Shape optimisation for adaptive $r$-refinement: the one-dimensional case with residual based error estimators

We consider $r$-refinement for the finite element discretisation of a Poisson problem. The goal of $r$-refinement is to reposition the nodes of a computational mesh in order to better approximate the finite element error. Since the mesh is being moved, it naturally becomes linked to shape optimisation methods. We propose a standard optimisation algorithm for this $r$-refinement procedure and show that if one seeks to minimise the actual error - which one cannot generally calculate - one has an algorithm which will terminate. The most novel aspect of this work is to apply shape optimisation techniques to the a standard residual error estimator, which is a functional that is differentiable with respect to the mesh, when considered for the Poisson equation in one dimension. To illustrate the approach, a number of numerical experiments are presented, which verify the efficacy of the method.

==> tikz/h_ref/data.csv <==
meshsize,estimate,exact
3,12.680010114397312,12.612040225548924
4,4.925255839313781,4.929438411859312
5,3.298616622175491,3.2983030996586784
6,1.8454163755606208,1.8451622027497543
7,1.7885991421436696,1.7885914493035333
8,1.286142844925222,1.2861357581306374
9,0.9894877958873451,0.9894808948261936
10,0.81620919561483,0.8162022958696055
11,0.671361659472174,0.6713392573269812
12,0.5211397421368574,0.5211177084694973
13,0.4353031621147326,0.43530305210036085
14,0.35591620932779694,0.35591615712577906
15,0.3135828906549761,0.31358280489311224
16,0.27289659978923925,0.27289651446884144
17,0.23968125099617957,0.23968116567848582
18,0.20766021761450468,0.20766013258658494
19,0.17589023085638195,0.17589014644838954
20,0.14675263571603261,0.14675255429707415
21,0.12999357272018303,0.12999349146607556
22,0.11703301344555327,0.1170329321938843
23,0.10649967530356898,0.1064995951090575
24,0.0991736212253479,0.09917354185599417
25,0.09324037427136372,0.09324029484378411
26,0.08814919048888432,0.08814911106224892
27,0.08308079002716019,0.08308071060053027
28,0.0780724489520793,0.07807236952623244
29,0.07317661879847377,0.07317653935009326
30,0.06837251058239535,0.0683724312007118
31,0.06383052174346363,0.0638304423628986
32,0.059397119250479975,0.059397039870549805
33,0.05503394945843394,0.055033870011354805
34,0.05147497097485183,0.05147489152827248
35,0.04803200670116503,0.04803192725677166
36,0.04468184413580704,0.04468176469271944
37,0.0413362228858221,0.04133614344273977
38,0.03875803810581725,0.0387579586631127
39,0.03734233145620864,0.03734223672809821
40,0.034894820635623984,0.034894725947441384
41,0.03280070415698826,0.032800609468810575
42,0.03106005321740876,0.031059958530737324
43,0.02940764985550916,0.029407555169106613
44,0.02808693994106626,0.02808693961589737
45,0.026797923322311755,0.026797922947840044
46,0.025580970144785414,0.02558096977031837
47,0.024686188176823467,0.02468618780252948
48,0.023943000357733796,0.02394299998333837
49,0.0232138647391215,0.02321386436460284
50,0.022516051902050305,0.02251605152753161
51,0.021841306437105308,0.02184130606252004
52,0.021199382277560404,0.021199381902976922
53,0.020563061212633137,0.020563060838051265
54,0.01993080609928744,0.019930805724709948
55,0.019302191016536296,0.01930219064182689
56,0.018673809348805085,0.018673808974097608
57,0.018059931706781985,0.01805993133207599
58,0.01746573160176577,0.017465731227061874
59,0.01688831701947481,0.016888316644772243
60,0.016315216693527562,0.016315216318824953
61,0.015759817179677418,0.01575981693413329
62,0.015214662659089712,0.015214662413526939
63,0.014675613581706298,0.014675613336145808
64,0.014145591833672954,0.014145591588113657
65,0.01367073450036012,0.013670734254801864
66,0.013205043019372704,0.013205042773814422
67,0.012740870347671029,0.012740870102115212
68,0.012282061859038606,0.012282061613355212
69,0.01186707391083053,0.01186707366514807
70,0.011480619519846939,0.011480619274206811
71,0.011106809454045893,0.011106809208405743
72,0.010733943323243674,0.010733943077606186
73,0.010368249720684435,0.01036824947513722
74,0.010014984363653404,0.010014984118106994
75,0.009699943400230678,0.009699943156404054
76,0.009404127385780447,0.009404127141953801
77,0.009111891633292535,0.009111891389466577
78,0.008840432959578386,0.008840432715756604
79,0.008569409605623862,0.008569409361804918
80,0.008336021534972302,0.008336021293099684
81,0.0080777534291726,0.008077753187189849
82,0.00784367570383922,0.007843675461857042
83,0.007610791002656463,0.007610790760790701
84,0.0073805932871221155,0.00738059304525635
85,0.007200028108165305,0.007200027866300019
86,0.007024463480206805,0.007024463238341509
87,0.0069005484485847556,0.006900548202031947
88,0.006732787595804201,0.006732787349254444
89,0.006599735851760522,0.006599735605211148
90,0.0064690956870330435,0.006469095440483673
91,0.0063570329853531345,0.006357032739007312
92,0.006262778093380389,0.006262777847034564
93,0.006169120419274514,0.006169120172928483
94,0.006076326462271335,0.006076326215925074
95,0.005983853101814594,0.005983852855468631
96,0.005892039565468114,0.005892039319121967
97,0.00580056279059313,0.005800562544246988
98,0.0057114085517489315,0.005711408305402543
99,0.005623930103573884,0.005623929857227353
100,0.0055406399076734225,0.005540639661247239
101,0.005457538177724317,0.005457537931298131
102,0.005374703825212723,0.00537470357878629
103,0.005293707153872337,0.0052937069074457934
104,0.005213390685819497,0.005213390439392945
105,0.005133301113067752,0.005133300866641203
106,0.0050533415308196775,0.00505334128439312
107,0.004974093453781719,0.004974093207355159
108,0.0048950380639228895,0.004895037817496315
109,0.004817325055427124,0.004817324809004471
110,0.0047405492472984735,0.004740549000896386
111,0.004662781147869636,0.004662780901467549
112,0.004585136258216563,0.0045851360118144635
113,0.00450901222105418,0.004509011974655341
114,0.004433239682921185,0.004433239436522341
115,0.004357605628942086,0.00435760538254324
116,0.004282293952170353,0.004282293705771511
117,0.00420819150405733,0.004208191257658228
118,0.004134706213107462,0.004134705966708357
119,0.004061866076876774,0.004061865830477666
120,0.003989053047016351,0.003989052800617183
121,0.003918221302809041,0.003918221056409867
122,0.003848829376002922,0.0038488291296037455
123,0.0037807527590657305,0.0037807525126665625
124,0.0037128914205977184,0.0037128911741985448
125,0.0036475514033548913,0.003647551156955721
126,0.003582243285887916,0.003582243039488748
127,0.003517619614918529,0.003517619368519362
128,0.0034541777791801663,0.003454177532780985
129,0.0033907777790195435,0.003390777532620111
130,0.003329410080221945,0.003329409833822516
131,0.003268242221024186,0.003268241974624757
132,0.0032076198390855173,0.003207619592686085
133,0.003148253869224269,0.003148253622825056
134,0.0030907118496330457,0.0030907116032338304
135,0.0030353265040965914,0.0030353262576973813
136,0.002980169315351179,0.002980169068951973
137,0.0029263765640495884,0.0029263763176503813
138,0.0028729437854099443,0.0028729435390107876
139,0.0028216085657944423,0.0028216083193950414
140,0.0027716438054807826,0.0027716435590813783
141,0.0027219770608697146,0.002721976814470307
142,0.0026725586438486326,0.0026725583974492313
143,0.0026264581637866725,0.0026264579173872695
144,0.002582332391666886,0.0025823321452674826
145,0.002538774698406797,0.0025387744520073982
146,0.0024954395005569075,0.002495439254157625
147,0.002452518383214469,0.002452518136815193
148,0.002410278593612361,0.0024102783472130813
149,0.002371023935379247,0.002371023688979965
150,0.0023323551316317198,0.002332354885232216
151,0.0022939353601862653,0.002293935113786756
152,0.002256213564010786,0.0022562133179150432
153,0.002219040434218127,0.002219040188122387
154,0.0021842589661915067,0.002184258720095771
155,0.0021495844443326123,0.0021495841982368718
156,0.0021156890964245806,0.0021156888503289784
157,0.0020820266779137606,0.0020820264318183457
158,0.002050991670005543,0.0020509914239101265
159,0.002020308115904017,0.0020203078698086047
160,0.0019896537233950206,0.001989653477299613
161,0.0019621247514935453,0.0019621245053981352
162,0.0019351855513492662,0.001935185305253859
163,0.001908893395700738,0.0019088931496051276
164,0.0018827811984453362,0.0018827809523497298
165,0.001857923218012418,0.0018579229719170778
166,0.0018337423596724804,0.0018337421135771414
167,0.0018095703716549006,0.0018095701255595672
168,0.0017860427778410126,0.0017860425317456797
169,0.0017650309582282323,0.0017650307121329
170,0.0017446021592015257,0.001744601913106192
171,0.001726562458461514,0.0017265622123661796
172,0.0017086339562219124,0.0017086337101265834
173,0.0016910102264216644,0.001691009980326338
174,0.0016737444036051318,0.0016737441575101558
175,0.0016598364330736805,0.0016598364321370517
176,0.0016439399680744325,0.0016439399671378738
177,0.001628660869287446,0.0016286608683508872
178,0.0016134624649592007,0.0016134624640224725
179,0.001598368343736001,0.0015983683427992724
180,0.0015844864286248181,0.0015844864276915555
181,0.0015703764772107443,0.0015703764762774897
182,0.0015575539620772162,0.0015575539611439658
183,0.0015448125422750619,0.00154481254134181
184,0.001532650825133294,0.0015326508242000463
185,0.001520932828770518,0.001520932827837267
186,0.0015092250383001086,0.001509225037366857
187,0.0014975392367208382,0.0014975392357875895
188,0.0014858749931202302,0.0014858749921869807
189,0.001474305041483972,0.0014743050405507197
190,0.0014627815863945198,0.0014627815854612695
191,0.0014514077169751533,0.0014514077160419014
192,0.0014401119117176042,0.0014401119107843529
193,0.0014289464942091295,0.0014289464932758773
194,0.0014178398681617462,0.0014178398672289399
195,0.001406737843535143,0.0014067378426023329
196,0.001395755065016502,0.0013957550640836926
197,0.0013849628464703578,0.00138496284553755
198,0.0013742030079604292,0.001374203007027621
199,0.0013635609580547982,0.0013635609571219873
200,0.0013529737560333986,0.001352973755100587
201,0.0013425387640713402,0.0013425387631385293
202,0.001332185185312143,0.0013321851843793317
203,0.0013220479846138607,0.0013220479836810477
204,0.0013119347204227274,0.0013119347194899145
205,0.0013018940899424646,0.0013018940890096545
206,0.0012918578850414943,0.0012918578841086845
207,0.001281831343149572,0.0012818313422167634
208,0.0012718175485467516,0.0012718175476139426
209,0.0012618240933438356,0.001261824092411027
210,0.0012518501217545744,0.0012518501208217676
211,0.0012419091830977893,0.0012419091821649815
212,0.0012319918380639797,0.0012319918371311743
213,0.00122210159352981,0.0012221015925970044
214,0.001212232976771122,0.0012122329758383185
215,0.0012023884196227371,0.0012023884186899312
216,0.0011926122429635176,0.0011926122420307134
217,0.0011828559638938317,0.0011828559629610304
218,0.001173192591906328,0.0011731925909735277
219,0.0011635393849785745,0.0011635393840457745
220,0.0011538889927527436,0.0011538889918199418
221,0.0011443224736118701,0.001144322472679069
222,0.0011347864156798246,0.0011347864147470232
223,0.0011252563853000985,0.0011252563843672976
224,0.0011158508176236652,0.0011158508166908667
225,0.001106473372331017,0.0011064733713982173
226,0.0010970973138710934,0.0010970973129382953
227,0.0010878348288583255,0.0010878348279255287
228,0.0010786333797115388,0.0010786333787787445
229,0.0010694522239378301,0.0010694522230050333
230,0.00106034465340055,0.0010603446524677532
231,0.0010513383669880556,0.0010513383660552586
232,0.0010423510764559524,0.0010423510755231563
233,0.001033397201226834,0.0010333972002940378
234,0.0010244556085568983,0.0010244556076241004
235,0.0010156323372986509,0.0010156323363658545
236,0.0010068415836996711,0.0010068415827668758
237,0.0009980762582349363,0.0009980762573021413
238,0.0009893472264504515,0.0009893472255176562
239,0.0009807676820069574,0.000980767681074164
240,0.0009722125415822757,0.0009722125406494812
241,0.000963827515797588,0.0009638275148647946
242,0.0009554623435640453,0.000955462342631252
243,0.0009471624949093084,0.0009471624939765168
244,0.0009388689254045335,0.0009388689244717405
245,0.0009305853546326419,0.0009305853536998469
246,0.0009223491954392393,0.0009223491945064447
247,0.0009141666529489954,0.0009141666520162011
248,0.0009061412515648023,0.0009061412506320089
249,0.0008981683879997225,0.0008981683870669301
250,0.0008902940610843373,0.0008902940601515461
251,0.0008825373112411613,0.0008825373103083691
252,0.000874804861300476,0.0008748048603676861
253,0.0008671801061634839,0.0008671801052306926
254,0.0008596149748102659,0.0008596149738774747
255,0.0008520800209395113,0.0008520800200067203
256,0.000844609150329851,0.0008446091493970588
257,0.0008371873682609836,0.0008371873673281923
258,0.0008297948533602013,0.000829794852427408
259,0.0008224866359605704,0.00082248663502778
260,0.0008153387541384296,0.0008153387532056454
261,0.0008082444236216847,0.0008082444226889011
262,0.000801161647950097,0.0008011616470173143
263,0.0007940843786232138,0.0007940843776904295
264,0.0007870866065611894,0.0007870866056284059
265,0.0007802437826079553,0.0007802437816751718
266,0.0007734344663519956,0.0007734344654192103
267,0.0007666832853768166,0.0007666832844440319
268,0.000759973659826124,0.0007599736588933401
269,0.0007533680790815724,0.000753368078148787
270,0.0007468335920761475,0.0007468335911433617
271,0.0007405269752781782,0.0007405269747624377
272,0.0007340802252223754,0.0007340802247064984
273,0.0007276174245539839,0.0007276174240386483
274,0.0007212238422423427,0.0007212238417270067
275,0.0007148576209999101,0.0007148576204845756
276,0.0007084937708436011,0.0007084937703282687
277,0.0007021427589645346,0.0007021427584491991
278,0.0006959544406267873,0.0006959544401114593
279,0.0006898290317391441,0.0006898290312238168
280,0.0006838009861966737,0.0006838009856813478
281,0.0006777780321569808,0.000677778031641654
282,0.0006717714975090338,0.0006717714969937063
283,0.0006657781197439007,0.0006657781192285737
284,0.0006598943318169053,0.0006598943313015793
285,0.0006541629159906924,0.0006541629154753657
286,0.0006484871144448267,0.0006484871139295007
287,0.000642845132682679,0.000642845132167353
288,0.0006372042354103705,0.0006372042348950453
289,0.0006318036429437381,0.0006318036424284154
290,0.000626445214518561,0.0006264452140032354
291,0.000621196010931193,0.0006211960104158674
292,0.0006159616940320776,0.0006159616935167537
293,0.0006108014945267332,0.0006108014940114086
294,0.0006056929510287825,0.000605692950513459
295,0.0006012765070996973,0.000601276506588062
296,0.0005962224684176563,0.0005962224679060211
297,0.0005913026796260701,0.0005913026791144439
298,0.0005863598913265802,0.0005863598908149528
299,0.0005814385314458863,0.0005814385309342604
300,0.0005765886655720965,0.0005765886650604701
301,0.0005718126210380516,0.0005718126205264254
302,0.0005670503574461703,0.0005670503569345441
303,0.0005623657512228619,0.0005623657507112351
304,0.0005578629284390624,0.0005578629279274364
305,0.0005533801865880603,0.0005533801860764347
306,0.0005489297390946995,0.0005489297385830756
307,0.0005444846508873796,0.0005444846503757548
308,0.0005400425463099528,0.0005400425457983265
309,0.0005358231786876651,0.0005358231781760396
310,0.000531608059015747,0.0005316080585041223
311,0.0005275707621267597,0.0005275707616151346
312,0.0005235789365007856,0.0005235789359891601
313,0.0005196198859952764,0.0005196198854836512
314,0.0005156986542180056,0.0005156986537063821
315,0.0005119303994588877,0.0005119303989472636
316,0.0005082030624365565,0.0005082030619249318
317,0.0005044888673524219,0.0005044888668407975
318,0.0005008226209911362,0.0005008226204795117
319,0.0004971934695585624,0.0004971934690469374
320,0.0004936060464906917,0.0004936060459790673
321,0.000490056983249688,0.0004900569827380626
322,0.0004865767619331313,0.000486576761421506
323,0.00048320674278116966,0.00048320674226954446
324,0.00047987210994687344,0.0004798721094352497
325,0.00047659738065218094,0.00047659738014120285
326,0.000473340576704212,0.00047334057619323325
327,0.0004701170205313472,0.0004701170200203681
328,0.0004669118353861764,0.0004669118348752046
329,0.00046378651527109055,0.00046378651476011913
330,0.0004607428904165163,0.000460742889905544
331,0.0004578205735631623,0.00045782057305218915
332,0.0004548991184665696,0.0004548991179555971
333,0.00045204452143683124,0.00045204452092586
334,0.00044920414899366526,0.00044920414848269313
335,0.00044636943688390086,0.00044636943637292836
336,0.00044354576523318416,0.00044354576472221247
337,0.0004408224226031919,0.0004408224220922211
338,0.0004381756805317036,0.00043817568002073185
339,0.0004356444192805172,0.00043564441876954514
340,0.0004331810035363294,0.000433181003025359
341,0.0004307185680648265,0.0004307185675538552
342,0.00042828564093830973,0.00042828564042733777
343,0.0004259061938660231,0.00042590619335505336
344,0.0004235607296204371,0.0004235607291094663
345,0.00042127356863994416,0.00042127356812897383
346,0.0004190470815470053,0.00041904708103603484
347,0.00041688090187676246,0.00041688090136579126
348,0.0004147602685836218,0.0004147602680726512
349,0.0004126740279805194,0.0004126740274695486
350,0.00041061899541623947,0.00041061899490526854
351,0.0004086253850272243,0.00040862538451625453
352,0.00040666281163754305,0.00040666281112657185
353,0.00040471476945960484,0.00040471476894863467
354,0.00040413078459277914,0.0004041307840457301
355,0.00040230285033253724,0.0004023028497854877
356,0.00040049014185332985,0.0004004901413062801
357,0.0003987968708016633,0.0003987968702546206
358,0.00039710287873822805,0.0003971028781911864
359,0.00039543210700220503,0.00039543210645516264
360,0.00039376280146913393,0.0003937628009220919
361,0.00039216742803234634,0.0003921674274853033
362,0.00039060376742332736,0.0003906037668762862
363,0.0003890409811923809,0.00038904098064533984
364,0.00038750447880726504,0.0003875044782602234
365,0.00038598662508874926,0.0003859866245417086
366,0.000384505836438446,0.00038450583589140464
367,0.0003830352506209753,0.00038303525007393464
368,0.00038157034145903294,0.0003815703409119923
369,0.0003801060876399635,0.0003801060870929224
370,0.0003786431971869412,0.00037864319663989974
371,0.0003771822993075806,0.0003771822987605403
372,0.0003757240655900906,0.00037572406504304964
373,0.00037426924138367514,0.00037426924083663383
374,0.00037281825753719824,0.00037281825699015775
375,0.00037137197155335123,0.00037137197100631074
376,0.00036992594607322573,0.00036992594552618486
377,0.0003684847516172251,0.0003684847510701839
378,0.0003670502472859735,0.000367050246738933
379,0.0003656213197613547,0.0003656213192143128
380,0.00036420104615612854,0.0003642010456090871
381,0.0003627867931153842,0.00036278679256834204
382,0.00036137440428517166,0.0003613744037381307
383,0.0003599647585370205,0.00035996475798997927
384,0.0003585614020819153,0.0003585614015348739
385,0.0003571641534504254,0.00035716415290338503
386,0.0003557803670296036,0.0003557803664825623
387,0.0003544012776052613,0.00035440127705822056
388,0.0003530232784240503,0.00035302327787700884
389,0.00035164959297322444,0.0003516495924261829
390,0.00035028798511263715,0.00035028798456559546
391,0.00034893688500743837,0.00034893688446115335
392,0.000347580288654545,0.00034758028810826056
393,0.0003462261720179369,0.0003462261714716528
394,0.0003448797919167426,0.0003448797913704592
395,0.0003435429167364648,0.0003435429161901807
396,0.00034220977842352486,0.00034220977787724043
397,0.0003408955252232026,0.00034089552467691896
398,0.00033958587130563685,0.0003395858707593527
399,0.0003382781422066464,0.00033827814166036287
400,0.000336988189548356,0.00033698818900207195
401,0.0003357054883016064,0.0003357054877553225
402,0.00033442501000574814,0.00033442500945946436
403,0.0003331449896160234,0.0003331449890697399
404,0.0003318897988423259,0.0003318897982960429
405,0.0003306348860895939,0.0003306348855433109
406,0.00032937999167751276,0.0003293799911312287
407,0.00032812592344511483,0.00032812592289883073
408,0.00032687190813703433,0.0003268719075907509
409,0.0003256192421863085,0.00032561924164002383
410,0.00032436669614021945,0.00032436669559393524
411,0.00032311497937731855,0.0003231149788310339
412,0.00032186347882003845,0.00032186347827375386
413,0.00032061276411594056,0.00032061276356965587
414,0.00031936228466860657,0.00031936228412232263
415,0.00031811406046625704,0.0003181140599199732
416,0.00031686599899556075,0.0003168659984492764
417,0.0003156181903571655,0.00031561818981088173
418,0.00031437298686913875,0.00031437298632285417
419,0.00031312845916511053,0.00031312845861882643
420,0.0003118867966122764,0.0003118867960659918
421,0.00031064616627064307,0.00031064616572435804
422,0.00030940855487749416,0.00030940855433120974
423,0.0003081716705325558,0.0003081716699862712
424,0.00030693555923287863,0.0003069355586865948
425,0.0003057024989342474,0.00030570249838796315
426,0.00030447153326583146,0.00030447153271954557
427,0.0003032435135040756,0.00030324351295779025
428,0.0003020185395842652,0.0003020185390379813
429,0.0003007933506704814,0.0003007933501241987
430,0.00029957085020318214,0.00029957084965689744
431,0.0002983495578806177,0.00029834955733433314
432,0.00029712864312200305,0.00029712864257571856
433,0.0002959098656388427,0.0002959098650925584
434,0.00029469335232882975,0.00029469335178254483
435,0.00029347947807465053,0.00029347947752836687
436,0.00029226775012766286,0.000292267749581379
437,0.0002910576807784166,0.00029105768023213267
438,0.00028985364305553695,0.0002898536425092521
439,0.00028865046323226835,0.00028865046268598316
440,0.0002874546071920225,0.0002874546066457379
441,0.0002862589027521859,0.00028625890220590136
442,0.00028506748212794343,0.0002850674815816589
443,0.0002838786379918644,0.00028387863744557917
444,0.0002826905286391863,0.0002826905280929014
445,0.00028150380187802856,0.0002815038013317434
446,0.00028032385002809085,0.00028032384948180523
447,0.000279146283139501,0.00027914628259321627
448,0.00027796910332578687,0.0002779691027795018
449,0.0002767919995232599,0.0002767919989769748
450,0.0002756206047852809,0.0002756206042389954
451,0.0002744537690581984,0.00027445376851191266
452,0.00027329131898671486,0.00027329131844042924
453,0.00027212922456844085,0.00027212922402215534
454,0.0002710083591895353,0.00027100835864315656
455,0.0002698524365149249,0.0002698524359685447
456,0.000268697021223384,0.0002686970206770038
457,0.0002675438917359307,0.00026754389118955094
458,0.00026639952531547586,0.00026639952476909586
459,0.00026525607986246306,0.00026525607931608377
460,0.00026411682203506117,0.00026411682148868107
461,0.0002629834126909978,0.0002629834121446183
462,0.0002618501061769972,0.00026185010563061764
463,0.00026071793750094606,0.0002607179369545663
464,0.0002595949036597398,0.0002595949031133593
465,0.0002584741457540488,0.0002584741452076692
466,0.00025735481344386994,0.00025735481289749053
467,0.00025624248289774225,0.0002562424823513631
468,0.0002551349717662154,0.00025513497121983607
469,0.00025402911040587917,0.0002540291098594999
470,0.0002529240605837943,0.000252924060037415
471,0.00025182274878049,0.0002518227482341105
472,0.00025072367293335477,0.00025072367238697515
473,0.0002496319131366058,0.00024963191259022653
474,0.0002485419234895055,0.0002485419229431261
475,0.00024745691956305283,0.000247456919016673
476,0.0002463785433791264,0.0002463785428327469
477,0.00024530122610489844,0.0002453012255585184
478,0.0002442241925980975,0.00024422419205171744
479,0.00024315310302093992,0.00024315310247455976
480,0.00024208661916816295,0.0002420866186217828
481,0.00024102493073026472,0.00024102493018388418
482,0.00023996777083043242,0.00023996777028405223
483,0.00023891344654707785,0.00023891344600069706
484,0.0002378633446391509,0.00023786334409277025
485,0.0002368150573186619,0.00023681505677228105
486,0.0002357691835856697,0.00023576918303928887
487,0.00023472345182473103,0.0002347234512783502
488,0.00023368154180178382,0.0002336815412554035
489,0.0002326415039435016,0.00023264150339712112
490,0.00023161225106775756,0.00023161225052137707
491,0.0002305830791083344,0.00023058307856195257
492,0.00022955968228012408,0.0002295596817337431
493,0.00022854331746718267,0.00022854331692080145
494,0.00022752965853884964,0.0002275296579924685
495,0.00022651764078788223,0.00022651764024150087
496,0.0002255068973857846,0.00022550689683940305
497,0.0002245036396492041,0.00022450363910282242
498,0.0002235064444788171,0.00022350644393243565
499,0.00022251216473915565,0.00022251216419277354
500,0.0002215222207663694,0.0002215222202199879
501,0.00022053661556898247,0.0002205366150226004
502,0.00021955963191713218,0.00021955963137075071
503,0.00021858319706195934,0.0002185831965155777
504,0.0002176072282195502,0.00021760722767316928
505,0.00021663471982651063,0.00021663471928012946
506,0.00021566327027355514,0.0002156632697271737
507,0.00021469178010076706,0.0002146917795543851
508,0.00021372304861161284,0.00021372304806523108
509,0.00021276030629604773,0.00021276030574966613
510,0.00021180320890303348,0.00021180320835665167
511,0.00021085433062661388,0.0002108543300802323
512,0.0002099080554656271,0.00020990805491924517
513,0.00020897037657589972,0.0002089703760295176
514,0.00020803560179743613,0.0002080356012510553
515,0.00020710074795185748,0.0002071007474054765
516,0.00020616702943447937,0.00020616702888809848
517,0.00020524448340211807,0.00020524448285573753
518,0.00020432293998991636,0.00020432293944353514
519,0.0002034022590529609,0.00020340225850658041
520,0.0002024845312381025,0.00020248453069172137
521,0.00020157816034800197,0.00020157815980162115
522,0.00020068087185992669,0.00020068087131354566
523,0.00019978361189209836,0.00019978361134571738
524,0.00019888910198474554,0.00019888910143836506
525,0.00019799716735999549,0.00019799716681361454
526,0.00019711804439132106,0.00019711804384494035
527,0.00019624001110088524,0.0001962400105545043
528,0.00019536262726028931,0.00019536262671390807
529,0.0001944863349865627,0.00019448633444018204
530,0.00019361105485493093,0.00019361105430855041
531,0.00019273755114061354,0.00019273755059423273
532,0.00019186636675618676,0.00019186636620980633
533,0.00019100363751973422,0.00019100363697335335
534,0.0001901486197240017,0.00019014861917762148
535,0.00018929377690692865,0.00018929377636054816
536,0.00018844359409931488,0.0001884435935529343
537,0.00018759561237736942,0.00018759561183098904
538,0.00018676246008391567,0.00018676245953753542
539,0.0001859295286483703,0.00018592952810199032
540,0.00018510220933885856,0.0001851022087924784
541,0.00018427508954846144,0.00018427508900208076
542,0.00018345683824207162,0.00018345683769569105
543,0.0001826414622927504,0.00018264146174636994
544,0.00018183088379632067,0.00018183088324994024
545,0.00018102597692688923,0.00018102597638050837
546,0.00018022268722402848,0.00018022268667764756
547,0.00017943206806688824,0.00017943206752050716
548,0.00017864379051379942,0.0001786437899674189
549,0.0001778559839041735,0.00017785598335779248
550,0.00017707304458605398,0.00017707304403967263
551,0.00017629478438115965,0.00017629478383477884
552,0.00017551906817367676,0.0001755190676272963
553,0.0001747458431607031,0.00017474584261432285
554,0.00017398120419131295,0.00017398120364493232
555,0.00017321695761885318,0.00017321695707247245
556,0.00017245554721043914,0.00017245554666405817
557,0.00017169740471409682,0.00017169740416771615
558,0.00017094068329038186,0.00017094068274400105
559,0.00017019764371300485,0.0001701976431666242
560,0.0001694565428877483,0.0001694565423413674
561,0.00016871622887254314,0.00016871622832616206
562,0.00016798006055455294,0.0001679800600081722
563,0.00016725115610159122,0.00016725115555521028
564,0.00016652323011119837,0.00016652322956481731
565,0.00016580358604305893,0.0001658035854966779
566,0.0001650863675763257,0.00016508636702994422
567,0.00016438894766369197,0.00016438894711731737
568,0.0001636761360072307,0.0001636761354608562
569,0.00016296714490127617,0.00016296714435490157
570,0.00016226775026413867,0.00016226774971776433
571,0.0001615700446605117,0.0001615700441141369
572,0.00016087318641624669,0.00016087318586987216
573,0.0001601801664806275,0.0001601801659342526
574,0.00015948892403978935,0.0001594889234934161
575,0.0001588063068648624,0.00015880630631848923
576,0.0001581267471834123,0.0001581267466370389
577,0.00015744748310419327,0.00015744748255782002
578,0.00015677894824928597,0.00015677894770291245
579,0.00015611139265126614,0.00015611139210489267
580,0.0001554466238441565,0.0001554466232977829
581,0.00015478649046478613,0.0001547864899184128
582,0.00015412858150996346,0.0001541285809635904
583,0.0001534760519478385,0.00015347605140146524
584,0.00015283225760776868,0.00015283225706139527
585,0.0001521911477368833,0.0001521911471905097
586,0.00015155359974672057,0.00015155359920034732
587,0.00015092066157622,0.00015092066102984683
588,0.00015029110441530408,0.00015029110386893078
589,0.00014966848539015682,0.0001496684848437832
590,0.00014904600199244807,0.00014904600144607463
591,0.00014842656277178466,0.00014842656222541117
592,0.0001478077318400386,0.00014780773129366556
593,0.00014719998049389515,0.00014719997994752142
594,0.00014659573216985595,0.00014659573162348208
595,0.00014600050936276385,0.00014600050881639052
596,0.00014540551427757323,0.0001454055137311998
597,0.00014481183496864892,0.000144811834422275
598,0.00014421888207732044,0.00014421888153094638
599,0.00014363248316023362,0.00014363248261385977
600,0.00014305091979635863,0.00014305091924998416
601,0.00014247091055278712,0.0001424709100064137
602,0.0001418926788317301,0.00014189267828535588
603,0.00014131996943957936,0.00014131996889320535
604,0.00014075103979755994,0.00014075103925118628
605,0.00014018266427818325,0.00014018266373180965
606,0.00013961906864929518,0.00013961906810292145
607,0.0001390568141699241,0.00013905681362355056
608,0.00013850497922834702,0.00013850497868197293
609,0.00013795592724326968,0.0001379559266968957
610,0.00013741153670457557,0.00013741153615820222
611,0.00013686857940304795,0.00013686857885667375
612,0.0001363334700735588,0.00013633346952718502
613,0.00013579886178787778,0.00013579886124150375
614,0.00013526800900569576,0.0001352680084593221
615,0.00013474773737255004,0.00013474773682617638
616,0.0001342289899214061,0.00013422898937503255
617,0.00013371152529563865,0.00013371152474926442
618,0.00013320204312651255,0.0001332020425801389
619,0.0001326940186610426,0.00013269401811466888
620,0.00013218796953878712,0.00013218796899241354
621,0.00013168522560479004,0.0001316852250584167
622,0.00013118848644989525,0.00013118848590352127
623,0.00013069613315872178,0.0001306961326123496
624,0.00013020418570599385,0.00013020418515962152
625,0.0001297122468920288,0.00012971224634565666
626,0.0001292242386076909,0.00012922423806131827
627,0.00012873714515171104,0.0001287371446053386
628,0.0001282548197504781,0.00012825481920410587
629,0.00012777684652767656,0.0001277768459813043
630,0.00012730428355765,0.00012730428301127776
631,0.00012683249284794077,0.0001268324923015682
632,0.000126366069488524,0.00012636606894215146
633,0.00012590193667993496,0.00012590193613356253
634,0.0001254451060015213,0.00012544510545514873
635,0.00012499467360491177,0.00012499467305853904
636,0.00012455246552893178,0.00012455246498255956
637,0.00012411150183856814,0.00012411150129219557
638,0.00012367340427127047,0.00012367340372489787
639,0.00012323652651329912,0.00012323652596692638
640,0.00012280033025960664,0.00012280032971323407
641,0.00012236565942632066,0.00012236565887994836
642,0.00012193774161971461,0.00012193774107334216
643,0.00012151426666421315,0.00012151426611784056
644,0.00012109865965878303,0.00012109865911241113
645,0.00012068470466175416,0.00012068470411538175
646,0.00012027411744843201,0.00012027411690205979
647,0.00011986388795427603,0.00011986388740790362
648,0.00011945917502713493,0.00011945917448076264
649,0.00011906280202305738,0.00011906280147755867
650,0.00011866375795919965,0.00011866375741370116
651,0.00011826344338388248,0.00011826344283838443
652,0.00011786629683981069,0.00011786629629431216
653,0.00011747589401614873,0.0001174758934706501
654,0.00011708775640780611,0.00011708775586230733
655,0.00011670076486382304,0.00011670076431832465
656,0.00011631653351398195,0.00011631653296848334
657,0.0001159360988639033,0.00011593609831840506
658,0.00011556211763579102,0.00011556211709029262
659,0.00011518963103112053,0.00011518963048562206
660,0.00011481814207486743,0.0001148181415293689
661,0.00011445273965162301,0.00011445273910612462
662,0.00011409146100369353,0.00011409146045819501
663,0.00011373253683168761,0.00011373253628618874
664,0.00011338365769544442,0.00011338365714994599
665,0.00011303711627567771,0.00011303711573017918
666,0.00011269413760499782,0.00011269413705949943
667,0.00011235264888651665,0.00011235264834101789
668,0.00011201198942833783,0.0001120119888828395
669,0.00011167163829769955,0.00011167163775220068
670,0.00011133486036267721,0.00011133485981717853
671,0.00011099978401146852,0.0001109997834659713
672,0.00011066543903142189,0.00011066543848592426
673,0.0001103361710213942,0.00011033617047589698
674,0.00011005390396036146,0.00011005390341481859
675,0.00010972893357176802,0.00010972893302622513
676,0.0001094065942670269,0.00010940659372148432
677,0.0001090909691336068,0.00010909096858806442
678,0.00010877473935627667,0.00010877473881073411
679,0.00010846128747643375,0.00010846128693089077
680,0.00010814950556333235,0.00010814950501778968
681,0.0001078389775726404,0.00010783897702709734
682,0.00010753497920317937,0.0001075349786576363
683,0.00010723276130826912,0.00010723276076272645
684,0.0001069333106534482,0.00010693331010790554
685,0.00010663439557791668,0.00010663439503237412
686,0.00010634222449907851,0.00010634222395353618
687,0.00010605096060388917,0.00010605096005834644
688,0.00010576345655006752,0.00010576345600452472
689,0.00010548003623730695,0.00010548003569176415
690,0.00010519752166832884,0.00010519752112278619
691,0.0001049169362323757,0.00010491693568683289
692,0.00010463974736565761,0.00010463974682011467
693,0.00010436344909380658,0.00010436344854826406
694,0.00010409327096574108,0.00010409327042019793
695,0.00010382472716296968,0.00010382472661742687
696,0.00010355942637952511,0.0001035594258339823
697,0.0001032997570447059,0.00010329975649916273
698,0.00010303971953976122,0.00010303971899421811
699,0.00010278190610637987,0.00010278190556083714
700,0.0001025254561668299,0.00010252545562128697
701,0.00010227094151228117,0.00010227094096673816
702,0.00010202078210816159,0.00010202078156261853
703,0.00010177537177322585,0.00010177537122768266
704,0.0001015314290245122,0.0001015314284789693
705,0.00010129088951226182,0.00010129088896671918
706,0.00010105089214932348,0.00010105089160378062
707,0.00010081730455173719,0.00010081730400619436
708,0.00010058613096925375,0.00010058613042371083
709,0.00010035522218744983,0.00010035522164190697
710,0.00010013177068794831,0.00010013177014240512
711,9.990893501065955e-05,9.990893446511636e-05
712,9.968687757487406e-05,9.968687702933087e-05
713,9.946590410389025e-05,9.946590355834698e-05
714,9.92475744015364e-05,9.924757385599325e-05
715,9.903209550748759e-05,9.903209496194562e-05
716,9.881855867782427e-05,9.881855813228273e-05
717,9.860537170187235e-05,9.860537115633067e-05
718,9.839854623122871e-05,9.839854568568688e-05
719,9.81939881071772e-05,9.819398756163517e-05
720,9.799014253326586e-05,9.799014198772373e-05
721,9.778859888406577e-05,9.778859833852373e-05
722,9.75877117206206e-05,9.758771117507887e-05
723,9.739154479475745e-05,9.739154424921556e-05
724,9.719716525335504e-05,9.719716470781318e-05
725,9.70091559525042e-05,9.700915540696233e-05
726,9.682296762267546e-05,9.682296707713388e-05
727,9.663782721196654e-05,9.66378266664247e-05
728,9.645360677430066e-05,9.64536062287589e-05
729,9.626959395298897e-05,9.62695934074474e-05
730,9.608646400946373e-05,9.608646346392222e-05
731,9.590337497299849e-05,9.590337442745654e-05
732,9.572028801319439e-05,9.572028746765267e-05
733,9.553732410982793e-05,9.553732356428618e-05
734,9.535436342952678e-05,9.53543628839851e-05
735,9.517160922083815e-05,9.517160867529639e-05
736,9.498885757798617e-05,9.498885703244472e-05
737,9.48063971048414e-05,9.480639655929965e-05
738,9.462393743213142e-05,9.46239368865899e-05
739,9.444184956000453e-05,9.444184901446294e-05
740,9.425976945921602e-05,9.425976891367455e-05
741,9.40779130363934e-05,9.40779124908517e-05
742,9.389627841997899e-05,9.389627787443773e-05
743,9.371466304275769e-05,9.371466249721582e-05
744,9.353339976315631e-05,9.353339921761494e-05
745,9.335229823309025e-05,9.33522976875488e-05
746,9.317123276833172e-05,9.317123222279047e-05
747,9.299074324335085e-05,9.299074269780972e-05
748,9.281031283848254e-05,9.281031229294116e-05
749,9.26302315484584e-05,9.263023100291734e-05
750,9.245043193964026e-05,9.245043139409907e-05
751,9.227071293285103e-05,9.227071238730921e-05
752,9.209100260876532e-05,9.209100206322417e-05
753,9.19113680934635e-05,9.191136754792231e-05
754,9.173233535293392e-05,9.173233480739284e-05
755,9.155342994298415e-05,9.155342939744337e-05
756,9.137523992439276e-05,9.137523937885148e-05
757,9.119722398095072e-05,9.119722343540953e-05
758,9.101962352848539e-05,9.10196229829443e-05
759,9.084235086236674e-05,9.084235031682532e-05
760,9.066530856642205e-05,9.066530802088068e-05
761,9.048902672060509e-05,9.048902617506402e-05
762,9.031289712274867e-05,9.031289657720745e-05
763,9.013691215892248e-05,9.013691161338152e-05
764,8.996141152183896e-05,8.996141097629766e-05
765,8.978619265507386e-05,8.97861921095325e-05
766,8.961134834976733e-05,8.9611347804226e-05
767,8.943726335140864e-05,8.943726280586743e-05
768,8.926364226756936e-05,8.92636417220279e-05
769,8.909022282535428e-05,8.909022227981303e-05
770,8.891734114815128e-05,8.891734060261006e-05
771,8.874496204523155e-05,8.874496149969065e-05
772,8.857264606519636e-05,8.857264551965505e-05
773,8.840108271635979e-05,8.840108217081882e-05
774,8.822947232856408e-05,8.822947178302303e-05
775,8.805811558418306e-05,8.805811503864182e-05
776,8.788718589945095e-05,8.788718535390972e-05
777,8.771691352426089e-05,8.771691297871963e-05
778,8.75474504423892e-05,8.754744989684808e-05
779,8.737813801296248e-05,8.737813746742129e-05
780,8.720926858526641e-05,8.720926803972537e-05
781,8.704135143964055e-05,8.704135089409927e-05
782,8.687394841801003e-05,8.687394787246901e-05
783,8.670659990728499e-05,8.670659936174367e-05
784,8.653931353214821e-05,8.653931298660688e-05
785,8.637232820652025e-05,8.63723276609791e-05
786,8.620603523210367e-05,8.620603468656248e-05
787,8.60401604183849e-05,8.604015987284372e-05
788,8.587488195823095e-05,8.587488141268986e-05
789,8.570998310515942e-05,8.570998255961824e-05
790,8.554539166874746e-05,8.55453911232062e-05
791,8.53811052158622e-05,8.538110467032114e-05
792,8.521781664372359e-05,8.52178160981824e-05
793,8.50547116490258e-05,8.505471110348464e-05
794,8.489189778369065e-05,8.489189723814966e-05
795,8.472925812001696e-05,8.472925757447613e-05
796,8.45679415284975e-05,8.456794098295642e-05
797,8.440697993907604e-05,8.440697939353485e-05
798,8.424604374564668e-05,8.424604320010551e-05
799,8.408668134371175e-05,8.408668079817073e-05
800,8.392750349728686e-05,8.392750295174579e-05
801,8.376835328846271e-05,8.376835274292165e-05
802,8.360931737086149e-05,8.360931682532023e-05
803,8.345051914051086e-05,8.345051859497004e-05
804,8.32928824084285e-05,8.329288186288754e-05
805,8.313545651145588e-05,8.31354559659151e-05
806,8.297809001214737e-05,8.297808946660625e-05
807,8.282105177824484e-05,8.282105123270403e-05
808,8.266415383195068e-05,8.26641532864099e-05
809,8.250725636606302e-05,8.250725582052184e-05
810,8.235037581924437e-05,8.235037527370347e-05
811,8.219349685360038e-05,8.219349630805945e-05
812,8.203665147124265e-05,8.20366509257017e-05
813,8.187980914847631e-05,8.187980860293551e-05
814,8.172301656369862e-05,8.17230160181576e-05
815,8.156622915371771e-05,8.156622860817693e-05
816,8.140950686987538e-05,8.14095063243345e-05
817,8.125279276279583e-05,8.125279221725489e-05
818,8.10961581450552e-05,8.109615759951394e-05
819,8.093953584386257e-05,8.093953529832175e-05
820,8.078300611540459e-05,8.078300556986346e-05
821,8.06264942334614e-05,8.062649368792046e-05
822,8.047008647430145e-05,8.047008592876063e-05
823,8.031370373321123e-05,8.031370318767058e-05
824,8.015743487859362e-05,8.015743433305264e-05
825,8.000120010539347e-05,8.000119955985276e-05
826,7.984508694379746e-05,7.984508639825656e-05
827,7.968901906773451e-05,7.968901852219375e-05
828,7.953307823874392e-05,7.95330776932031e-05
829,7.937719628791974e-05,7.937719574237909e-05
830,7.922144428014768e-05,7.92214437346065e-05
831,7.906576737802757e-05,7.906576683248671e-05
832,7.894064232248204e-05,7.894064232033809e-05
833,7.878509546860982e-05,7.878509546646637e-05
834,7.862958852192729e-05,7.862958851978341e-05
835,7.847408472003655e-05,7.847408471789281e-05
836,7.831863208580979e-05,7.831863208366597e-05
837,7.816330657350603e-05,7.816330657136228e-05
838,7.800809750496901e-05,7.80080975028252e-05
839,7.785300935264713e-05,7.785300935050326e-05
840,7.769803922989277e-05,7.769803922774875e-05
841,7.754309311814812e-05,7.75430931160046e-05
842,7.73882581931053e-05,7.738825819096141e-05
843,7.723359450373495e-05,7.723359450159116e-05
844,7.707902850797884e-05,7.707902850583514e-05
845,7.692466678619575e-05,7.692466678405189e-05
846,7.677038526203e-05,7.677038525988618e-05
847,7.661634512607777e-05,7.661634512393372e-05
848,7.646236345201736e-05,7.646236344987359e-05
849,7.63086645886011e-05,7.630866458645736e-05
850,7.615499797735793e-05,7.615499797521427e-05
851,7.600139254136255e-05,7.600139253921899e-05
852,7.584780066762724e-05,7.584780066548338e-05
853,7.56944628309324e-05,7.569446282878875e-05
854,7.554112632997738e-05,7.554112632783364e-05
855,7.538813481355208e-05,7.538813481140845e-05
856,7.523517780916161e-05,7.523517780701784e-05
857,7.508234463239732e-05,7.50823446302537e-05
858,7.49297128088285e-05,7.492971280668503e-05
859,7.4777156507262e-05,7.477715650511841e-05
860,7.4624898909509e-05,7.462489890736519e-05
861,7.447276322645727e-05,7.447276322431346e-05
862,7.432089421709355e-05,7.43208942149501e-05
863,7.416917296159614e-05,7.416917295945259e-05
864,7.401747786322641e-05,7.401747786108285e-05
865,7.38658452982151e-05,7.386584529607143e-05
866,7.371437906866553e-05,7.371437906652179e-05
867,7.356314456385577e-05,7.356314456171222e-05
868,7.341209512374221e-05,7.341209512159874e-05
869,7.326134125529209e-05,7.326134125314853e-05
870,7.311071217632624e-05,7.311071217418254e-05
871,7.29600933650186e-05,7.296009336287493e-05
872,7.280950435804914e-05,7.280950435590542e-05
873,7.265902458128637e-05,7.265902457914275e-05
874,7.250877142951707e-05,7.250877142737339e-05
875,7.235859690271682e-05,7.235859690057331e-05
876,7.220874261135069e-05,7.220874260920701e-05
877,7.205901027955116e-05,7.20590102774079e-05
878,7.19092935201516e-05,7.1909293518008e-05
879,7.175966569189665e-05,7.175966568975313e-05
880,7.161042000359168e-05,7.161042000144821e-05
881,7.146122862313771e-05,7.146122862099407e-05
882,7.131246712256773e-05,7.131246712042418e-05
883,7.116383683779529e-05,7.116383683565196e-05
884,7.101547723889148e-05,7.101547723674792e-05
885,7.086721286790926e-05,7.086721286576588e-05
886,7.071916384081675e-05,7.071916383867352e-05
887,7.057115941111748e-05,7.057115940897395e-05
888,7.04234049248902e-05,7.042340492274666e-05
889,7.02758252847084e-05,7.027582528256501e-05
890,7.012837768137492e-05,7.01283776792317e-05
891,6.998114565422874e-05,6.998114565208542e-05
892,6.983426551115037e-05,6.983426550900695e-05
893,6.968743949896847e-05,6.968743949682531e-05
894,6.954111272989667e-05,6.954111272775338e-05
895,6.93944155519003e-05,6.939441554975699e-05
896,6.924823129654036e-05,6.924823129439704e-05
897,6.910205973792936e-05,6.91020597357861e-05
898,6.895590961467334e-05,6.89559096125302e-05
899,6.880988302807075e-05,6.880988302592755e-05
900,6.866429198067466e-05,6.866429197853145e-05
901,6.851876963953233e-05,6.851876963738911e-05
902,6.837327963237131e-05,6.837327963022795e-05
903,6.822825949510353e-05,6.822825949296039e-05
904,6.808341920963469e-05,6.808341920749148e-05
905,6.793898162965442e-05,6.793898162751087e-05
906,6.779462606433234e-05,6.77946260621889e-05
907,6.76504879551344e-05,6.765048795299115e-05
908,6.750664439425013e-05,6.750664439210703e-05
909,6.736289248030497e-05,6.736289247816174e-05
910,6.721926050486877e-05,6.721926050272578e-05
911,6.707577852516028e-05,6.707577852301697e-05
912,6.693236268941853e-05,6.693236268727548e-05
913,6.678900173674997e-05,6.678900173460678e-05
914,6.664576347123652e-05,6.664576346909333e-05
915,6.650308996987806e-05,6.650308996773485e-05
916,6.636046808470806e-05,6.636046808256474e-05
917,6.62179117465603e-05,6.621791174441709e-05
918,6.607551794319561e-05,6.60755179410524e-05
919,6.59335233367448e-05,6.593352333460165e-05
920,6.579161219190567e-05,6.57916121897625e-05
921,6.56502555730653e-05,6.565025557092206e-05
922,6.550906104068371e-05,6.550906103854047e-05
923,6.53678832660093e-05,6.536788326386623e-05
924,6.522675446311117e-05,6.522675446096822e-05
925,6.508598069690696e-05,6.508598069476394e-05
926,6.494527259074919e-05,6.494527258860624e-05
927,6.480494605570333e-05,6.480494605356007e-05
928,6.466489679192847e-05,6.466489678978545e-05
929,6.452538762737087e-05,6.452538762522754e-05
930,6.438588323088394e-05,6.438588322874076e-05
931,6.424650295247163e-05,6.424650295032858e-05
932,6.410749521290214e-05,6.410749521075902e-05
933,6.396850241722194e-05,6.396850241507898e-05
934,6.382980108063453e-05,6.38298010784915e-05
935,6.369113499744082e-05,6.369113499529788e-05
936,6.355247255096635e-05,6.355247254882325e-05
937,6.341445991799426e-05,6.341445991585112e-05
938,6.327665915675886e-05,6.327665915461575e-05
939,6.313934480277647e-05,6.313934480063354e-05
940,6.300208665615835e-05,6.30020866540154e-05
941,6.286496485011063e-05,6.286496484796755e-05
942,6.272804543521703e-05,6.272804543307415e-05
943,6.259128760540412e-05,6.259128760326107e-05
944,6.245468091711316e-05,6.245468091497013e-05
945,6.231852226703529e-05,6.231852226489238e-05
946,6.218242320025874e-05,6.21824231981157e-05
947,6.20464047086668e-05,6.204640470652396e-05
948,6.191051487973238e-05,6.191051487758949e-05
949,6.177499000134157e-05,6.177498999919874e-05
950,6.16398260394594e-05,6.163982603731647e-05
951,6.150472795634391e-05,6.150472795420104e-05
952,6.137018696940673e-05,6.137018696726385e-05
953,6.123569523980058e-05,6.123569523765786e-05
954,6.110126596142558e-05,6.110126595928248e-05
955,6.096710767430132e-05,6.09671076721583e-05
956,6.0833299846950565e-05,6.083329984480771e-05
957,6.0699613877906546e-05,6.069961387576371e-05
958,6.056613489754783e-05,6.056613489540498e-05
959,6.0432935689863176e-05,6.0432935687720325e-05
960,6.030000146914622e-05,6.030000146700351e-05
961,6.016778050970185e-05,6.016778050755905e-05
962,6.0035583913408826e-05,6.003558391126605e-05
963,5.990340969064439e-05,5.990340968850161e-05
964,5.977130280789867e-05,5.977130280575591e-05
965,5.96398966420984e-05,5.963989663995548e-05
966,5.950867298181462e-05,5.950867297967171e-05
967,5.937786483680769e-05,5.93778648346649e-05
968,5.924716977928171e-05,5.924716977713898e-05
969,5.9116539541784996e-05,5.911653953964204e-05
970,5.898611760360186e-05,5.8986117601458954e-05
971,5.8855910165882215e-05,5.885591016373944e-05
972,5.872603561771312e-05,5.872603561557033e-05
973,5.859618899258306e-05,5.8596188990440396e-05
974,5.846716227851089e-05,5.8467162276368085e-05
975,5.833798984925592e-05,5.833798984711343e-05
976,5.820912000960783e-05,5.820912000746649e-05
977,5.8080064492094167e-05,5.8080064489953043e-05
978,5.795126109752192e-05,5.795126109538079e-05
979,5.782250821091121e-05,5.7822508208770067e-05
980,5.769425110549335e-05,5.769425110335226e-05
981,5.756613232975001e-05,5.7566132327608666e-05
982,5.7438043359874645e-05,5.7438043357733393e-05
983,5.731051565326627e-05,5.731051565112518e-05
984,5.718306408346867e-05,5.718306408132755e-05
985,5.705596446398071e-05,5.705596446183948e-05
986,5.692891783840784e-05,5.692891783626664e-05
987,5.6801996067000704e-05,5.6801996064859534e-05
988,5.667535696458793e-05,5.6675356962446915e-05
989,5.654940082087821e-05,5.654940081873704e-05
990,5.6423580931325057e-05,5.64235809291838e-05
991,5.629811889818899e-05,5.629811889604789e-05
992,5.6172773730379426e-05,5.617277372823836e-05
993,5.604744980314771e-05,5.6047449801006575e-05
994,5.592229160332599e-05,5.5922291601184914e-05
995,5.5797297490567284e-05,5.5797297488426154e-05
996,5.56724500005816e-05,5.567244999844043e-05
997,5.554798191541985e-05,5.554798191327883e-05
998,5.542381995312632e-05,5.5423819950985406e-05
999,5.529997993518826e-05,5.529997993304706e-05
1000,5.5176259090055306e-05,5.5176259087914156e-05
1001,5.5052935468731674e-05,5.5052935466590733e-05
1002,5.493016730549819e-05,5.493016730335731e-05
1003,5.480759091546192e-05,5.480759091332086e-05
1004,5.4685075332755864e-05,5.468507533061485e-05
1005,5.4562596059035304e-05,5.456259605689428e-05
1006,5.4440362587333795e-05,5.444036258519285e-05
1007,5.431873348379851e-05,5.4318733481657434e-05
1008,5.4197319165746264e-05,5.419731916360517e-05
1009,5.407653030400194e-05,5.4076530301860796e-05
1010,5.3955757008807914e-05,5.395575700666697e-05
1011,5.383511471924693e-05,5.3835114717106e-05
1012,5.3714754998370756e-05,5.371475499622967e-05
1013,5.35945201699254e-05,5.359452016778428e-05
1014,5.347460814082314e-05,5.3474608138682136e-05
1015,5.3354941580228016e-05,5.3354941578086866e-05
1016,5.3235405143136936e-05,5.323540514099607e-05
1017,5.3116338778452805e-05,5.311633877631193e-05
1018,5.299729329060357e-05,5.299729328846266e-05
1019,5.287825515776506e-05,5.2878255155624254e-05
1020,5.275981781247781e-05,5.27598178103368e-05
1021,5.2641643958998436e-05,5.264164395685767e-05
1022,5.252370895294612e-05,5.25237089508052e-05
1023,5.2405884506424426e-05,5.240588450428344e-05
1024,5.22883789094494e-05,5.2288378907308576e-05
1025,5.2171081604635876e-05,5.21710816024951e-05


==> tikz/h_ref/mesh1025.csv <==
x
0.0
0.5
1.0
0.75
0.25
0.625
0.875
0.9375
0.6875
0.96875
0.375
0.8125
0.125
0.5625
0.3125
0.71875
0.984375
0.65625
0.78125
0.1875
0.59375
0.953125
0.90625
0.84375
0.28125
0.734375
0.9921875
0.703125
0.21875
0.53125
0.765625
0.671875
0.34375
0.640625
0.921875
0.796875
0.9765625
0.609375
0.4375
0.15625
0.9609375
0.828125
0.578125
0.0625
0.40625
0.9453125
0.546875
0.265625
0.296875
0.99609375
0.234375
0.7265625
0.7109375
0.9296875
0.328125
0.7421875
0.6953125
0.7578125
0.6796875
0.98828125
0.09375
0.203125
0.7734375
0.6640625
0.6484375
0.98046875
0.7890625
0.359375
0.6328125
0.171875
0.97265625
0.8046875
0.515625
0.6171875
0.859375
0.96484375
0.6015625
0.9140625
0.8203125
0.890625
0.390625
0.5859375
0.140625
0.95703125
0.5703125
0.94921875
0.46875
0.8359375
0.5546875
0.94140625
0.109375
0.93359375
0.2734375
0.2890625
0.5390625
0.2578125
0.998046875
0.3046875
0.2421875
0.421875
0.994140625
0.3203125
0.2265625
0.72265625
0.73046875
0.71484375
0.73828125
0.70703125
0.8984375
0.484375
0.74609375
0.69921875
0.8515625
0.69140625
0.75390625
0.990234375
0.3359375
0.68359375
0.76171875
0.2109375
0.67578125
0.76953125
0.986328125
0.66796875
0.92578125
0.77734375
0.66015625
0.1953125
0.3515625
0.982421875
0.65234375
0.78515625
0.5234375
0.64453125
0.79296875
0.978515625
0.63671875
0.1796875
0.3671875
0.62890625
0.80078125
0.974609375
0.62109375
0.970703125
0.80859375
0.1640625
0.91796875
0.61328125
0.966796875
0.3828125
0.60546875
0.078125
0.81640625
0.962890625
0.59765625
0.5078125
0.1484375
0.58984375
0.958984375
0.82421875
0.58203125
0.955078125
0.3984375
0.91015625
0.1328125
0.57421875
0.83203125
0.951171875
0.56640625
0.947265625
0.55859375
0.83984375
0.943359375
0.1171875
0.03125
0.4921875
0.55078125
0.4140625
0.939453125
0.8671875
0.90234375
0.935546875
0.54296875
0.84765625
0.27734375
0.9990234375
0.26953125
0.28515625
0.26171875
0.29296875
0.25390625
0.30078125
0.9970703125
0.1015625
0.24609375
0.30859375
0.931640625
0.23828125
0.9951171875
0.31640625
0.53515625
0.23046875
0.9931640625
0.32421875
0.724609375
0.720703125
0.728515625
0.716796875
0.732421875
0.712890625
0.736328125
0.708984375
0.22265625
0.740234375
0.705078125
0.744140625
0.701171875
0.748046875
0.697265625
0.9912109375
0.33203125
0.693359375
0.751953125
0.689453125
0.21484375
0.755859375
0.685546875
0.759765625
0.9892578125
0.681640625
0.763671875
0.927734375
0.33984375
0.677734375
0.20703125
0.767578125
0.673828125
0.9873046875
0.669921875
0.771484375
0.666015625
0.52734375
0.775390625
0.9853515625
0.34765625
0.19921875
0.662109375
0.779296875
0.658203125
0.9833984375
0.654296875
0.783203125
0.19140625
0.35546875
0.650390625
0.9814453125
0.787109375
0.923828125
0.646484375
0.85546875
0.791015625
0.9794921875
0.642578125
0.18359375
0.638671875
0.36328125
0.794921875
0.9775390625
0.634765625
0.51953125
0.046875
0.4296875
0.0859375
0.798828125
0.630859375
0.17578125
0.9755859375
0.89453125
0.626953125
0.37109375
0.802734375
0.9736328125
0.919921875
0.623046875
0.16796875
0.9716796875
0.619140625
0.806640625
0.615234375
0.9697265625
0.810546875
0.37890625
0.611328125
0.16015625
0.8828125
0.9677734375
0.4765625
0.51171875
0.607421875
0.814453125
0.916015625
0.9658203125
0.603515625
0.15234375
0.9638671875
0.599609375
0.818359375
0.38671875
0.595703125
0.9619140625
0.822265625
0.591796875
0.9599609375
0.14453125
0.587890625
0.912109375
0.9580078125
0.39453125
0.826171875
0.50390625
0.583984375
0.9560546875
0.13671875
0.580078125
0.0703125
0.9541015625
0.830078125
0.86328125
0.576171875
0.9521484375
0.40234375
0.572265625
0.12890625
0.9501953125
0.908203125
0.833984375
0.568359375
0.9482421875
0.564453125
0.49609375
0.9462890625
0.837890625
0.12109375
0.560546875
0.9443359375
0.41015625
0.556640625
0.9423828125
0.904296875
0.841796875
0.552734375
0.9404296875
0.11328125
0.453125
0.548828125
0.9384765625
0.88671875
0.845703125
0.9365234375
0.544921875
0.41796875
0.48828125
0.10546875
0.9345703125
0.541015625
0.99951171875
0.900390625
0.275390625
0.279296875
0.271484375
0.283203125
0.267578125
0.287109375
0.263671875
0.99853515625
0.291015625
0.259765625
0.294921875
0.255859375
0.298828125
0.251953125
0.99755859375
0.9326171875
0.302734375
0.248046875
0.306640625
0.99658203125
0.244140625
0.537109375
0.310546875
0.0546875
0.240234375
0.849609375
0.99560546875
0.314453125
0.236328125
0.99462890625
0.318359375
0.232421875
0.9306640625
0.99365234375
0.228515625
0.322265625
0.7236328125
0.7216796875
0.7255859375
0.7197265625
0.7275390625
0.7177734375
0.7294921875
0.99267578125
0.224609375
0.7158203125
0.7314453125
0.7138671875
0.326171875
0.7333984375
0.7119140625
0.7353515625
0.7099609375
0.7373046875
0.7080078125
0.533203125
0.7392578125
0.7060546875
0.7412109375
0.7041015625
0.09765625
0.7431640625
0.7021484375
0.99169921875
0.220703125
0.7451171875
0.7001953125
0.330078125
0.7470703125
0.6982421875
0.7490234375
0.6962890625
0.6943359375
0.7509765625
0.99072265625
0.216796875
0.6923828125
0.7529296875
0.6904296875
0.333984375
0.9287109375
0.7548828125
0.6884765625
0.7568359375
0.6865234375
0.98974609375
0.4453125
0.7587890625
0.212890625
0.6845703125
0.7607421875
0.6826171875
0.337890625
0.6806640625
0.98876953125
0.7626953125
0.6787109375
0.208984375
0.7646484375
0.6767578125
0.529296875
0.7666015625
0.98779296875
0.6748046875
0.341796875
0.7685546875
0.6728515625
0.205078125
0.6708984375
0.98681640625
0.7705078125
0.9267578125
0.6689453125
0.7724609375
0.345703125
0.6669921875
0.98583984375
0.201171875
0.42578125
0.7744140625
0.6650390625
0.853515625
0.6630859375
0.7763671875
0.98486328125
0.6611328125
0.349609375
0.7783203125
0.197265625
0.6591796875
0.98388671875
0.7802734375
0.6572265625
0.525390625
0.896484375
0.6552734375
0.7822265625
0.193359375
0.9248046875
0.98291015625
0.353515625
0.6533203125
0.7841796875
0.6513671875
0.98193359375
0.7861328125
0.08984375
0.6494140625
0.189453125
0.357421875
0.98095703125
0.6474609375
0.7880859375
0.6455078125
0.97998046875
0.7900390625
0.185546875
0.6435546875
0.48046875
0.9228515625
0.6416015625
0.7919921875
0.361328125
0.97900390625
0.521484375
0.6396484375
0.181640625
0.7939453125
0.97802734375
0.6376953125
0.6357421875
0.7958984375
0.97705078125
0.365234375
0.6337890625
0.177734375
0.7978515625
0.97607421875
0.6318359375
0.9208984375
0.6298828125
0.7998046875
0.97509765625
0.369140625
0.173828125
0.6279296875
0.8017578125
0.517578125
0.97412109375
0.6259765625
0.857421875
0.6240234375
0.8037109375
0.97314453125
0.169921875
0.373046875
0.6220703125
0.97216796875
0.8056640625
0.87109375
0.6201171875
0.9189453125
0.97119140625
0.6181640625
0.166015625
0.8076171875
0.08203125
0.6162109375
0.97021484375
0.376953125
0.8095703125
0.6142578125
0.513671875
0.96923828125
0.162109375
0.6123046875
0.8115234375
0.96826171875
0.6103515625
0.9169921875
0.380859375
0.6083984375
0.96728515625
0.158203125
0.8134765625
0.6064453125
0.96630859375
0.892578125
0.43359375
0.8154296875
0.6044921875
0.96533203125
0.154296875
0.384765625
0.6025390625
0.509765625
0.96435546875
0.8173828125
0.6005859375
0.9150390625
0.96337890625
0.5986328125
0.150390625
0.8193359375
0.96240234375
0.5966796875
0.388671875
0.5947265625
0.96142578125
0.8212890625
0.861328125
0.146484375
0.5927734375
0.96044921875
0.9130859375
0.07421875
0.5908203125
0.8232421875
0.505859375
0.95947265625
0.392578125
0.5888671875
0.142578125
0.95849609375
0.8251953125
0.5869140625
0.95751953125
0.5849609375
0.95654296875
0.8271484375
0.138671875
0.5830078125
0.9111328125
0.396484375
0.95556640625
0.5810546875
0.8291015625
0.95458984375
0.501953125
0.5791015625
0.134765625
0.0390625
0.47265625
0.95361328125
0.5771484375
0.8310546875
0.400390625
0.95263671875
0.5751953125
0.9091796875
0.95166015625
0.130859375
0.5732421875
0.8330078125
0.95068359375
0.5712890625
0.94970703125
0.5693359375
0.404296875
0.126953125
0.8349609375
0.498046875
0.94873046875
0.06640625
0.5673828125
0.9072265625
0.4609375
0.94775390625
0.5654296875
0.888671875
0.8369140625
0.94677734375
0.123046875
0.5634765625
0.865234375
0.94580078125
0.408203125
0.5615234375
0.8388671875
0.94482421875
0.5595703125
0.119140625
0.9052734375
0.94384765625
0.494140625
0.5576171875
0.94287109375
0.8408203125
0.5556640625
0.44140625
0.94189453125
0.412109375
0.115234375
0.5537109375
0.94091796875
0.8427734375
0.5517578125
0.93994140625
0.9033203125
0.5498046875
0.93896484375
0.111328125
0.5478515625
0.8447265625
0.93798828125
0.490234375
0.416015625
0.05859375
0.5458984375
0.93701171875
0.107421875
0.93603515625
0.5439453125
0.9013671875
0.8466796875
0.93505859375
0.5419921875
0.93408203125
0.999755859375
0.5400390625
0.103515625
0.999267578125
0.2763671875
0.2783203125
0.2744140625
0.2802734375
0.2724609375
0.2822265625
0.2705078125
0.2685546875
0.2841796875
0.2666015625
0.2861328125
0.998779296875
0.2646484375
0.2880859375
0.419921875
0.2626953125
0.2900390625
0.2607421875
0.2919921875
0.93310546875
0.2587890625
0.998291015625
0.2939453125
0.8486328125
0.2568359375
0.2958984375
0.2548828125
0.2978515625
0.997802734375
0.2529296875
0.2998046875
0.2509765625
0.5380859375
0.3017578125
0.997314453125
0.2490234375
0.3037109375
0.2470703125
0.3056640625
0.996826171875
0.2451171875
0.93212890625
0.3076171875
0.486328125
0.2431640625
0.996337890625
0.3095703125
0.2412109375
0.3115234375
0.995849609375
0.2392578125
0.3134765625
0.2373046875
0.5361328125
0.995361328125
0.8994140625
0.3154296875
0.2353515625
0.994873046875
0.93115234375
0.3173828125
0.2333984375
0.994384765625
0.099609375
0.3193359375
0.2314453125
0.993896484375
0.3212890625
0.2294921875
0.993408203125
0.2275390625
0.8505859375
0.3232421875
0.5341796875
0.93017578125
0.992919921875
0.2255859375
0.3251953125
0.72314453125
0.72412109375
0.72216796875
0.72509765625
0.72119140625
0.72607421875
0.72021484375
0.72705078125
0.71923828125
0.72802734375
0.71826171875
0.72900390625
0.71728515625
0.72998046875
0.71630859375
0.73095703125
0.71533203125
0.73193359375
0.71435546875
0.73291015625
0.71337890625
0.73388671875
0.71240234375
0.73486328125
0.015625
0.71142578125
0.992431640625
0.2236328125
0.73583984375
0.71044921875
0.73681640625
0.70947265625
0.3271484375
0.73779296875
0.70849609375
0.73876953125
0.70751953125
0.73974609375
0.70654296875
0.74072265625
0.70556640625
0.74169921875
0.70458984375
0.991943359375
0.2216796875
0.74267578125
0.70361328125
0.70263671875
0.74365234375
0.3291015625
0.70166015625
0.74462890625
0.70068359375
0.74560546875
0.69970703125
0.991455078125
0.74658203125
0.2197265625
0.69873046875
0.74755859375
0.69775390625
0.74853515625
0.3310546875
0.69677734375
0.92919921875
0.5322265625
0.74951171875
0.69580078125
0.990966796875
0.75048828125
0.69482421875
0.2177734375
0.69384765625
0.75146484375
0.69287109375
0.75244140625
0.3330078125
0.69189453125
0.75341796875
0.990478515625
0.69091796875
0.2158203125
0.75439453125
0.68994140625
0.423828125
0.75537109375
0.869140625
0.68896484375
0.75634765625
0.989990234375
0.68798828125
0.3349609375
0.68701171875
0.75732421875
0.2138671875
0.68603515625
0.75830078125
0.68505859375
0.989501953125
0.75927734375
0.68408203125
0.92822265625
0.3369140625
0.095703125
0.76025390625
0.2119140625
0.68310546875
0.76123046875
0.68212890625
0.989013671875
0.5302734375
0.68115234375
0.76220703125
0.68017578125
0.2099609375
0.3388671875
0.76318359375
0.988525390625
0.67919921875
0.76416015625
0.67822265625
0.8525390625
0.76513671875
0.67724609375
0.988037109375
0.2080078125
0.67626953125
0.3408203125
0.76611328125
0.67529296875
0.76708984375
0.67431640625
0.987548828125
0.92724609375
0.76806640625
0.2060546875
0.67333984375
0.8974609375
0.3427734375
0.76904296875
0.67236328125
0.987060546875
0.67138671875
0.77001953125
0.5283203125
0.2041015625
0.67041015625
0.77099609375
0.986572265625
0.66943359375
0.3447265625
0.77197265625
0.66845703125
0.77294921875
0.2021484375
0.66748046875
0.986083984375
0.66650390625
0.77392578125
0.3466796875
0.92626953125
0.66552734375
0.985595703125
0.77490234375
0.2001953125
0.66455078125
0.884765625
0.77587890625
0.05078125
0.66357421875
0.482421875
0.985107421875
0.66259765625
0.77685546875
0.3486328125
0.1982421875
0.66162109375
0.984619140625
0.77783203125
0.5263671875
0.66064453125
0.77880859375
0.65966796875
0.984130859375
0.091796875
0.3505859375
0.1962890625
0.65869140625
0.77978515625
0.92529296875
0.65771484375
0.983642578125
0.78076171875
0.65673828125
0.1943359375
0.78173828125
0.3525390625
0.65576171875
0.983154296875
0.65478515625
0.78271484375
0.8544921875
0.65380859375
0.982666015625
0.1923828125
0.78369140625
0.65283203125
0.3544921875
0.5244140625
0.982177734375
0.65185546875
0.78466796875
0.92431640625
0.65087890625
0.1904296875
0.78564453125
0.981689453125
0.64990234375


==> tikz/h_ref/mesh129.csv <==
x
0.0
0.5
1.0
0.75
0.25
0.625
0.875
0.9375
0.6875
0.96875
0.375
0.8125
0.125
0.5625
0.3125
0.71875
0.984375
0.65625
0.78125
0.1875
0.59375
0.953125
0.90625
0.84375
0.28125
0.734375
0.9921875
0.703125
0.21875
0.53125
0.765625
0.671875
0.34375
0.640625
0.921875
0.796875
0.9765625
0.609375
0.4375
0.15625
0.9609375
0.828125
0.578125
0.0625
0.40625
0.9453125
0.546875
0.265625
0.296875
0.99609375
0.234375
0.7265625
0.7109375
0.9296875
0.328125
0.7421875
0.6953125
0.7578125
0.6796875
0.98828125
0.09375
0.203125
0.7734375
0.6640625
0.6484375
0.98046875
0.7890625
0.359375
0.6328125
0.171875
0.97265625
0.8046875
0.515625
0.6171875
0.859375
0.96484375
0.6015625
0.9140625
0.8203125
0.890625
0.390625
0.5859375
0.140625
0.95703125
0.5703125
0.94921875
0.46875
0.8359375
0.5546875
0.94140625
0.109375
0.93359375
0.2734375
0.2890625
0.5390625
0.2578125
0.998046875
0.3046875
0.2421875
0.421875
0.994140625
0.3203125
0.2265625
0.72265625
0.73046875
0.71484375
0.73828125
0.70703125
0.8984375
0.484375
0.74609375
0.69921875
0.8515625
0.69140625
0.75390625
0.990234375
0.3359375
0.68359375
0.76171875
0.2109375
0.67578125
0.76953125
0.986328125
0.66796875
0.92578125
0.77734375
0.66015625
0.1953125
0.3515625


==> tikz/h_ref/mesh17.csv <==
x
0.0
0.5
1.0
0.75
0.25
0.625
0.875
0.9375
0.6875
0.96875
0.375
0.8125
0.125
0.5625
0.3125
0.71875
0.984375


==> tikz/h_ref/mesh257.csv <==
x
0.0
0.5
1.0
0.75
0.25
0.625
0.875
0.9375
0.6875
0.96875
0.375
0.8125
0.125
0.5625
0.3125
0.71875
0.984375
0.65625
0.78125
0.1875
0.59375
0.953125
0.90625
0.84375
0.28125
0.734375
0.9921875
0.703125
0.21875
0.53125
0.765625
0.671875
0.34375
0.640625
0.921875
0.796875
0.9765625
0.609375
0.4375
0.15625
0.9609375
0.828125
0.578125
0.0625
0.40625
0.9453125
0.546875
0.265625
0.296875
0.99609375
0.234375
0.7265625
0.7109375
0.9296875
0.328125
0.7421875
0.6953125
0.7578125
0.6796875
0.98828125
0.09375
0.203125
0.7734375
0.6640625
0.6484375
0.98046875
0.7890625
0.359375
0.6328125
0.171875
0.97265625
0.8046875
0.515625
0.6171875
0.859375
0.96484375
0.6015625
0.9140625
0.8203125
0.890625
0.390625
0.5859375
0.140625
0.95703125
0.5703125
0.94921875
0.46875
0.8359375
0.5546875
0.94140625
0.109375
0.93359375
0.2734375
0.2890625
0.5390625
0.2578125
0.998046875
0.3046875
0.2421875
0.421875
0.994140625
0.3203125
0.2265625
0.72265625
0.73046875
0.71484375
0.73828125
0.70703125
0.8984375
0.484375
0.74609375
0.69921875
0.8515625
0.69140625
0.75390625
0.990234375
0.3359375
0.68359375
0.76171875
0.2109375
0.67578125
0.76953125
0.986328125
0.66796875
0.92578125
0.77734375
0.66015625
0.1953125
0.3515625
0.982421875
0.65234375
0.78515625
0.5234375
0.64453125
0.79296875
0.978515625
0.63671875
0.1796875
0.3671875
0.62890625
0.80078125
0.974609375
0.62109375
0.970703125
0.80859375
0.1640625
0.91796875
0.61328125
0.966796875
0.3828125
0.60546875
0.078125
0.81640625
0.962890625
0.59765625
0.5078125
0.1484375
0.58984375
0.958984375
0.82421875
0.58203125
0.955078125
0.3984375
0.91015625
0.1328125
0.57421875
0.83203125
0.951171875
0.56640625
0.947265625
0.55859375
0.83984375
0.943359375
0.1171875
0.03125
0.4921875
0.55078125
0.4140625
0.939453125
0.8671875
0.90234375
0.935546875
0.54296875
0.84765625
0.27734375
0.9990234375
0.26953125
0.28515625
0.26171875
0.29296875
0.25390625
0.30078125
0.9970703125
0.1015625
0.24609375
0.30859375
0.931640625
0.23828125
0.9951171875
0.31640625
0.53515625
0.23046875
0.9931640625
0.32421875
0.724609375
0.720703125
0.728515625
0.716796875
0.732421875
0.712890625
0.736328125
0.708984375
0.22265625
0.740234375
0.705078125
0.744140625
0.701171875
0.748046875
0.697265625
0.9912109375
0.33203125
0.693359375
0.751953125
0.689453125
0.21484375
0.755859375
0.685546875
0.759765625
0.9892578125
0.681640625
0.763671875
0.927734375
0.33984375
0.677734375
0.20703125
0.767578125
0.673828125
0.9873046875
0.669921875
0.771484375
0.666015625
0.52734375
0.775390625
0.9853515625
0.34765625
0.19921875
0.662109375
0.779296875
0.658203125
0.9833984375
0.654296875
0.783203125
0.19140625
0.35546875
0.650390625
0.9814453125
0.787109375


==> tikz/h_ref/mesh3.csv <==
x
0.0
0.5
1.0


==> tikz/h_ref/mesh33.csv <==
x
0.0
0.5
1.0
0.75
0.25
0.625
0.875
0.9375
0.6875
0.96875
0.375
0.8125
0.125
0.5625
0.3125
0.71875
0.984375
0.65625
0.78125
0.1875
0.59375
0.953125
0.90625
0.84375
0.28125
0.734375
0.9921875
0.703125
0.21875
0.53125
0.765625
0.671875
0.34375


==> tikz/h_ref/mesh5.csv <==
x
0.0
0.5
1.0
0.75
0.25


==> tikz/h_ref/mesh513.csv <==
x
0.0
0.5
1.0
0.75
0.25
0.625
0.875
0.9375
0.6875
0.96875
0.375
0.8125
0.125
0.5625
0.3125
0.71875
0.984375
0.65625
0.78125
0.1875
0.59375
0.953125
0.90625
0.84375
0.28125
0.734375
0.9921875
0.703125
0.21875
0.53125
0.765625
0.671875
0.34375
0.640625
0.921875
0.796875
0.9765625
0.609375
0.4375
0.15625
0.9609375
0.828125
0.578125
0.0625
0.40625
0.9453125
0.546875
0.265625
0.296875
0.99609375
0.234375
0.7265625
0.7109375
0.9296875
0.328125
0.7421875
0.6953125
0.7578125
0.6796875
0.98828125
0.09375
0.203125
0.7734375
0.6640625
0.6484375
0.98046875
0.7890625
0.359375
0.6328125
0.171875
0.97265625
0.8046875
0.515625
0.6171875
0.859375
0.96484375
0.6015625
0.9140625
0.8203125
0.890625
0.390625
0.5859375
0.140625
0.95703125
0.5703125
0.94921875
0.46875
0.8359375
0.5546875
0.94140625
0.109375
0.93359375
0.2734375
0.2890625
0.5390625
0.2578125
0.998046875
0.3046875
0.2421875
0.421875
0.994140625
0.3203125
0.2265625
0.72265625
0.73046875
0.71484375
0.73828125
0.70703125
0.8984375
0.484375
0.74609375
0.69921875
0.8515625
0.69140625
0.75390625
0.990234375
0.3359375
0.68359375
0.76171875
0.2109375
0.67578125
0.76953125
0.986328125
0.66796875
0.92578125
0.77734375
0.66015625
0.1953125
0.3515625
0.982421875
0.65234375
0.78515625
0.5234375
0.64453125
0.79296875
0.978515625
0.63671875
0.1796875
0.3671875
0.62890625
0.80078125
0.974609375
0.62109375
0.970703125
0.80859375
0.1640625
0.91796875
0.61328125
0.966796875
0.3828125
0.60546875
0.078125
0.81640625
0.962890625
0.59765625
0.5078125
0.1484375
0.58984375
0.958984375
0.82421875
0.58203125
0.955078125
0.3984375
0.91015625
0.1328125
0.57421875
0.83203125
0.951171875
0.56640625
0.947265625
0.55859375
0.83984375
0.943359375
0.1171875
0.03125
0.4921875
0.55078125
0.4140625
0.939453125
0.8671875
0.90234375
0.935546875
0.54296875
0.84765625
0.27734375
0.9990234375
0.26953125
0.28515625
0.26171875
0.29296875
0.25390625
0.30078125
0.9970703125
0.1015625
0.24609375
0.30859375
0.931640625
0.23828125
0.9951171875
0.31640625
0.53515625
0.23046875
0.9931640625
0.32421875
0.724609375
0.720703125
0.728515625
0.716796875
0.732421875
0.712890625
0.736328125
0.708984375
0.22265625
0.740234375
0.705078125
0.744140625
0.701171875
0.748046875
0.697265625
0.9912109375
0.33203125
0.693359375
0.751953125
0.689453125
0.21484375
0.755859375
0.685546875
0.759765625
0.9892578125
0.681640625
0.763671875
0.927734375
0.33984375
0.677734375
0.20703125
0.767578125
0.673828125
0.9873046875
0.669921875
0.771484375
0.666015625
0.52734375
0.775390625
0.9853515625
0.34765625
0.19921875
0.662109375
0.779296875
0.658203125
0.9833984375
0.654296875
0.783203125
0.19140625
0.35546875
0.650390625
0.9814453125
0.787109375
0.923828125
0.646484375
0.85546875
0.791015625
0.9794921875
0.642578125
0.18359375
0.638671875
0.36328125
0.794921875
0.9775390625
0.634765625
0.51953125
0.046875
0.4296875
0.0859375
0.798828125
0.630859375
0.17578125
0.9755859375
0.89453125
0.626953125
0.37109375
0.802734375
0.9736328125
0.919921875
0.623046875
0.16796875
0.9716796875
0.619140625
0.806640625
0.615234375
0.9697265625
0.810546875
0.37890625
0.611328125
0.16015625
0.8828125
0.9677734375
0.4765625
0.51171875
0.607421875
0.814453125
0.916015625
0.9658203125
0.603515625
0.15234375
0.9638671875
0.599609375
0.818359375
0.38671875
0.595703125
0.9619140625
0.822265625
0.591796875
0.9599609375
0.14453125
0.587890625
0.912109375
0.9580078125
0.39453125
0.826171875
0.50390625
0.583984375
0.9560546875
0.13671875
0.580078125
0.0703125
0.9541015625
0.830078125
0.86328125
0.576171875
0.9521484375
0.40234375
0.572265625
0.12890625
0.9501953125
0.908203125
0.833984375
0.568359375
0.9482421875
0.564453125
0.49609375
0.9462890625
0.837890625
0.12109375
0.560546875
0.9443359375
0.41015625
0.556640625
0.9423828125
0.904296875
0.841796875
0.552734375
0.9404296875
0.11328125
0.453125
0.548828125
0.9384765625
0.88671875
0.845703125
0.9365234375
0.544921875
0.41796875
0.48828125
0.10546875
0.9345703125
0.541015625
0.99951171875
0.900390625
0.275390625
0.279296875
0.271484375
0.283203125
0.267578125
0.287109375
0.263671875
0.99853515625
0.291015625
0.259765625
0.294921875
0.255859375
0.298828125
0.251953125
0.99755859375
0.9326171875
0.302734375
0.248046875
0.306640625
0.99658203125
0.244140625
0.537109375
0.310546875
0.0546875
0.240234375
0.849609375
0.99560546875
0.314453125
0.236328125
0.99462890625
0.318359375
0.232421875
0.9306640625
0.99365234375
0.228515625
0.322265625
0.7236328125
0.7216796875
0.7255859375
0.7197265625
0.7275390625
0.7177734375
0.7294921875
0.99267578125
0.224609375
0.7158203125
0.7314453125
0.7138671875
0.326171875
0.7333984375
0.7119140625
0.7353515625
0.7099609375
0.7373046875
0.7080078125
0.533203125
0.7392578125
0.7060546875
0.7412109375
0.7041015625
0.09765625
0.7431640625
0.7021484375
0.99169921875
0.220703125
0.7451171875
0.7001953125
0.330078125
0.7470703125
0.6982421875
0.7490234375
0.6962890625
0.6943359375
0.7509765625
0.99072265625
0.216796875
0.6923828125
0.7529296875
0.6904296875
0.333984375
0.9287109375
0.7548828125
0.6884765625
0.7568359375
0.6865234375
0.98974609375
0.4453125
0.7587890625
0.212890625
0.6845703125
0.7607421875
0.6826171875
0.337890625
0.6806640625
0.98876953125
0.7626953125
0.6787109375
0.208984375
0.7646484375
0.6767578125
0.529296875
0.7666015625
0.98779296875
0.6748046875
0.341796875
0.7685546875
0.6728515625
0.205078125
0.6708984375
0.98681640625
0.7705078125
0.9267578125
0.6689453125
0.7724609375
0.345703125
0.6669921875
0.98583984375
0.201171875
0.42578125
0.7744140625
0.6650390625
0.853515625
0.6630859375
0.7763671875
0.98486328125
0.6611328125
0.349609375
0.7783203125
0.197265625
0.6591796875
0.98388671875
0.7802734375
0.6572265625
0.525390625
0.896484375
0.6552734375
0.7822265625
0.193359375
0.9248046875
0.98291015625
0.353515625
0.6533203125
0.7841796875
0.6513671875
0.98193359375
0.7861328125


==> tikz/h_ref/mesh65.csv <==
x
0.0
0.5
1.0
0.75
0.25
0.625
0.875
0.9375
0.6875
0.96875
0.375
0.8125
0.125
0.5625
0.3125
0.71875
0.984375
0.65625
0.78125
0.1875
0.59375
0.953125
0.90625
0.84375
0.28125
0.734375
0.9921875
0.703125
0.21875
0.53125
0.765625
0.671875
0.34375
0.640625
0.921875
0.796875
0.9765625
0.609375
0.4375
0.15625
0.9609375
0.828125
0.578125
0.0625
0.40625
0.9453125
0.546875
0.265625
0.296875
0.99609375
0.234375
0.7265625
0.7109375
0.9296875
0.328125
0.7421875
0.6953125
0.7578125
0.6796875
0.98828125
0.09375
0.203125
0.7734375
0.6640625
0.6484375


==> tikz/h_ref/mesh9.csv <==
x
0.0
0.5
1.0
0.75
0.25
0.625
0.875
0.9375
0.6875


==> tikz/oneD_all.csv <==
refine,uniform,h_ref,r_ref_res,r_ref_ex
2,3.2966988427298434,3.2983030996586784,3.7823873439102904,2.474451532847192
3,1.5578901707859993,0.9894808948261936,0.8513082775467041,0.72289595043459
4,0.45498742596659575,0.23968116567848582,0.22929965177998285,0.21794679093571534
5,0.11818700638261923,0.055033870011354805,0.05323666471676854,0.05980974939143909
6,0.029829813937458136,0.013670734254801864,0.01236192445408965,0.016396986528794167
7,0.007475232256649709,0.003390777532620111,0.0036688067567951987,0.003728844392602886
8,0.0018699206050696807,0.0008371873673281923,0.0009920145178740785,0.0010157020890252636
9,0.0004675497064528468,0.0002089703760295176,0.00025957116835184163,0.000261128054714896
10,0.00011689177414638628,5.21710816024951e-05,6.47578384321955e-05,6.878729153436492e-05


==> tikz/r_ref/oneD/exact/ref_10/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.0001168917741463711,1.0,1.0,0.00011689177414638628,-0.0002136895238373052,1.0,0,0.5
1,0.00010891660556357959,1.5,2.0,0.00010891660556358562,-0.00017400722075111298,1.0,0,0.5
2,0.00010507530321056492,2.2499999999999876,3.9999999999999334,0.00010507530321056633,-0.00015211315975069555,1.0000000000000147,0,0.5
3,0.00010076483348906387,3.375000000000018,8.00000000000013,0.00010076483348906553,-0.00014607457354340417,1.000000000000063,0,0.5
4,9.666193157021482e-05,5.062499999999961,15.999999999999627,9.666193157022035e-05,-0.00013969400933264858,1.0000000000000884,0,0.5
5,9.563517530950267e-05,7.5937499999999964,31.999999999999957,9.563517530950852e-05,-0.0001375039402956678,1.0000070123295925,0,0.5
6,9.544389663926502e-05,11.390625000000009,32.0,9.544389663926736e-05,-0.0001096078643494086,1.0000054242565555,0,0.5
7,8.370204820774142e-05,14.238281250000004,32.0,8.370204820774515e-05,-7.240781458149423e-05,1.0000030227817898,0,0.25
8,7.828789043175095e-05,17.797851562499993,32.0,7.828789043175453e-05,-6.328345379274153e-05,1.0000150304704825,0,0.25
9,7.483648317591291e-05,22.247314453124957,32.0,7.483648317591814e-05,-5.33348131688723e-05,1.0000039535247889,0,0.25
10,7.460732677105218e-05,27.80914306640622,32.0,7.460732677105626e-05,-5.0315330506087296e-05,1.0000034864554457,0,0.25
11,7.147274929308264e-05,31.28528594970706,32.0,7.14727492930867e-05,-3.258149732799594e-05,1.000036593387503,0,0.125
12,7.027727630150589e-05,35.19594669342042,32.0,7.027727630150992e-05,-2.6354678893514754e-05,1.000020882620421,0,0.125
13,6.997939475442125e-05,39.59544003009794,32.0,6.997939475442506e-05,-2.6033535395183164e-05,1.000002227904322,0,0.125
14,6.976705629602947e-05,39.59544003009796,32.0,6.976705629603305e-05,-2.4765364380355815e-05,1.0000005757533061,0,0.125
15,6.974934524687263e-05,40.12211399897932,32.0,6.97493452468746e-05,-2.3360286182384966e-05,1.0000005272689423,0,0.125
16,6.907817975458865e-05,41.19382582325488,32.0,6.907817975459094e-05,-1.3787553510971951e-05,1.0000006023741213,0,0.0625
17,6.889267279142736e-05,41.19382582325488,32.0,6.889267279143058e-05,-1.222932485651374e-05,1.0000014246332043,0,0.0625
18,6.886879985885265e-05,41.19382582325488,32.0,6.886879985885555e-05,-1.2498394036622102e-05,1.000015843388252,0,0.0625
19,6.883312242486656e-05,42.24643800843185,32.0,6.883312242486928e-05,-1.2147187863494188e-05,1.0000167270220364,0,0.0625
20,6.878729153436184e-05,42.24643800843185,32.0,6.878729153436492e-05,nan,nan,nan,nan


==> tikz/r_ref/oneD/exact/ref_10/final_mesh.csv <==
x
0.0
0.04125628711760923
0.056675410923912484
0.06850233872448373
0.07756986930034224
0.08576715339608022
0.09270864816608229
0.09945648794524113
0.10544097307847544
0.11094090166723575
0.11631795900032604
0.12113752468329564
0.12616731583322757
0.13078983605579197
0.13517371501698203
0.13920542809365422
0.1431178460507823
0.14704355735059707
0.15058442238420086
0.15430751380927446
0.15783368190005195
0.16113824672539576
0.16451298013930163
0.1676414105934564
0.17078777434982412
0.17379303156653325
0.17678259791555923
0.17953859014681495
0.18215658793501177
0.1847582389076564
0.18735785798438878
0.1897400244536911
0.19231821445837838
0.19457714171330076
0.19701375959387057
0.19926086367510437
0.20152404264339704
0.20376795585187402
0.2058941123508493
0.20809252182343896
0.21020361860315567
0.21219909665539083
0.2142580238367072
0.21622548091355898
0.2182923848719728
0.22015214676074155
0.22211969635454681
0.22395769301778354
0.22568557005064305
0.22737583740496556
0.22911984547298297
0.23074775612160114
0.23240649922745438
0.23392256970837336
0.23554788747071567
0.23704079651740576
0.2386163805179811
0.24015363784592988
0.2416477675312846
0.2430832022522204
0.2445235558028137
0.24596826095548818
0.24741857181122306
0.24870628817526008
0.2500668064170417
0.2514816497274482
0.25282950994445763
0.2540791352985793
0.255409054040534
0.2566744301104653
0.2579277169182994
0.25925784702069976
0.26057588422611344
0.261765037379319
0.2629469702371102
0.26419536139335115
0.26538401485506286
0.2666324060113039
0.2677713571893955
0.26901974834563647
0.27025734928482276
0.27150574044106374
0.27268069682340823
0.27385565320575267
0.27510404436199365
0.276221823462269
0.27747021461850996
0.27871860577475094
0.2799442853503612
0.2811926765066022
0.28234345683169676
0.28345723301494175
0.2847056241711828
0.285814953237783
0.2869164748462309
0.2880179964546788
0.28926638761091983
0.2904034681702395
0.2916518593264805
0.29291031328686806
0.2940468038352667
0.2952401709508421
0.29634169255929005
0.29759008371553103
0.2987754436538275
0.2998769652622754
0.300977732579454
0.3020976543087205
0.30319917591716844
0.3044475670734095
0.3056246215921509
0.30675761524655454
0.3079320103989986
0.30918040155523957
0.31031339520964313
0.31147039964611795
0.31272803814425704
0.31397642930049807
0.3150882084646649
0.3162212021190685
0.31743164035752436
0.3185499386873701
0.31979832984361106
0.3209776741803464
0.32225669188484785
0.3233920802503832
0.3246761397253739
0.3258406054257331
0.3270155618080776
0.3282382659034906
0.3294178157367125
0.33054593100813534
0.33177334080040594
0.33293754747158033
0.33418593862782137
0.33534774559970565
0.3365662188850999
0.33781461004134095
0.33906300119758187
0.3403319540905139
0.3415870033329216
0.34287462626920995
0.3441795426590384
0.3454279338152793
0.34672256168101073
0.34805417891433443
0.3493025700705754
0.35058942798175485
0.3518906610916992
0.35319360379426334
0.3544419949505043
0.35573662281623575
0.35703125068196717
0.3583043749680999
0.35955276612434095
0.360801157280582
0.3620507826347036
0.36346562594511006
0.3648804692555165
0.36629170822278456
0.3675972153142784
0.3688456064705194
0.3702168897063452
0.37163313177434976
0.37299303499465586
0.37438013627936806
0.3757963783473725
0.3771629299834224
0.3787349781060962
0.3801512201741007
0.3815537336953097
0.38309495734498994
0.38447754281233565
0.3858937848803401
0.3873216832616615
0.3889267576053999
0.3905318319491384
0.392196353490793
0.3938014278345315
0.3954998562964791
0.3971049306402175
0.39873057618178
0.40034886101394423
0.4019539353576827
0.40361845689933734
0.40537932917685976
0.40720021183572264
0.4090360811831359
0.41105728591228796
0.4130784906414401
0.41515914256850844
0.41723979449557674
0.4195978666795875
0.42188719399811375
0.4239678459251821
0.42632591810919285
0.42899839991773836
0.43175765685825224
0.4347894639519803
0.4378212710457085
0.4415012873382593
0.44544637953182653
0.4500277769179046
0.45395468896311436
0.4583724650139753
0.4629538624000534
0.46737163845091434
0.47256902204016255
0.4769001750312028
0.4806877774803993
0.48405978240421954
0.487997677427712
0.4910604846682061
0.4941232919087003
0.49674855525769523
0.4991550424264617
0.5014691634526128
0.5038295668992869
0.5058714383929497
0.5079712889537165
0.5100711395144832
0.51217099007525
0.5142708406360168
0.5161218200192111
0.5179727994024056
0.5198237787856
0.5216236506948286
0.523390042784202
0.5250232598870205
0.5266564769898391
0.5282896940926578
0.5299229111954763
0.5315545152443663
0.5331861192932561
0.5348177233421461
0.5364493273910359
0.5378889780224093
0.5394755317794331
0.5409034301607545
0.5423866946978765
0.5437779537113887
0.5452058520927101
0.5466043698489015
0.5480322682302228
0.5494601666115442
0.5508586843677354
0.552286582749057
0.5536851005052483
0.5549450108417083
0.5562049211781683
0.5574635871587407
0.5587222531393128
0.559980919119885
0.561313624275785
0.5625722902563571
0.5638309562369294
0.5651005618834071
0.5663592278639793
0.5676178938445515
0.5688765598251236
0.5701352258056959
0.5713938917862681
0.5725966170565926
0.5737862603937164
0.5749514254728747
0.5761339758234242
0.5772354974318721
0.5783370190403201
0.579438540648768
0.5806281839858918
0.5818178273230156
0.5828675126204778
0.5839171979179398
0.5849658464891823
0.5860144950604248
0.5871160166688726
0.5882243921895509
0.5893259137979989
0.590424498015491
0.5914731465867333
0.5925217951579759
0.5935704437292183
0.5946190923004606
0.5956834939906072
0.5967321425618496
0.5978325762477212
0.5988045070787048
0.5997764379096883
0.6007483687406717
0.6017193396399703
0.6026903105392688
0.6036612814385673
0.6046322523378659
0.6056032232371645
0.6065741941364631
0.6075451650357615
0.6085161359350602
0.6094871068343587
0.6104579648005178
0.6114289356998164
0.6123999065991149
0.6133708774984135
0.614341848397712
0.6153128192970106
0.6162837901963092
0.6172547610956076
0.6182257319949063
0.6191967028942048
0.6201676737935033
0.6211386446928019
0.6220049862679374
0.6228788821356388
0.6238026841385088
0.6246594231673016
0.6255161621960945
0.6263805684887579
0.6272373075175508
0.6280940465463437
0.6289507855751364
0.6298075246039293
0.6306642636327222
0.6315472941237743
0.6324040331525671
0.6332607721813599
0.6341175112101528
0.6349797342423186
0.6357896710362777
0.6366464100650705
0.6375031490938633
0.6383598881226562
0.6392166271514491
0.6400581352641744
0.6409148742929672
0.6417716133217601
0.642628352350553
0.6434850913793458
0.6442670387502495
0.6450401583209368
0.6457961045228128
0.646587223624469
0.647375011937323
0.6481302115256664
0.6488854111140098
0.6496754190205212
0.6504306186088644
0.6511858181972078
0.6519410177855511
0.6526962173738943
0.6534514169622376
0.654232787132554
0.6549818218262986
0.6557308565200433
0.6564798912137878
0.6572352188998976
0.6579450468411492
0.6586940815348938
0.6594431162286383
0.6601921509223829
0.6609411856161276
0.6616902203098721
0.6624392550036167
0.6631507964023617
0.6638678357867116
0.6645336358986365
0.6652085559894603
0.665869468954529
0.6665303819195979
0.6671912948846666
0.6678522078497353
0.6685131208148041
0.6691740337798728
0.6698349467449416
0.6704983516610618
0.6711228891162996
0.6717838020813685
0.6724447150464372
0.6731056280115059
0.6737649493861391
0.6744258623512078
0.6750501117022027
0.6756961219662148
0.6762811558524585
0.6769191405012719
0.677501723040851
0.6780843055804302
0.6786668881200092
0.6792494706595884
0.6798320531991675
0.6804146357387466
0.6809973425910153
0.681581789820936
0.6821643723605151
0.6827597638847978
0.6833423464243769
0.683924928963956
0.6845075115035351
0.6850900940431142
0.6856726765826933
0.6862552591222725
0.6868378416618516
0.6873984623640274
0.6879810449036065
0.6885025359960404
0.6890234199314684
0.6895990862749033
0.6901816688144824
0.6907006481767799
0.6912406097495486
0.6917805713223172
0.6923205328950857
0.6928604944678542
0.6934004560406228
0.6939348397766658
0.6944746043568102
0.6950140326341983
0.6955534609115864
0.6960928891889745
0.696662089833161
0.6972038430668094
0.6977221172941037
0.6982615455714918
0.6987748838537644
0.6993143121311525
0.6998537404085406
0.7003931686859286
0.7009051322512203
0.7014445605286085
0.7019839888059966
0.7025234170833846
0.703021087517509
0.7035617389882698
0.704101167265658
0.7046247599353186
0.7051614917508716
0.7056965165321177
0.7062315413133639
0.7067451479658883
0.7072801727471344
0.7078196010245225
0.7083024703640552
0.7088418986414432
0.7093178647685503
0.7098572930459385
0.7103673212286826
0.7109107452710883
0.7114073617804297
0.7119423865616759
0.7124774113429221
0.7130124361241682
0.7135474609054143
0.7140868891828024
0.7145628553099096
0.7150388214370167
0.71554247686349
0.7160184429905972
0.7165374129510947
0.7170133790782018
0.7174854597675366
0.7179866538324629
0.7184849929329111
0.7189933822222643
0.7195284070035103
0.7200634317847564
0.7205984565660026
0.7211334813472488
0.7216729096246369
0.7222123379020249
0.722722932396042
0.7232413156286289
0.7237172817557359
0.7241932478828431
0.7247282726640892
0.7252003533534241
0.7256763194805311
0.7261484001698661
0.726620480859201
0.7270925615485357
0.7275683571369405
0.7280404378262753
0.7285528835308176
0.7290288496579247
0.7295231036437784
0.7299975826151951
0.7304947699481105
0.7310341982254985
0.7315736265028867
0.7320707183895907
0.7326057431708368
0.7331407679520829
0.7336128486414177
0.7341164013767082
0.7345884820660431
0.7350920348013336
0.7355641154906685
0.7360566070631802
0.7365286877525151
0.7370465388988077
0.7375422644401367
0.7380131597010583
0.7384891258281655
0.7389650919552726
0.7394410580823797
0.739926161104334
0.7404611858855801
0.7409502675237453
0.7414852923049914
0.7419670411431702
0.7424430072702773
0.7429824355476655
0.7434599785199341
0.7439357892295303
0.7444434864317778
0.744919452558885
0.7454230052941755
0.745926814028945
0.7464365336680018
0.7469086143573366
0.747421232048132
0.7478971981752391
0.7484067652910507
0.7488937082971456
0.7493841240955073
0.7498600902226145
0.7503360563497216
0.7508120224768287
0.7513237467834274
0.751812055747312
0.752336482539558
0.7528145555971096
0.7533371415614412
0.753809222250776
0.7542813029401108
0.7547533836294457
0.7552288796665506
0.7557394137180558
0.7562284953562209
0.7567044614833282
0.757176542172663
0.75765250829977
0.7581140566647799
0.7586175230570089
0.7591363364193815
0.7596123025464886
0.7601018677057988
0.760591432865109
0.7611131279618657
0.7616258797508976
0.7620979604402325
0.7625700411295673
0.7630632339055571
0.7635658036659532
0.7640548853041184
0.7645313511891888
0.7650073173162959
0.7654793980056307
0.7659553641327379
0.7664341343387022
0.7669334908011987
0.7674289525828328
0.7679366497850805
0.7684140462336685
0.7688900123607757
0.7693659784878829
0.7698326610090059
0.7703222261683162
0.7708357618883896
0.7712964970994294
0.7717944057188936
0.7722705283436883
0.7727464944707954
0.7732708382912677
0.7738142623336736
0.7742937541357963
0.7747931105982927
0.7753202319194263
0.7758552567006725
0.7763546131631688
0.7768331739680423
0.7773052546573771
0.7777812207844843
0.7782559176685858
0.778731883795693
0.7792078499228
0.7796838160499072
0.7801873687851977
0.7806867252476941
0.7811588059370289
0.7816586561041771
0.7821373420377248
0.7826168338398475
0.7831562621172357
0.7836313740614231
0.7841708023388112
0.7847285883023377
0.7852511973990296
0.7857906256764176
0.7862997734421002
0.7867991299045967
0.7872545489225431
0.7877441140818533
0.7882434705443497
0.7887194366714568
0.789195402798564
0.7897143604578402
0.7902253651310751
0.7906969795678773
0.7911865447271875
0.7916761098864977
0.7922155381638858
0.7927439324131309
0.7932833606905191
0.7937930524174898
0.7942826175768
0.7948635659808384
0.795404367617462
0.7959461097366207
0.7964811345178668
0.7970164169137013
0.7975092659874545
0.798053227275577
0.7985798691049085
0.7991148938861546
0.7996022832003123
0.8001367955088388
0.800638934650685
0.8011783629280731
0.8016777193905694
0.8021812721258599
0.8026813279671554
0.8032041639862046
0.8037544714893552
0.8042938997667434
0.8048549189644694
0.8053780188095403
0.805937295438057
0.8064767237154451
0.8070620522790513
0.8075963431442738
0.8081364299588222
0.8087023672829848
0.8092683046071474
0.8098253596401754
0.8103647879175635
0.8109042161949516
0.8114590567088364
0.8120255535360383
0.8125540715325875
0.8131038085100224
0.8136564472758363
0.8142229441030382
0.8148141191117223
0.8153580803998447
0.8158980419726133
0.8164645387998151
0.8170520169909873
0.8176639734401251
0.8182805924145896
0.8188666738829701
0.8194326112071326
0.8199998251465059
0.8206111771942125
0.821222529241919
0.8218338812896255
0.8224752769236764
0.8230866289713828
0.823669211510962
0.8242857009708341
0.8248976574199719
0.8255096138691096
0.8261373762791051
0.8267857176944039
0.8274468563849051
0.8280888861224005
0.8287564854929058
0.829386977666007
0.8299989341151448
0.8306277533642143
0.8312983788861759
0.8319172037332803
0.8326107543756364
0.833309442430158
0.8340029930725141
0.8346965437148702
0.8353900943572264
0.8360423039416852
0.8367358545840413
0.8373886081297882
0.8380821587721444
0.8387241885096397
0.8394060828386789
0.8401458701905253
0.8409318942518623
0.8417179183131993
0.8425039423745362
0.8432382901135015
0.8440243141748384
0.8448103382361754
0.8455963622975122
0.8463823863588492
0.8471167340978144
0.8479035352467058
0.8486903363955972
0.8494771375444886
0.85026393869338
0.8511361342814412
0.8520278422501848
0.8529710711237892
0.8539816734883652
0.8549922758529412
0.8560028782175172
0.8570134805820933
0.8580240829466694
0.8591885630375389
0.8603339123840583
0.8614039619465507
0.8624238893617803
0.8635786654518925
0.8647913882893837
0.8659791579820707
0.8672539701151634
0.868629748124082
0.8701144602399405
0.8719797434614153
0.8738886590389477
0.8757975746164803
0.8777064901940128
0.8796154057715454
0.8815243213490779
0.8839786413773341
0.8866683139750523
0.8888338904705724
0.8907446932607372
0.8924306957226473
0.8941166981845574
0.8956918561939544
0.8970044878684519
0.8983171195429493
0.8996783672053913
0.9008903579343602
0.9019348493759763
0.9030818265730338
0.9041027623198652
0.9052144479108595
0.9063261335018535
0.9073060637635447
0.9082859940252358
0.9091506383737868
0.9100152827223379
0.9108799270708888
0.9117798630255032
0.9126540865242715
0.9135178769030956
0.9144169240320756
0.9152163602503309
0.9159785282316462
0.9167406962129615
0.9174966424148375
0.9182525886167137
0.9190077882050569
0.9197629877934003
0.9205189339952762
0.9212593257485541
0.921925678326504
0.922592030904454
0.9232583834824041
0.923924736060354
0.9245662450683001
0.92523259764625
0.9259071767992365
0.9265551306865587
0.9272160436516276
0.9278769566166963
0.9284692700193186
0.9290524285179086
0.9296355870164986
0.9302187455150888
0.9308019040136789
0.9313730633662074
0.9319562218647975
0.9325393803633876
0.9331435400340622
0.9337261225736414
0.9343087051132205
0.9349048742960677
0.9354874568356469
0.936070039375226
0.9366526219148051
0.9372237812673337
0.9377378246846094
0.9382518681018851
0.9387659115191609
0.9392799549364366
0.9398236986400437
0.9403377420573193
0.9408517854745951
0.9413955291782022
0.941909572595478
0.9424236160127537
0.9429376594300294
0.9434517028473051
0.9439657462645807
0.9444797896818565
0.9449595635379805
0.9454736069552562
0.945987650372532
0.9464911167647607
0.9470051601820365
0.9474587279031621
0.9479122956242878
0.9483658633454133
0.9488189830984194
0.9492721028514254
0.9497252226044313
0.9501622135588527
0.9506153333118588
0.9510684530648646
0.9515300223498795
0.9519831421028856
0.9524362618558915
0.9528893816088975
0.9533213508671123
0.9537707716833592
0.9542201924996059
0.9546696133158526
0.955089583428006
0.9555095535401593
0.9559291088670168
0.9563486641938741
0.9567682195207315
0.957187774847589
0.9576073301744463
0.9580268855013038
0.9584464408281612
0.9588659961550186
0.9592597222089464
0.9596758525943602
0.9600919829797738
0.9605081133651875
0.9609242437506011
0.9612951860606318
0.9616623599301145
0.9620420900839769
0.9624092639534596
0.9627764378229422
0.963192568208356
0.9636086985937696
0.9640248289791832
0.9643920028486659
0.9647591767181486
0.9651328540323085
0.9655263396060435
0.9658935134755261
0.9662606873450088
0.966642348443201
0.9669976808231899
0.9673704107313279
0.9677375846008106
0.9681047584702932
0.9684719323397759
0.9688391062092586
0.9692062800787412
0.9695734539482238
0.969897430891885
0.9702463015266349
0.9705702784702961
0.9708942554139571
0.9712518245166205
0.9716140432630892
0.9719378002895463
0.9722614572559791
0.972585114222412
0.9729114909952855
0.9732435896136804
0.9735672465801133
0.9738909035465462
0.9742145605129789
0.9745382174794118
0.9748618744458446
0.9751855314122776
0.9755091883787104
0.9757990844906843
0.9760846641669486
0.9763919921584147
0.976687011162914
0.9769956826226746
0.9773128670822618
0.9775984467585261
0.9778840264347903
0.9781986668885468
0.9784842465648111
0.9787809535592349
0.9790723871172555
0.9793579667935197
0.9796510308652336
0.9799418909106239
0.9802274705868881
0.9804962514586663
0.9807829510552296
0.9810538674014936
0.9813195359413659
0.9815875522665399
0.9818404193778448
0.9821228628822382
0.9823750294302285
0.9826475932673066
0.982894604341619
0.9831612501357138
0.9834139296066368
0.9836656628027513
0.9839153410339995
0.9841650192652476
0.9844163216622664
0.9846659998935147
0.984918960531451
0.9851631595294692
0.9853981508059382
0.985634739566628
0.9858844177978762
0.9861295799000067
0.986350227675411
0.9865716989830124
0.9867937439808241
0.987013854458378
0.9872211997023211
0.9874418062737584
0.9876394684292018
0.9878595551663762
0.9880548607998163
0.988251315245433
0.9884525056814908
0.9886558787293672
0.9888520604904005
0.9890446478080877
0.9892517882666048
0.9894557737496507
0.9896602504947686
0.9898544446746284
0.9900569510012104
0.9902511451810702
0.9904524633068529
0.9906423929733167
0.9908365871531764
0.9910313765245409
0.9912203728520917
0.9914145670319515
0.991598290474093
0.9917900871949421
0.9919866740369756
0.9921637922258543
0.9923523912385441
0.9925324876080355
0.9927138406279601
0.9928937147075911
0.9930652132316625
0.9932396206986679
0.9934003639455553
0.9935658857204916
0.9937236160883273
0.9938838366472388
0.9940429655825191
0.9941925552995388
0.994351766445783
0.9944929102660689
0.9946364663315439
0.9947808920366
0.9949185056282537
0.9950522042178722
0.9951909143463434
0.9953287583319977
0.9954580311348682
0.9955852352301522
0.9957150707265985
0.995837984053604
0.9959578510706785
0.9960811377700336
0.996203408179575
0.9963277855180468
0.9964503713256513
0.996558363640205
0.9966680943655077
0.9967822080759088
0.9968921991851994
0.9970027772776585
0.9971027302353904
0.9972078569487446
0.9973064757901606
0.9974100052959501
0.9975082138224344
0.9976027313006735
0.9977048711603498
0.997794376296746
0.9978930408282504
0.9979813010823286
0.99807434275702
0.9981609634178644
0.9982510372672264
0.9983382309702856
0.998421889609177
0.9985109452920198
0.9985906387007568
0.9986734348296057
0.9987487548642093
0.9988276544390828
0.9989019592740078
0.9989731929978873
0.9990423470608394
0.9991085685015421
0.9991756326762609
0.99923954217057
0.9993043068156167
0.9993633491944243
0.9994248964234975
0.9994832306286838
0.9995407925172595
0.9995944335886762
0.999646759713869
0.9996960070199066
0.9997450910159387
0.9997870293445885
0.9998288938950282
0.9998674690723419
0.999903678894043
0.9999382793903351
0.999969482421875
1.0


==> tikz/r_ref/oneD/exact/ref_10/init_mesh.csv <==
x
0.0
0.0009765625
0.001953125
0.0029296875
0.00390625
0.0048828125
0.005859375
0.0068359375
0.0078125
0.0087890625
0.009765625
0.0107421875
0.01171875
0.0126953125
0.013671875
0.0146484375
0.015625
0.0166015625
0.017578125
0.0185546875
0.01953125
0.0205078125
0.021484375
0.0224609375
0.0234375
0.0244140625
0.025390625
0.0263671875
0.02734375
0.0283203125
0.029296875
0.0302734375
0.03125
0.0322265625
0.033203125
0.0341796875
0.03515625
0.0361328125
0.037109375
0.0380859375
0.0390625
0.0400390625
0.041015625
0.0419921875
0.04296875
0.0439453125
0.044921875
0.0458984375
0.046875
0.0478515625
0.048828125
0.0498046875
0.05078125
0.0517578125
0.052734375
0.0537109375
0.0546875
0.0556640625
0.056640625
0.0576171875
0.05859375
0.0595703125
0.060546875
0.0615234375
0.0625
0.0634765625
0.064453125
0.0654296875
0.06640625
0.0673828125
0.068359375
0.0693359375
0.0703125
0.0712890625
0.072265625
0.0732421875
0.07421875
0.0751953125
0.076171875
0.0771484375
0.078125
0.0791015625
0.080078125
0.0810546875
0.08203125
0.0830078125
0.083984375
0.0849609375
0.0859375
0.0869140625
0.087890625
0.0888671875
0.08984375
0.0908203125
0.091796875
0.0927734375
0.09375
0.0947265625
0.095703125
0.0966796875
0.09765625
0.0986328125
0.099609375
0.1005859375
0.1015625
0.1025390625
0.103515625
0.1044921875
0.10546875
0.1064453125
0.107421875
0.1083984375
0.109375
0.1103515625
0.111328125
0.1123046875
0.11328125
0.1142578125
0.115234375
0.1162109375
0.1171875
0.1181640625
0.119140625
0.1201171875
0.12109375
0.1220703125
0.123046875
0.1240234375
0.125
0.1259765625
0.126953125
0.1279296875
0.12890625
0.1298828125
0.130859375
0.1318359375
0.1328125
0.1337890625
0.134765625
0.1357421875
0.13671875
0.1376953125
0.138671875
0.1396484375
0.140625
0.1416015625
0.142578125
0.1435546875
0.14453125
0.1455078125
0.146484375
0.1474609375
0.1484375
0.1494140625
0.150390625
0.1513671875
0.15234375
0.1533203125
0.154296875
0.1552734375
0.15625
0.1572265625
0.158203125
0.1591796875
0.16015625
0.1611328125
0.162109375
0.1630859375
0.1640625
0.1650390625
0.166015625
0.1669921875
0.16796875
0.1689453125
0.169921875
0.1708984375
0.171875
0.1728515625
0.173828125
0.1748046875
0.17578125
0.1767578125
0.177734375
0.1787109375
0.1796875
0.1806640625
0.181640625
0.1826171875
0.18359375
0.1845703125
0.185546875
0.1865234375
0.1875
0.1884765625
0.189453125
0.1904296875
0.19140625
0.1923828125
0.193359375
0.1943359375
0.1953125
0.1962890625
0.197265625
0.1982421875
0.19921875
0.2001953125
0.201171875
0.2021484375
0.203125
0.2041015625
0.205078125
0.2060546875
0.20703125
0.2080078125
0.208984375
0.2099609375
0.2109375
0.2119140625
0.212890625
0.2138671875
0.21484375
0.2158203125
0.216796875
0.2177734375
0.21875
0.2197265625
0.220703125
0.2216796875
0.22265625
0.2236328125
0.224609375
0.2255859375
0.2265625
0.2275390625
0.228515625
0.2294921875
0.23046875
0.2314453125
0.232421875
0.2333984375
0.234375
0.2353515625
0.236328125
0.2373046875
0.23828125
0.2392578125
0.240234375
0.2412109375
0.2421875
0.2431640625
0.244140625
0.2451171875
0.24609375
0.2470703125
0.248046875
0.2490234375
0.25
0.2509765625
0.251953125
0.2529296875
0.25390625
0.2548828125
0.255859375
0.2568359375
0.2578125
0.2587890625
0.259765625
0.2607421875
0.26171875
0.2626953125
0.263671875
0.2646484375
0.265625
0.2666015625
0.267578125
0.2685546875
0.26953125
0.2705078125
0.271484375
0.2724609375
0.2734375
0.2744140625
0.275390625
0.2763671875
0.27734375
0.2783203125
0.279296875
0.2802734375
0.28125
0.2822265625
0.283203125
0.2841796875
0.28515625
0.2861328125
0.287109375
0.2880859375
0.2890625
0.2900390625
0.291015625
0.2919921875
0.29296875
0.2939453125
0.294921875
0.2958984375
0.296875
0.2978515625
0.298828125
0.2998046875
0.30078125
0.3017578125
0.302734375
0.3037109375
0.3046875
0.3056640625
0.306640625
0.3076171875
0.30859375
0.3095703125
0.310546875
0.3115234375
0.3125
0.3134765625
0.314453125
0.3154296875
0.31640625
0.3173828125
0.318359375
0.3193359375
0.3203125
0.3212890625
0.322265625
0.3232421875
0.32421875
0.3251953125
0.326171875
0.3271484375
0.328125
0.3291015625
0.330078125
0.3310546875
0.33203125
0.3330078125
0.333984375
0.3349609375
0.3359375
0.3369140625
0.337890625
0.3388671875
0.33984375
0.3408203125
0.341796875
0.3427734375
0.34375
0.3447265625
0.345703125
0.3466796875
0.34765625
0.3486328125
0.349609375
0.3505859375
0.3515625
0.3525390625
0.353515625
0.3544921875
0.35546875
0.3564453125
0.357421875
0.3583984375
0.359375
0.3603515625
0.361328125
0.3623046875
0.36328125
0.3642578125
0.365234375
0.3662109375
0.3671875
0.3681640625
0.369140625
0.3701171875
0.37109375
0.3720703125
0.373046875
0.3740234375
0.375
0.3759765625
0.376953125
0.3779296875
0.37890625
0.3798828125
0.380859375
0.3818359375
0.3828125
0.3837890625
0.384765625
0.3857421875
0.38671875
0.3876953125
0.388671875
0.3896484375
0.390625
0.3916015625
0.392578125
0.3935546875
0.39453125
0.3955078125
0.396484375
0.3974609375
0.3984375
0.3994140625
0.400390625
0.4013671875
0.40234375
0.4033203125
0.404296875
0.4052734375
0.40625
0.4072265625
0.408203125
0.4091796875
0.41015625
0.4111328125
0.412109375
0.4130859375
0.4140625
0.4150390625
0.416015625
0.4169921875
0.41796875
0.4189453125
0.419921875
0.4208984375
0.421875
0.4228515625
0.423828125
0.4248046875
0.42578125
0.4267578125
0.427734375
0.4287109375
0.4296875
0.4306640625
0.431640625
0.4326171875
0.43359375
0.4345703125
0.435546875
0.4365234375
0.4375
0.4384765625
0.439453125
0.4404296875
0.44140625
0.4423828125
0.443359375
0.4443359375
0.4453125
0.4462890625
0.447265625
0.4482421875
0.44921875
0.4501953125
0.451171875
0.4521484375
0.453125
0.4541015625
0.455078125
0.4560546875
0.45703125
0.4580078125
0.458984375
0.4599609375
0.4609375
0.4619140625
0.462890625
0.4638671875
0.46484375
0.4658203125
0.466796875
0.4677734375
0.46875
0.4697265625
0.470703125
0.4716796875
0.47265625
0.4736328125
0.474609375
0.4755859375
0.4765625
0.4775390625
0.478515625
0.4794921875
0.48046875
0.4814453125
0.482421875
0.4833984375
0.484375
0.4853515625
0.486328125
0.4873046875
0.48828125
0.4892578125
0.490234375
0.4912109375
0.4921875
0.4931640625
0.494140625
0.4951171875
0.49609375
0.4970703125
0.498046875
0.4990234375
0.5
0.5009765625
0.501953125
0.5029296875
0.50390625
0.5048828125
0.505859375
0.5068359375
0.5078125
0.5087890625
0.509765625
0.5107421875
0.51171875
0.5126953125
0.513671875
0.5146484375
0.515625
0.5166015625
0.517578125
0.5185546875
0.51953125
0.5205078125
0.521484375
0.5224609375
0.5234375
0.5244140625
0.525390625
0.5263671875
0.52734375
0.5283203125
0.529296875
0.5302734375
0.53125
0.5322265625
0.533203125
0.5341796875
0.53515625
0.5361328125
0.537109375
0.5380859375
0.5390625
0.5400390625
0.541015625
0.5419921875
0.54296875
0.5439453125
0.544921875
0.5458984375
0.546875
0.5478515625
0.548828125
0.5498046875
0.55078125
0.5517578125
0.552734375
0.5537109375
0.5546875
0.5556640625
0.556640625
0.5576171875
0.55859375
0.5595703125
0.560546875
0.5615234375
0.5625
0.5634765625
0.564453125
0.5654296875
0.56640625
0.5673828125
0.568359375
0.5693359375
0.5703125
0.5712890625
0.572265625
0.5732421875
0.57421875
0.5751953125
0.576171875
0.5771484375
0.578125
0.5791015625
0.580078125
0.5810546875
0.58203125
0.5830078125
0.583984375
0.5849609375
0.5859375
0.5869140625
0.587890625
0.5888671875
0.58984375
0.5908203125
0.591796875
0.5927734375
0.59375
0.5947265625
0.595703125
0.5966796875
0.59765625
0.5986328125
0.599609375
0.6005859375
0.6015625
0.6025390625
0.603515625
0.6044921875
0.60546875
0.6064453125
0.607421875
0.6083984375
0.609375
0.6103515625
0.611328125
0.6123046875
0.61328125
0.6142578125
0.615234375
0.6162109375
0.6171875
0.6181640625
0.619140625
0.6201171875
0.62109375
0.6220703125
0.623046875
0.6240234375
0.625
0.6259765625
0.626953125
0.6279296875
0.62890625
0.6298828125
0.630859375
0.6318359375
0.6328125
0.6337890625
0.634765625
0.6357421875
0.63671875
0.6376953125
0.638671875
0.6396484375
0.640625
0.6416015625
0.642578125
0.6435546875
0.64453125
0.6455078125
0.646484375
0.6474609375
0.6484375
0.6494140625
0.650390625
0.6513671875
0.65234375
0.6533203125
0.654296875
0.6552734375
0.65625
0.6572265625
0.658203125
0.6591796875
0.66015625
0.6611328125
0.662109375
0.6630859375
0.6640625
0.6650390625
0.666015625
0.6669921875
0.66796875
0.6689453125
0.669921875
0.6708984375
0.671875
0.6728515625
0.673828125
0.6748046875
0.67578125
0.6767578125
0.677734375
0.6787109375
0.6796875
0.6806640625
0.681640625
0.6826171875
0.68359375
0.6845703125
0.685546875
0.6865234375
0.6875
0.6884765625
0.689453125
0.6904296875
0.69140625
0.6923828125
0.693359375
0.6943359375
0.6953125
0.6962890625
0.697265625
0.6982421875
0.69921875
0.7001953125
0.701171875
0.7021484375
0.703125
0.7041015625
0.705078125
0.7060546875
0.70703125
0.7080078125
0.708984375
0.7099609375
0.7109375
0.7119140625
0.712890625
0.7138671875
0.71484375
0.7158203125
0.716796875
0.7177734375
0.71875
0.7197265625
0.720703125
0.7216796875
0.72265625
0.7236328125
0.724609375
0.7255859375
0.7265625
0.7275390625
0.728515625
0.7294921875
0.73046875
0.7314453125
0.732421875
0.7333984375
0.734375
0.7353515625
0.736328125
0.7373046875
0.73828125
0.7392578125
0.740234375
0.7412109375
0.7421875
0.7431640625
0.744140625
0.7451171875
0.74609375
0.7470703125
0.748046875
0.7490234375
0.75
0.7509765625
0.751953125
0.7529296875
0.75390625
0.7548828125
0.755859375
0.7568359375
0.7578125
0.7587890625
0.759765625
0.7607421875
0.76171875
0.7626953125
0.763671875
0.7646484375
0.765625
0.7666015625
0.767578125
0.7685546875
0.76953125
0.7705078125
0.771484375
0.7724609375
0.7734375
0.7744140625
0.775390625
0.7763671875
0.77734375
0.7783203125
0.779296875
0.7802734375
0.78125
0.7822265625
0.783203125
0.7841796875
0.78515625
0.7861328125
0.787109375
0.7880859375
0.7890625
0.7900390625
0.791015625
0.7919921875
0.79296875
0.7939453125
0.794921875
0.7958984375
0.796875
0.7978515625
0.798828125
0.7998046875
0.80078125
0.8017578125
0.802734375
0.8037109375
0.8046875
0.8056640625
0.806640625
0.8076171875
0.80859375
0.8095703125
0.810546875
0.8115234375
0.8125
0.8134765625
0.814453125
0.8154296875
0.81640625
0.8173828125
0.818359375
0.8193359375
0.8203125
0.8212890625
0.822265625
0.8232421875
0.82421875
0.8251953125
0.826171875
0.8271484375
0.828125
0.8291015625
0.830078125
0.8310546875
0.83203125
0.8330078125
0.833984375
0.8349609375
0.8359375
0.8369140625
0.837890625
0.8388671875
0.83984375
0.8408203125
0.841796875
0.8427734375
0.84375
0.8447265625
0.845703125
0.8466796875
0.84765625
0.8486328125
0.849609375
0.8505859375
0.8515625
0.8525390625
0.853515625
0.8544921875
0.85546875
0.8564453125
0.857421875
0.8583984375
0.859375
0.8603515625
0.861328125
0.8623046875
0.86328125
0.8642578125
0.865234375
0.8662109375
0.8671875
0.8681640625
0.869140625
0.8701171875
0.87109375
0.8720703125
0.873046875
0.8740234375
0.875
0.8759765625
0.876953125
0.8779296875
0.87890625
0.8798828125
0.880859375
0.8818359375
0.8828125
0.8837890625
0.884765625
0.8857421875
0.88671875
0.8876953125
0.888671875
0.8896484375
0.890625
0.8916015625
0.892578125
0.8935546875
0.89453125
0.8955078125
0.896484375
0.8974609375
0.8984375
0.8994140625
0.900390625
0.9013671875
0.90234375
0.9033203125
0.904296875
0.9052734375
0.90625
0.9072265625
0.908203125
0.9091796875
0.91015625
0.9111328125
0.912109375
0.9130859375
0.9140625
0.9150390625
0.916015625
0.9169921875
0.91796875
0.9189453125
0.919921875
0.9208984375
0.921875
0.9228515625
0.923828125
0.9248046875
0.92578125
0.9267578125
0.927734375
0.9287109375
0.9296875
0.9306640625
0.931640625
0.9326171875
0.93359375
0.9345703125
0.935546875
0.9365234375
0.9375
0.9384765625
0.939453125
0.9404296875
0.94140625
0.9423828125
0.943359375
0.9443359375
0.9453125
0.9462890625
0.947265625
0.9482421875
0.94921875
0.9501953125
0.951171875
0.9521484375
0.953125
0.9541015625
0.955078125
0.9560546875
0.95703125
0.9580078125
0.958984375
0.9599609375
0.9609375
0.9619140625
0.962890625
0.9638671875
0.96484375
0.9658203125
0.966796875
0.9677734375
0.96875
0.9697265625
0.970703125
0.9716796875
0.97265625
0.9736328125
0.974609375
0.9755859375
0.9765625
0.9775390625
0.978515625
0.9794921875
0.98046875
0.9814453125
0.982421875
0.9833984375
0.984375
0.9853515625
0.986328125
0.9873046875
0.98828125
0.9892578125
0.990234375
0.9912109375
0.9921875
0.9931640625
0.994140625
0.9951171875
0.99609375
0.9970703125
0.998046875
0.9990234375
1.0


==> tikz/r_ref/oneD/exact/ref_10/mesh1.csv <==
x
0.0
0.00146484375
0.0029296875
0.00439453125
0.005859375
0.00732421875
0.0087890625
0.01025390625
0.01171875
0.01318359375
0.0146484375
0.01611328125
0.017578125
0.01904296875
0.0205078125
0.02197265625
0.0234375
0.02490234375
0.0263671875
0.02783203125
0.029296875
0.03076171875
0.0322265625
0.03369140625
0.03515625
0.03662109375
0.0380859375
0.03955078125
0.041015625
0.04248046875
0.0439453125
0.04541015625
0.046875
0.04833984375
0.0498046875
0.05126953125
0.052734375
0.05419921875
0.0556640625
0.05712890625
0.05859375
0.06005859375
0.0615234375
0.06298828125
0.064453125
0.06591796875
0.0673828125
0.06884765625
0.0703125
0.07177734375
0.0732421875
0.07470703125
0.076171875
0.07763671875
0.0791015625
0.08056640625
0.08203125
0.08349609375
0.0849609375
0.08642578125
0.087890625
0.08935546875
0.0908203125
0.09228515625
0.09375
0.09521484375
0.0966796875
0.09814453125
0.099609375
0.10107421875
0.1025390625
0.10400390625
0.10546875
0.10693359375
0.1083984375
0.10986328125
0.111328125
0.11279296875
0.1142578125
0.11572265625
0.1171875
0.11865234375
0.1201171875
0.12158203125
0.123046875
0.12451171875
0.1259765625
0.12744140625
0.12890625
0.13037109375
0.1318359375
0.13330078125
0.134765625
0.13623046875
0.1376953125
0.13916015625
0.140625
0.14208984375
0.1435546875
0.14501953125
0.146484375
0.14794921875
0.1494140625
0.15087890625
0.15234375
0.15380859375
0.1552734375
0.15673828125
0.158203125
0.15966796875
0.1611328125
0.16259765625
0.1640625
0.16552734375
0.1669921875
0.16845703125
0.169921875
0.17138671875
0.1728515625
0.17431640625
0.17578125
0.17724609375
0.1787109375
0.18017578125
0.181640625
0.18310546875
0.1845703125
0.18603515625
0.1875
0.18896484375
0.1904296875
0.19189453125
0.193359375
0.19482421875
0.1962890625
0.19775390625
0.19921875
0.20068359375
0.2021484375
0.20361328125
0.205078125
0.20654296875
0.2080078125
0.20947265625
0.2109375
0.21240234375
0.2138671875
0.21533203125
0.216796875
0.21826171875
0.2197265625
0.22119140625
0.22265625
0.22412109375
0.2255859375
0.22705078125
0.228515625
0.22998046875
0.2314453125
0.23291015625
0.234375
0.23583984375
0.2373046875
0.23876953125
0.240234375
0.24169921875
0.2431640625
0.24462890625
0.24609375
0.24755859375
0.2490234375
0.25048828125
0.251953125
0.25341796875
0.2548828125
0.25634765625
0.2578125
0.25927734375
0.2607421875
0.26220703125
0.263671875
0.26513671875
0.2666015625
0.26806640625
0.26953125
0.27099609375
0.2724609375
0.27392578125
0.275390625
0.27685546875
0.2783203125
0.27978515625
0.28125
0.28271484375
0.2841796875
0.28564453125
0.287109375
0.28857421875
0.2900390625
0.29150390625
0.29296875
0.29443359375
0.2958984375
0.29736328125
0.298828125
0.30029296875
0.3017578125
0.30322265625
0.3046875
0.30615234375
0.3076171875
0.30908203125
0.310546875
0.31201171875
0.3134765625
0.31494140625
0.31640625
0.31787109375
0.3193359375
0.32080078125
0.322265625
0.32373046875
0.3251953125
0.32666015625
0.328125
0.32958984375
0.3310546875
0.33251953125
0.333984375
0.33544921875
0.3369140625
0.33837890625
0.33984375
0.34130859375
0.3427734375
0.34423828125
0.345703125
0.34716796875
0.3486328125
0.35009765625
0.3505859375
0.35107421875
0.3515625
0.35205078125
0.3525390625
0.35302734375
0.353515625
0.35400390625
0.3544921875
0.35498046875
0.35546875
0.35595703125
0.3564453125
0.35693359375
0.357421875
0.35791015625
0.3583984375
0.35888671875
0.359375
0.35986328125
0.3603515625
0.36083984375
0.361328125
0.36181640625
0.3623046875
0.36279296875
0.36328125
0.36376953125
0.3642578125
0.36474609375
0.365234375
0.36572265625
0.3662109375
0.36669921875
0.3671875
0.36767578125
0.3681640625
0.36865234375
0.369140625
0.36962890625
0.3701171875
0.37060546875
0.37109375
0.37158203125
0.3720703125
0.37255859375
0.373046875
0.37353515625
0.3740234375
0.37451171875
0.375
0.37548828125
0.3759765625
0.37646484375
0.376953125
0.37744140625
0.3779296875
0.37841796875
0.37890625
0.37939453125
0.3798828125
0.38037109375
0.380859375
0.38134765625
0.3818359375
0.38232421875
0.3828125
0.38330078125
0.3837890625
0.38427734375
0.384765625
0.38525390625
0.3857421875
0.38623046875
0.38671875
0.38720703125
0.3876953125
0.38818359375
0.388671875
0.38916015625
0.3896484375
0.39013671875
0.390625
0.39111328125
0.3916015625
0.39208984375
0.3935546875
0.39501953125
0.396484375
0.39794921875
0.3994140625
0.40087890625
0.40234375
0.40380859375
0.4052734375
0.40673828125
0.408203125
0.40966796875
0.4111328125
0.41259765625
0.4140625
0.41552734375
0.4169921875
0.41845703125
0.419921875
0.42138671875
0.4228515625
0.42431640625
0.42578125
0.42724609375
0.4287109375
0.43017578125
0.431640625
0.43310546875
0.4345703125
0.43603515625
0.4375
0.43896484375
0.4404296875
0.44189453125
0.443359375
0.44482421875
0.4462890625
0.44775390625
0.44921875
0.45068359375
0.4521484375
0.45361328125
0.455078125
0.45654296875
0.4580078125
0.45947265625
0.4609375
0.46240234375
0.4638671875
0.46533203125
0.466796875
0.46826171875
0.4697265625
0.47119140625
0.47265625
0.47412109375
0.4755859375
0.47705078125
0.478515625
0.47998046875
0.4814453125
0.48291015625
0.484375
0.48583984375
0.4873046875
0.48876953125
0.490234375
0.49169921875
0.4931640625
0.49462890625
0.49609375
0.49755859375
0.4990234375
0.50048828125
0.501953125
0.50341796875
0.5048828125
0.50634765625
0.5078125
0.50927734375
0.5107421875
0.51220703125
0.513671875
0.51513671875
0.5166015625
0.51806640625
0.51953125
0.52099609375
0.5224609375
0.52392578125
0.525390625
0.52685546875
0.5283203125
0.52978515625
0.53125
0.53271484375
0.5341796875
0.53564453125
0.537109375
0.53857421875
0.5400390625
0.54150390625
0.54296875
0.54443359375
0.5458984375
0.54736328125
0.548828125
0.55029296875
0.5517578125
0.55322265625
0.5546875
0.55615234375
0.5576171875
0.55908203125
0.560546875
0.56201171875
0.5634765625
0.56494140625
0.56640625
0.56787109375
0.5693359375
0.57080078125
0.572265625
0.57373046875
0.5751953125
0.57666015625
0.578125
0.57958984375
0.5810546875
0.58251953125
0.583984375
0.58544921875
0.5869140625
0.58837890625
0.58984375
0.59130859375
0.5927734375
0.59423828125
0.595703125
0.59716796875
0.5986328125
0.60009765625
0.6015625
0.60302734375
0.6044921875
0.60595703125
0.607421875
0.60888671875
0.6103515625
0.61181640625
0.61328125
0.61474609375
0.6162109375
0.61767578125
0.619140625
0.62060546875
0.6220703125
0.62353515625
0.625
0.62646484375
0.6279296875
0.62939453125
0.630859375
0.63232421875
0.6337890625
0.63525390625
0.63671875
0.63818359375
0.6396484375
0.64111328125
0.642578125
0.64404296875
0.6455078125
0.64697265625
0.6484375
0.64990234375
0.6513671875
0.65283203125
0.654296875
0.65576171875
0.6572265625
0.65869140625
0.66015625
0.66162109375
0.6630859375
0.66455078125
0.666015625
0.66748046875
0.6689453125
0.67041015625
0.671875
0.67333984375
0.6748046875
0.67626953125
0.677734375
0.67919921875
0.6806640625
0.68212890625
0.68359375
0.68505859375
0.6865234375
0.68798828125
0.689453125
0.69091796875
0.6923828125
0.69384765625
0.6953125
0.69677734375
0.6982421875
0.69970703125
0.701171875
0.70263671875
0.7041015625
0.70556640625
0.70703125
0.70849609375
0.7099609375
0.71142578125
0.712890625
0.71435546875
0.7158203125
0.71728515625
0.71875
0.71923828125
0.7197265625
0.72021484375
0.720703125
0.72119140625
0.7216796875
0.72216796875
0.72265625
0.72314453125
0.7236328125
0.72412109375
0.724609375
0.72509765625
0.7255859375
0.72607421875
0.7265625
0.72705078125
0.7275390625
0.72802734375
0.728515625
0.72900390625
0.7294921875
0.72998046875
0.73046875
0.73095703125
0.7314453125
0.73193359375
0.732421875
0.73291015625
0.7333984375
0.73388671875
0.734375
0.73486328125
0.7353515625
0.73583984375
0.736328125
0.73681640625
0.7373046875
0.73779296875
0.73828125
0.73876953125
0.7392578125
0.73974609375
0.740234375
0.74072265625
0.7412109375
0.74169921875
0.7421875
0.74267578125
0.7431640625
0.74365234375
0.744140625
0.74462890625
0.7451171875
0.74560546875
0.74609375
0.74658203125
0.7470703125
0.74755859375
0.748046875
0.74853515625
0.7490234375
0.74951171875
0.75
0.75048828125
0.7509765625
0.75146484375
0.751953125
0.75244140625
0.7529296875
0.75341796875
0.75390625
0.75439453125
0.7548828125
0.75537109375
0.755859375
0.75634765625
0.7568359375
0.75732421875
0.7578125
0.75830078125
0.7587890625
0.75927734375
0.759765625
0.76025390625
0.7607421875
0.76123046875
0.76171875
0.76220703125
0.7626953125
0.76318359375
0.763671875
0.76416015625
0.7646484375
0.76513671875
0.765625
0.76611328125
0.7666015625
0.76708984375
0.767578125
0.76806640625
0.7685546875
0.76904296875
0.76953125
0.77001953125
0.7705078125
0.77099609375
0.771484375
0.77197265625
0.7724609375
0.77294921875
0.7734375
0.77392578125
0.7744140625
0.77490234375
0.775390625
0.77587890625
0.7763671875
0.77685546875
0.77734375
0.77783203125
0.7783203125
0.77880859375
0.779296875
0.77978515625
0.7802734375
0.78076171875
0.78125
0.78173828125
0.7822265625
0.78271484375
0.783203125
0.78369140625
0.7841796875
0.78466796875
0.78515625
0.78564453125
0.7861328125
0.78662109375
0.787109375
0.78759765625
0.7880859375
0.78857421875
0.7890625
0.78955078125
0.7900390625
0.79052734375
0.791015625
0.79150390625
0.7919921875
0.79248046875
0.79296875
0.79345703125
0.7939453125
0.79443359375
0.794921875
0.79541015625
0.7958984375
0.79638671875
0.796875
0.79736328125
0.7978515625
0.79833984375
0.798828125
0.79931640625
0.7998046875
0.80029296875
0.80078125
0.80126953125
0.8017578125
0.80224609375
0.802734375
0.80322265625
0.8037109375
0.80419921875
0.8046875
0.80517578125
0.8056640625
0.80615234375
0.806640625
0.80712890625
0.8076171875
0.80810546875
0.80859375
0.80908203125
0.8095703125
0.81005859375
0.810546875
0.81103515625
0.8115234375
0.81201171875
0.8125
0.81298828125
0.8134765625
0.81396484375
0.814453125
0.81494140625
0.8154296875
0.81591796875
0.81640625
0.81689453125
0.8173828125
0.81787109375
0.818359375
0.81884765625
0.8193359375
0.81982421875
0.8203125
0.82080078125
0.8212890625
0.82177734375
0.822265625
0.82275390625
0.8232421875
0.82373046875
0.82421875
0.82470703125
0.8251953125
0.82568359375
0.826171875
0.82666015625
0.8271484375
0.82763671875
0.828125
0.82861328125
0.8291015625
0.82958984375
0.830078125
0.83056640625
0.8310546875
0.83154296875
0.83203125
0.83251953125
0.8330078125
0.83349609375
0.833984375
0.83447265625
0.8349609375
0.83544921875
0.8359375
0.83642578125
0.8369140625
0.83740234375
0.837890625
0.83837890625
0.8388671875
0.83935546875
0.83984375
0.84033203125
0.8408203125
0.84130859375
0.841796875
0.84228515625
0.8427734375
0.84326171875
0.84375
0.84423828125
0.8447265625
0.84521484375
0.845703125
0.84619140625
0.8466796875
0.84716796875
0.84765625
0.84814453125
0.8486328125
0.84912109375
0.849609375
0.85009765625
0.8505859375
0.85107421875
0.8515625
0.85205078125
0.8525390625
0.85302734375
0.853515625
0.85400390625
0.8544921875
0.85498046875
0.85546875
0.85595703125
0.8564453125
0.85693359375
0.857421875
0.85791015625
0.8583984375
0.85888671875
0.859375
0.85986328125
0.8603515625
0.86083984375
0.861328125
0.86181640625
0.8623046875
0.86279296875
0.86328125
0.86376953125
0.8642578125
0.86474609375
0.865234375
0.86572265625
0.8662109375
0.86669921875
0.8671875
0.86767578125
0.8681640625
0.86865234375
0.869140625
0.86962890625
0.8701171875
0.87060546875
0.87109375
0.87158203125
0.8720703125
0.87255859375
0.873046875
0.87353515625
0.8740234375
0.87451171875
0.875
0.87548828125
0.8759765625
0.87646484375
0.8779296875
0.87939453125
0.880859375
0.88232421875
0.8837890625
0.88525390625
0.88671875
0.88818359375
0.8896484375
0.89111328125
0.892578125
0.89404296875
0.8955078125
0.89697265625
0.8984375
0.89990234375
0.9013671875
0.90283203125
0.904296875
0.90576171875
0.9072265625
0.90869140625
0.91015625
0.91162109375
0.9130859375
0.91455078125
0.916015625
0.91748046875
0.9189453125
0.92041015625
0.921875
0.92333984375
0.9248046875
0.92626953125
0.927734375
0.92919921875
0.9306640625
0.93212890625
0.93359375
0.93505859375
0.9365234375
0.93798828125
0.939453125
0.94091796875
0.9423828125
0.94384765625
0.9453125
0.94677734375
0.9482421875
0.94970703125
0.9501953125
0.95068359375
0.951171875
0.95166015625
0.9521484375
0.95263671875
0.953125
0.95361328125
0.9541015625
0.95458984375
0.955078125
0.95556640625
0.9560546875
0.95654296875
0.95703125
0.95751953125
0.9580078125
0.95849609375
0.958984375
0.95947265625
0.9599609375
0.96044921875
0.9609375
0.96142578125
0.9619140625
0.96240234375
0.962890625
0.96337890625
0.9638671875
0.96435546875
0.96484375
0.96533203125
0.9658203125
0.96630859375
0.966796875
0.96728515625
0.9677734375
0.96826171875
0.96875
0.96923828125
0.9697265625
0.97021484375
0.970703125
0.97119140625
0.9716796875
0.97216796875
0.97265625
0.97314453125
0.9736328125
0.97412109375
0.974609375
0.97509765625
0.9755859375
0.97607421875
0.9765625
0.97705078125
0.9775390625
0.97802734375
0.978515625
0.97900390625
0.9794921875
0.97998046875
0.98046875
0.98095703125
0.9814453125
0.98193359375
0.982421875
0.98291015625
0.9833984375
0.98388671875
0.984375
0.98486328125
0.9853515625
0.98583984375
0.986328125
0.98681640625
0.9873046875
0.98779296875
0.98828125
0.98876953125
0.9892578125
0.98974609375
0.990234375
0.99072265625
0.9912109375
0.99169921875
0.9921875
0.99267578125
0.9931640625
0.99365234375
0.994140625
0.99462890625
0.9951171875
0.99560546875
0.99609375
0.99658203125
0.9970703125
0.99755859375
0.998046875
0.99853515625
0.9990234375
0.99951171875
1.0


==> tikz/r_ref/oneD/exact/ref_10/mesh15.csv <==
x
0.0
0.03918175195212825
0.05592724920643377
0.06663628850401437
0.07705423478182638
0.08442252684471896
0.09103071896788606
0.09828497793932911
0.10396908895927481
0.10989003793838492
0.11567063849724946
0.12027582103655732
0.12449162614393572
0.12910520518926205
0.13328057069156785
0.1378857532308757
0.14239695245305484
0.14610622891996172
0.1496587983074278
0.15339270543881867
0.15694527482628473
0.1604978442137508
0.16369486426992808
0.16724743365739414
0.17058742386871018
0.17342804990403238
0.1762529424358945
0.17901605195947923
0.1818210224591894
0.18458413198277412
0.18675126196467318
0.1892552281551616
0.19185367890713678
0.19398522053961642
0.19643705731687078
0.19856859894935042
0.20084022423543502
0.20307215397406253
0.20520369560654217
0.20756709369561577
0.20965761058869248
0.21164750427851686
0.21372261157193861
0.21569626123164198
0.2176568699433119
0.21965620525770646
0.22162985491740983
0.2236035045771132
0.22557715423681657
0.22716519088862697
0.22900938351085642
0.23054444435729238
0.23207950520372833
0.2337058296525356
0.23524089049897157
0.2368377686943859
0.23832720535210683
0.23986226619854278
0.24127210637198004
0.242807167218416
0.2441716657485813
0.24560456728795543
0.24698029260252952
0.24843552564379934
0.249897687604971
0.251081877400793
0.25226606719661504
0.2537885969341005
0.2551661238394445
0.25636642506106
0.257550614856882
0.2589658641572896
0.2601900075660524
0.2614602352241491
0.2626444250199711
0.2638286148157931
0.26501280461161514
0.26619699440743716
0.2673231268363452
0.2685073166321672
0.2696915064279892
0.27087569622381125
0.27205988601963327
0.2732440758154553
0.2744282656112773
0.27561245540709933
0.27679664520292135
0.2779808349987434
0.2790600017251563
0.28024419152097835
0.2813357903451106
0.2825199801409326
0.2837041699367546
0.28488835973257665
0.28607254952839867
0.2872567393242207
0.2884409291200427
0.28951953272007813
0.29070372251590015
0.2918879123117222
0.2931096954343957
0.2942938852302177
0.29547807502603973
0.29666226482186175
0.2978464546176838
0.2990306444135058
0.300131984962718
0.301345646070331
0.302529835866153
0.30371402566197503
0.30489821545779705
0.3061162392477854
0.30737877168030536
0.3085629614761274
0.30978098526611575
0.3110037305068545
0.3120563436586963
0.3132405334545183
0.3144247232503403
0.3156427470403287
0.3166558547109162
0.3177606519384426
0.31894484173426463
0.3200635356006387
0.32124772539646074
0.3224657491864491
0.32368377297643747
0.3249356307605922
0.3261198205564142
0.32714319445403817
0.3282620832487737
0.3294462730445957
0.3307657988170831
0.33201737813215004
0.33320156792797206
0.3344296166051208
0.3356576652822696
0.3368418550780916
0.33802604487391363
0.3393049698534014
0.34048915964922344
0.34156686905407696
0.34265905266329355
0.3438432424591156
0.34507129113626434
0.3463344269184745
0.3475186167142965
0.34870280651011853
0.34993712074174255
0.35133784810022917
0.3525220378960512
0.35375008657319995
0.3549781352503487
0.3563468063475739
0.3575309961433959
0.3587151859392179
0.3602377156767034
0.3614219054725254
0.3626060952683474
0.3637872683157184
0.3651907525181741
0.36637494231399614
0.3678491391001444
0.36937166883762984
0.3708336315485212
0.37214939798832347
0.37367192772580893
0.37496820132946596
0.3762839677692682
0.37780649750675366
0.3791368835736648
0.3805988462845562
0.3820900482496654
0.38361257798715087
0.3851476388335868
0.3866701685710723
0.38819269830855774
0.38977161803632043
0.3912941477738059
0.3929052306812082
0.39442776041869365
0.39617334389549796
0.3977084047419339
0.3992309344794194
0.40080985420718207
0.402344915053618
0.4043024532875279
0.40627610294723127
0.40796780265554844
0.4096595023638656
0.411633152023569
0.41360680168327235
0.4155804513429757
0.41775204478653905
0.4197256944462424
0.4216993441059458
0.42367299376564915
0.4262105433281249
0.4287480928906007
0.43128564245307643
0.4343065347893571
0.4372200176203478
0.44060341703698214
0.4435034736798116
0.4467660374029947
0.45014943681962905
0.45341200054281217
0.4577620855070563
0.4613871563105931
0.4654590148529678
0.4690840856565046
0.4745216918618098
0.47875094113260275
0.4829801904033957
0.4866052612069325
0.4899282369296998
0.49274773644356173
0.4952852860060375
0.49810478551989945
0.5006632202639594
0.5032216550080193
0.5057800897520792
0.5083385244961391
0.5103284181859635
0.5123183118757879
0.5143082055656123
0.5165011496319494
0.5184910433217738
0.5204809370115981
0.5224708307014225
0.5244607243912469
0.5264506180810713
0.5279983131731569
0.5295460082652426
0.5310937033573282
0.5326413984494138
0.5341890935414995
0.5358947167042061
0.537429777550642
0.538964838397078
0.5406599330217432
0.5421949938681792
0.5435215896613954
0.5450566505078314
0.5465917113542673
0.5479183071474836
0.5494533679939195
0.5507799637871358
0.5523150246335717
0.5538500854800077
0.5550440216939023
0.556237957907797
0.5574318941216916
0.5588646175783651
0.5600585537922598
0.5612524900061544
0.5626173783930426
0.5638113146069372
0.5650052508208319
0.5661991870347265
0.5673931232486211
0.5685870594625158
0.5697279318446817
0.5710068568241695
0.5721121006336034
0.5732962904294254
0.5744804802252474
0.5756646700210695
0.5768488598168915
0.5781277847963793
0.5794067097758671
0.5806856347553548
0.5819645597348426
0.5829592791633331
0.5839539985918236
0.5851381883876456
0.5863223781834677
0.5875065679792897
0.5885486549996131
0.5895433744281036
0.5905380938565941
0.5915328132850846
0.5925275327135751
0.5935222521420656
0.594516971570556
0.5954380080784176
0.5966221978742396
0.5978063876700617
0.5989905774658837
0.5999116139737453
0.6008326504816068
0.6017536869894684
0.60267472349733
0.6035957600051916
0.6045167965130531
0.6054378330209147
0.6063588695287763
0.6072799060366378
0.6082009425444994
0.609121979052361
0.6100430155602226
0.6109640520680841
0.6118850885759457
0.6128061250838073
0.6137271615916688
0.6146481980995304
0.615569234607392
0.6164902711152536
0.6174113076231151
0.6183323441309767
0.6192533806388383
0.6201744171466999
0.6210954536545614
0.622016490162423
0.6229375266702846
0.6238668058631447
0.6247878423710063
0.6257088788788678
0.6266299153867294
0.627550951894591
0.6284719884024526
0.6294212895227247
0.6303423260305863
0.6312633625384478
0.6321843990463094
0.633105435554171
0.6340264720620326
0.6349475085698941
0.6358685450777557
0.6367895815856173
0.6377106180934788
0.6385088497336255
0.6394298862414871
0.6403509227493487
0.6412719592572103
0.6421929957650718
0.6431140322729334
0.644035068780795
0.6449561052886565
0.645802094377359
0.646648947855283
0.6473653095836198
0.6480816713119566
0.648831051261368
0.6495474129897048
0.6502637747180415
0.6509801364463783
0.6516964981747151
0.6524128599030519
0.6532528711886698
0.653963385066163
0.6546738989436562
0.6553844128211495
0.6560949266986427
0.6568054405761359
0.6575159544536291
0.6582264683311223
0.6589369822086155
0.6596474960861087
0.6603580099636019
0.6610685238410952
0.6617790377185884
0.6624895515960816
0.6631998753582593
0.6639244945545215
0.6646350084320147
0.6653455223095079
0.6660560361870012
0.6667665500644944
0.6674770639419876
0.6681875778194808
0.668898091696974
0.6696086055744672
0.6703191194519604
0.6710296333294536
0.6717401472069469
0.6724506610844401
0.6731594639240939
0.6738699778015871
0.6745804916790803
0.6752136738978152
0.6757662958025321
0.6764521606146445
0.6770047825193615
0.6775574044240784
0.6781100263287954
0.6786626482335123
0.6792152701382292
0.6797678920429462
0.6803205139476631
0.680874904646771
0.681427526551488
0.6819801484562049
0.6825327703609219
0.6830853922656388
0.6836380141703557
0.6841906360750727
0.6847432579797896
0.6852958798845066
0.6858485017892235
0.6864511965613929
0.6870038184661098
0.6875564403708267
0.6880782780717709
0.6886308999764879
0.6891835218812048
0.6897414501690946
0.6903993333889957
0.6910572166088969
0.691715099828798
0.6923729830486991
0.6930308662686002
0.6935694494677591
0.6940811364165711
0.6945928233653831
0.6951045103141951
0.695616197263007
0.6962281158939732
0.6967398028427851
0.697296973075936
0.697808660024748
0.6983605238747259
0.6988722108235379
0.6993838977723499
0.6998955847211619
0.7005193554778089
0.7010310424266208
0.7015427293754328
0.7020544163242448
0.7025742252881173
0.7030870725247951
0.7035987594736071
0.7042366990026494
0.7047458281613217
0.7052533380738168
0.705760847986312
0.7062683578988072
0.7067758678113023
0.7072875547601143
0.7078758774332528
0.7083875643820647
0.7088992513308767
0.7094109382796887
0.7099226252285007
0.7103774580718891
0.7108485349453986
0.7113560448578937
0.7118635547703889
0.712371064682884
0.7128785745953792
0.7133902615441912
0.7139019484930031
0.7144136354418151
0.7148509608305176
0.7153626477793296
0.7157970131447655
0.7163087000935775
0.7168162100060727
0.7173237199185678
0.717831229831063
0.7183387397435581
0.7188462496560533
0.7193537595685484
0.7198612694810436
0.7203687793935387
0.7208804663423507
0.7213921532911627
0.7219038402399747
0.7223688062258589
0.7228804931746708
0.7233921801234828
0.723899690035978
0.7244071999484731
0.7249188868972851
0.7254263968097803
0.7259339067222754
0.7264414166347706
0.7269489265472657
0.7274564364597609
0.7279681234085729
0.7284798103573848
0.72898732026988
0.7294948301823752
0.7299664485235553
0.7304781354723673
0.7309898224211793
0.7315054079372203
0.7320129178497154
0.7325204277622106
0.7330279376747058
0.7335354475872009
0.7340429574996961
0.7345504674121912
0.7350579773246864
0.7355696642734983
0.7360771741859935
0.736568393656853
0.7370386253824108
0.7375503123312228
0.7380619992800348
0.7385736862288468
0.7390853731776588
0.7395928830901539
0.7401003930026491
0.7405097425616987
0.7410172524741938
0.741524762386689
0.742036449335501
0.7425481362843129
0.7430556461968081
0.743506766119026
0.744018453067838
0.74453014001665
0.7450376499291451
0.7455493368779571
0.7460568467904523
0.7465643567029474
0.7469934053715406
0.7475050923203526
0.7480167792691645
0.748455368082432
0.748967055031244
0.7494787419800559
0.7499904289288679
0.7505021158776799
0.750930416805204
0.7513852496485924
0.7518241822508571
0.7523316921633523
0.7528392020758474
0.7533467119883426
0.7538542219008377
0.7543617318133329
0.7547597105512978
0.7552672204637929
0.7556765700228425
0.7561882569716545
0.7566957668841496
0.7572074538329616
0.7577191407817736
0.7581967152673315
0.7587084022161434
0.7592200891649554
0.7597463957408763
0.7602727023167972
0.7607616476234398
0.7612480299831077
0.7617555398956029
0.762263049808098
0.7627308790215466
0.7632383889340417
0.7636477384930913
0.7641594254419033
0.7646711123907153
0.7651786223032104
0.7656903092520224
0.7661349841619085
0.7666086600802373
0.7671472471429297
0.7676589340917417
0.7680887511287438
0.7686004380775557
0.7691121250263677
0.7695548073352256
0.7700811139111465
0.7705109309481486
0.7710062439145986
0.7714555056572863
0.7719671926060983
0.7724788795549102
0.7729177427117975
0.7733725755551859
0.7738274083985743
0.7743010843169031
0.7747422721749899
0.7752497820874851
0.7757234580058139
0.7761947828657867
0.7767022927782818
0.7772139797270938
0.7776642642420484
0.7781759511908604
0.7786876381396723
0.7791993250884843
0.7797406689951458
0.7802143449134746
0.7807218548259698
0.7812335417747818
0.7817481526490155
0.782202985492404
0.782714672441216
0.7832263593900279
0.7837380463388399
0.7842048997645179
0.7847006324973336
0.7852123194461456
0.7857596782851033
0.7862333542034321
0.7867882317077601
0.787314538283681
0.7877882142020098
0.7882999011508218
0.7888115880996338
0.789319098012129
0.789830784960941
0.7902781455504737
0.7908044521263946
0.7913307587023155
0.7918424456511275
0.7924200953948457
0.7929317823436577
0.7934797259676998
0.7940060325436207
0.7944981785258278
0.7950098654746398
0.7955237472706358
0.796031257183131
0.796502009176038
0.7969695123629208
0.7975542974472773
0.7980538555202656
0.7985613654327608
0.7990525849036203
0.7995596086984733
0.8000359241905244
0.8005476111393364
0.8010212870576652
0.8015626309643267
0.802100215538303
0.8026622899214999
0.8032538974985073
0.8037655844473193
0.8042772713961313
0.8048396294052509
0.8053701439584984
0.8058818309073104
0.8063935178561223
0.8069679067612014
0.8075485265962925
0.8080222025146213
0.8084958784329501
0.8089825495753757
0.8094942365241877
0.8100059234729997
0.8105322300489206
0.8111412419439148
0.8116425796979456
0.8122048603545409
0.8127290784123034
0.8133380903072975
0.8139997328598838
0.8145845179442404
0.8152424011641415
0.8158514130591357
0.8164829809502407
0.8171408641701419
0.817798747390043
0.8184079263664898
0.8188816022848187
0.819356346699351
0.819868033648163
0.820379720596975
0.8208914075457869
0.8213650834641157
0.8218767704129277
0.8224293923176447
0.8230141774020012
0.8236720606219023
0.8243299438418035
0.8249254221391311
0.8255404211195128
0.8262511776629253
0.8268601895579195
0.8273864961338404
0.8280443793537415
0.8287022625736427
0.8292285691495636
0.829723831579031
0.8302417730810703
0.8308996563009714
0.831484441385328
0.8321423246052291
0.8328002078251302
0.8334580910450313
0.8341592483611748
0.834817131581076
0.8355188736823038
0.8361767569022049
0.8367857687971991
0.8375188386708032
0.8382205807720311
0.8388784639919322
0.8395363472118333
0.8401942304317345
0.8409836902956158
0.8416415735155169
0.8422994567354181
0.8429573399553192
0.8436152231752203
0.8444046830391017
0.8452505328932602
0.8460963827474188
0.8469422326015774
0.847788082455736
0.8485180891693744
0.849363939023533
0.8501533988874144
0.850999248741573
0.8518450985957315
0.8526909484498901
0.8535367983040487
0.8543826481582073
0.8553572899654682
0.8562031398196268
0.8572181596446171
0.8583146316777857
0.859167443259139
0.8601824630841293
0.8610596407106641
0.8622688927243871
0.8635739182136604
0.8646703902468289
0.8660479171521729
0.8674576669091039
0.8688674166660348
0.8702771664229658
0.8716869161798968
0.8730966659368278
0.8749092013385962
0.8768955465366162
0.8787080819383846
0.880520617340153
0.8823331527419214
0.8841456881436898
0.8863207306258118
0.8881332660275802
0.8899458014293486
0.8918254677719233
0.8934990340476361
0.8949087838045671
0.8964925767413661
0.897902326498297
0.899437387344733
0.900972448191169
0.9021663844050636
0.9033603206189582
0.9045542568328528
0.9057481930467475
0.9069421292606421
0.9080386012938106
0.908978434465098
0.9099070515203493
0.9107598631017026
0.9116192962756031
0.9125479133308545
0.9134765303861059
0.9143975668939675
0.915318603401829
0.9160349651301658
0.9167513268585026
0.9176723633663642
0.9184683208422939
0.9191846825706307
0.9199010442989675
0.9206174060273042
0.921333767755641
0.922115375249632
0.9228317369779688
0.9235569426782604
0.9243464025421417
0.925056916419635
0.9257674302971282
0.926404196277872
0.9271147101553652
0.9278252240328584
0.9285357379103516
0.9292462517878448
0.9298602761264192
0.9305707900039124
0.9312813038814056
0.931854393264075
0.932407015168792
0.9329596370735089
0.9335122589782259
0.9340648808829428
0.9346175027876598
0.9351701246923767
0.9357841490309511
0.936336770935668
0.936889392840385
0.9374420147451019
0.9379946366498189
0.9385104170942213
0.9390630389989383
0.9396156609036552
0.9401314413480577
0.9406840632527746
0.9412366851574916
0.9417893070622085
0.9423419289669255
0.9428945508716424
0.9434471727763594
0.9439629532207618
0.9445155751254788
0.9450681970301957
0.9455457715157536
0.9460983934204705
0.9466510153251875
0.9472036372299044
0.9477562591346214
0.9481860761716234
0.9486158932086255
0.9490457102456276
0.9495457014927524
0.9499755185297545
0.9504053355667565
0.9508351526037586
0.9512649696407607
0.9516947866777627
0.9521246037147648
0.9526509102906857
0.9530772186171816
0.9535035269436776
0.9539298352701735
0.9544415222189855
0.9549532091677975
0.9553511879057623
0.9557491666437272
0.9561471453816921
0.956545124119657
0.9569431028576219
0.9573410815955867
0.9577390603335516
0.9581370390715165
0.9585317690034572
0.9589264989353978
0.9593212288673385
0.9597159587992792
0.9601106887312199
0.9605054186631605
0.9609001485951012
0.9612948785270419
0.9616896084589825
0.9620843383909232
0.9624790683228639
0.9628737982548046
0.9632685281867452
0.9636632581186859
0.9640579880506266
0.9644597095048084
0.9647890474589076
0.9651837773908483
0.9655785073227889
0.9659405406291626
0.9663352705611032
0.9667300004930439
0.9671247304249846
0.9675194603569253
0.9679141902888659
0.9683089202208066
0.9687036501527473
0.969098380084688
0.9694931100166286
0.9698878399485693
0.97028256988051
0.9706772998124507
0.9710082956207771
0.9713285556990741
0.9717200264949497
0.9720270386642369
0.9723340508335241
0.972684921884138
0.9729919340534252
0.9732989462227124
0.9736059583919996
0.9739129705612868
0.974219982730574
0.9745269948998612
0.9748340070691484
0.9751410192384355
0.9754480314077227
0.9757550435770099
0.9760620557462971
0.976421503644815
0.9767705553640553
0.9770775675333425
0.9773845797026297
0.9776915918719169
0.9779549383583799
0.9782619505276671
0.9785609891987406
0.9788680013680278
0.979175013537315
0.9794820257066021
0.9797890378758893
0.9800960500451765
0.9804030622144637
0.9807100743837509
0.9810170865530381
0.9812690924827621
0.9815529322422663
0.9817917194850452
0.9820386287428846
0.9823456409121718
0.9825844281549507
0.9828232153977297
0.9830919566320517
0.9833307438748307
0.9835695311176096
0.983806369076774
0.9840432070359384
0.9843303705474682
0.9845672085066326
0.984815855323177
0.9850526932823414
0.9852895312415058
0.9855263692006702
0.9857632071598346
0.9860096552001778
0.9862464931593422
0.9864833311185066
0.986720169077671
0.9869043763792433
0.9871412143384077
0.9873780522975721
0.9875772677842178
0.9877614750857902
0.9879456823873625
0.9881320337153738
0.9883437427615718
0.9885733683713624
0.9887575756729348
0.9889716917768965
0.9891558990784688
0.9893751934851025
0.9895720157419419
0.9897562230435142
0.9899854031027644
0.9901696104043367
0.9903707458761346
0.9905549531777069
0.9907391604792792
0.9909481793765735
0.9911513597053272
0.9913355670068995
0.9915548614135332
0.9917254237298039
0.9919367642341967
0.9921510461972503
0.9923279306785844
0.992498492994855
0.9926690553111257
0.9928616734105162
0.9930322357267869
0.9932075025499216
0.9933780648661923
0.993534765610093
0.9936910234391689
0.9938426343869651
0.9940118043577968
0.9941825655805587
0.9943241499713622
0.9944745232787682
0.9946178927202709
0.9947716262213362
0.9949003882647958
0.9950344108365243
0.9951659874805046
0.9953032039520622
0.9954255756456405
0.9955571522896207
0.995680310699754
0.9958118873437343
0.9959286277735373
0.9960611670267099
0.9961635044164723
0.9962803544767667
0.9964121533066645
0.9965437299506448
0.9966472770192922
0.9967681547204847
0.9968719215848978
0.9969767100410536
0.9970905482041417
0.9971951728712156
0.9972883537848247
0.997391999242609
0.9974835962057114
0.9975824365683366
0.9976923390349839
0.9977772411657497
0.9978680615640769
0.9979687900213321
0.9980513092741603
0.9981438847753452
0.9982341087597888
0.9983207435871009
0.9984163018016261
0.9984950116049731
0.9985799714922905
0.9986632184427435
0.9987487548642093
0.9988230132876197
0.9989019592740078
0.9989650590432575
0.9990382791747834
0.9990965306351427
0.9991670947019884
0.9992311224177683
0.9992920985532692
0.9993592188857292
0.9994210074764851
0.9994761711714091
0.9995374065238138
0.9995879218477057
0.999646759713869
0.9996931101195514
0.9997450910159387
0.9997870293445885
0.9998264312744141
0.9998650550842285
0.999903678894043
0.9999382793903351
0.999969482421875
1.0


==> tikz/r_ref/oneD/exact/ref_10/mesh3.csv <==
x
0.0
0.0032958984375
0.006591796875
0.0098876953125
0.01318359375
0.0164794921875
0.019775390625
0.0230712890625
0.0263671875
0.0296630859375
0.032958984375
0.0362548828125
0.03955078125
0.0428466796875
0.046142578125
0.0494384765625
0.052734375
0.0560302734375
0.059326171875
0.0626220703125
0.06591796875
0.0692138671875
0.072509765625
0.0758056640625
0.0791015625
0.0823974609375
0.085693359375
0.0889892578125
0.09228515625
0.0955810546875
0.098876953125
0.1021728515625
0.10546875
0.1087646484375
0.112060546875
0.1153564453125
0.11865234375
0.1219482421875
0.125244140625
0.1285400390625
0.1318359375
0.1351318359375
0.138427734375
0.1417236328125
0.14501953125
0.1483154296875
0.151611328125
0.1549072265625
0.158203125
0.1614990234375
0.164794921875
0.1680908203125
0.17138671875
0.1746826171875
0.177978515625
0.1812744140625
0.1845703125
0.1878662109375
0.191162109375
0.1944580078125
0.19775390625
0.2010498046875
0.204345703125
0.2054443359375
0.20654296875
0.2076416015625
0.208740234375
0.2098388671875
0.2109375
0.2120361328125
0.213134765625
0.2142333984375
0.21533203125
0.2164306640625
0.217529296875
0.2186279296875
0.2197265625
0.2208251953125
0.221923828125
0.2230224609375
0.22412109375
0.2252197265625
0.226318359375
0.2274169921875
0.228515625
0.2296142578125
0.230712890625
0.2318115234375
0.23291015625
0.2340087890625
0.235107421875
0.2362060546875
0.2373046875
0.2384033203125
0.239501953125
0.2406005859375
0.24169921875
0.2427978515625
0.243896484375
0.2449951171875
0.24609375
0.2471923828125
0.248291015625
0.2493896484375
0.25048828125
0.2515869140625
0.252685546875
0.2537841796875
0.2548828125
0.2559814453125
0.257080078125
0.2581787109375
0.25927734375
0.2603759765625
0.261474609375
0.2625732421875
0.263671875
0.2647705078125
0.265869140625
0.2669677734375
0.26806640625
0.2691650390625
0.270263671875
0.2713623046875
0.2724609375
0.2735595703125
0.27392578125
0.2750244140625
0.275390625
0.276123046875
0.2772216796875
0.2783203125
0.2794189453125
0.280517578125
0.2816162109375
0.281982421875
0.2830810546875
0.2841796875
0.2845458984375
0.284912109375
0.2860107421875
0.287109375
0.2882080078125
0.289306640625
0.2904052734375
0.290771484375
0.2911376953125
0.292236328125
0.2926025390625
0.293701171875
0.2947998046875
0.2958984375
0.2969970703125
0.298095703125
0.2991943359375
0.30029296875
0.3013916015625
0.3017578125
0.3021240234375
0.30322265625
0.3043212890625
0.3046875
0.3050537109375
0.30615234375
0.3072509765625
0.308349609375
0.3094482421875
0.310546875
0.3116455078125
0.31201171875
0.3123779296875
0.3134765625
0.3145751953125
0.315673828125
0.3167724609375
0.31787109375
0.3189697265625
0.3193359375
0.3197021484375
0.32080078125
0.3218994140625
0.322998046875
0.3240966796875
0.3251953125
0.3262939453125
0.327392578125
0.3284912109375
0.32958984375
0.3306884765625
0.331787109375
0.3328857421875
0.333984375
0.3350830078125
0.336181640625
0.3372802734375
0.33837890625
0.3394775390625
0.340576171875
0.3409423828125
0.342041015625
0.3431396484375
0.34423828125
0.3453369140625
0.346435546875
0.3475341796875
0.3486328125
0.3489990234375
0.35009765625
0.3511962890625
0.352294921875
0.3533935546875
0.3544921875
0.3555908203125
0.356689453125
0.3577880859375
0.35888671875
0.3599853515625
0.361083984375
0.3621826171875
0.36328125
0.3643798828125
0.365478515625
0.3665771484375
0.36767578125
0.3687744140625
0.369873046875
0.3709716796875
0.3720703125
0.3731689453125
0.37353515625
0.3746337890625
0.375732421875
0.3768310546875
0.3779296875
0.3790283203125
0.380126953125
0.3812255859375
0.38232421875
0.3834228515625
0.384521484375
0.3856201171875
0.38671875
0.3878173828125
0.388916015625
0.3900146484375
0.39111328125
0.3922119140625
0.393310546875
0.3944091796875
0.3955078125
0.3966064453125
0.397705078125
0.3988037109375
0.39990234375
0.4010009765625
0.402099609375
0.4031982421875
0.404296875
0.4053955078125
0.406494140625
0.4075927734375
0.40869140625
0.4097900390625
0.410888671875
0.4119873046875
0.4130859375
0.4141845703125
0.415283203125
0.4163818359375
0.41748046875
0.4185791015625
0.419677734375
0.4207763671875
0.421875
0.4229736328125
0.424072265625
0.4251708984375
0.42626953125
0.4273681640625
0.428466796875
0.4295654296875
0.4306640625
0.4317626953125
0.432861328125
0.4339599609375
0.43505859375
0.4361572265625
0.437255859375
0.4383544921875
0.439453125
0.4405517578125
0.441650390625
0.4427490234375
0.44384765625
0.4449462890625
0.446044921875
0.4471435546875
0.4482421875
0.4493408203125
0.450439453125
0.4515380859375
0.45263671875
0.4537353515625
0.454833984375
0.4559326171875
0.45703125
0.4581298828125
0.459228515625
0.4603271484375
0.46142578125
0.4625244140625
0.463623046875
0.4647216796875
0.4658203125
0.4669189453125
0.468017578125
0.4691162109375
0.47021484375
0.4713134765625
0.472412109375
0.4735107421875
0.474609375
0.4757080078125
0.476806640625
0.4779052734375
0.47900390625
0.4801025390625
0.481201171875
0.4822998046875
0.4833984375
0.4844970703125
0.486083984375
0.4871826171875
0.48828125
0.4915771484375
0.494873046875
0.4981689453125
0.50146484375
0.5047607421875
0.508056640625
0.5113525390625
0.5146484375
0.5179443359375
0.521240234375
0.5245361328125
0.52783203125
0.5311279296875
0.534423828125
0.5377197265625
0.541015625
0.5421142578125
0.54541015625
0.5487060546875
0.552001953125
0.5531005859375
0.55419921875
0.5552978515625
0.556396484375
0.5574951171875
0.55859375
0.5596923828125
0.560791015625
0.5618896484375
0.56298828125
0.5640869140625
0.565185546875
0.5662841796875
0.5673828125
0.5684814453125
0.569580078125
0.5706787109375
0.57177734375
0.5728759765625
0.573974609375
0.5750732421875
0.576171875
0.5772705078125
0.578369140625
0.5794677734375
0.58056640625
0.5816650390625
0.582763671875
0.5838623046875
0.5849609375
0.5860595703125
0.587158203125
0.5882568359375
0.58935546875
0.5904541015625
0.591552734375
0.5926513671875
0.59375
0.5948486328125
0.595947265625
0.5970458984375
0.59814453125
0.5992431640625
0.600341796875
0.6014404296875
0.6025390625
0.6036376953125
0.604736328125
0.6058349609375
0.60693359375
0.6080322265625
0.609130859375
0.6102294921875
0.611328125
0.6124267578125
0.613525390625
0.6146240234375
0.61572265625
0.6168212890625
0.617919921875
0.6190185546875
0.6201171875
0.6212158203125
0.622314453125
0.6234130859375
0.624267578125
0.6253662109375
0.62646484375
0.6275634765625
0.628662109375
0.6297607421875
0.630859375
0.6319580078125
0.633056640625
0.6341552734375
0.63525390625
0.6363525390625
0.637451171875
0.6385498046875
0.6396484375
0.6407470703125
0.641845703125
0.6429443359375
0.64404296875
0.6451416015625
0.646240234375
0.6473388671875
0.6484375
0.6495361328125
0.650634765625
0.6517333984375
0.65283203125
0.6539306640625
0.655029296875
0.6561279296875
0.6572265625
0.6583251953125
0.659423828125
0.6605224609375
0.66162109375
0.6627197265625
0.663818359375
0.6649169921875
0.666015625
0.6671142578125
0.668212890625
0.6693115234375
0.67041015625
0.6715087890625
0.672607421875
0.6737060546875
0.6748046875
0.6759033203125
0.677001953125
0.6781005859375
0.67919921875
0.6802978515625
0.681396484375
0.6824951171875
0.68359375
0.6846923828125
0.685791015625
0.6868896484375
0.68798828125
0.6890869140625
0.690185546875
0.6912841796875
0.6923828125
0.6934814453125
0.694580078125
0.6956787109375
0.69677734375
0.6978759765625
0.698974609375
0.7000732421875
0.701171875
0.7022705078125
0.703369140625
0.7044677734375
0.70556640625
0.7066650390625
0.707763671875
0.7088623046875
0.709228515625
0.7095947265625
0.7099609375
0.7103271484375
0.710693359375
0.7110595703125
0.71142578125
0.7117919921875
0.712158203125
0.7125244140625
0.712890625
0.7132568359375
0.713623046875
0.7139892578125
0.71435546875
0.7147216796875
0.715087890625
0.7154541015625
0.7158203125
0.7161865234375
0.716552734375
0.7169189453125
0.71728515625
0.7176513671875
0.718017578125
0.7183837890625
0.71875
0.7191162109375
0.719482421875
0.7198486328125
0.72021484375
0.7205810546875
0.720947265625
0.7213134765625
0.7216796875
0.7220458984375
0.722412109375
0.7227783203125
0.72314453125
0.7235107421875
0.723876953125
0.7242431640625
0.724609375
0.7249755859375
0.725341796875
0.7257080078125
0.72607421875
0.7264404296875
0.726806640625
0.7271728515625
0.7275390625
0.7279052734375
0.728271484375
0.7286376953125
0.72900390625
0.7293701171875
0.729736328125
0.7301025390625
0.73046875
0.7308349609375
0.7315673828125
0.73193359375
0.7322998046875
0.732666015625
0.7330322265625
0.7333984375
0.7337646484375
0.734130859375
0.7344970703125
0.73486328125
0.7352294921875
0.735595703125
0.7359619140625
0.736328125
0.7366943359375
0.737060546875
0.7374267578125
0.73779296875
0.7381591796875
0.738525390625
0.7388916015625
0.7392578125
0.7396240234375
0.739990234375
0.7403564453125
0.74072265625
0.7410888671875
0.741455078125
0.7418212890625
0.7421875
0.7425537109375
0.742919921875
0.7432861328125
0.74365234375
0.7440185546875
0.744384765625
0.7447509765625
0.7451171875
0.7454833984375
0.745849609375
0.7462158203125
0.74658203125
0.7469482421875
0.747314453125
0.7476806640625
0.748046875
0.7484130859375
0.748779296875
0.7491455078125
0.74951171875
0.7498779296875
0.750244140625
0.7506103515625
0.7509765625
0.7513427734375
0.751708984375
0.7520751953125
0.75244140625
0.7528076171875
0.753173828125
0.7535400390625
0.75390625
0.7542724609375
0.754638671875
0.7550048828125
0.7559814453125
0.75634765625
0.7567138671875
0.757080078125
0.7578125
0.758544921875
0.7589111328125
0.7596435546875
0.760009765625
0.7603759765625
0.7607421875
0.761474609375
0.7618408203125
0.76220703125
0.7625732421875
0.762939453125
0.7633056640625
0.7640380859375
0.7647705078125
0.76513671875
0.7655029296875
0.7666015625
0.7669677734375
0.7677001953125
0.76806640625
0.7684326171875
0.768798828125
0.7691650390625
0.76953125
0.7698974609375
0.770263671875
0.7706298828125
0.771484375
0.7718505859375
0.772216796875
0.7725830078125
0.7733154296875
0.773681640625
0.7740478515625
0.7744140625
0.7747802734375
0.7755126953125
0.77587890625
0.7767333984375
0.777099609375
0.7774658203125
0.778076171875
0.7791748046875
0.779541015625
0.7799072265625
0.7802734375
0.7806396484375
0.781005859375
0.7813720703125
0.7818603515625
0.7822265625
0.782958984375
0.7833251953125
0.7843017578125
0.78466796875
0.7850341796875
0.785400390625
0.7864990234375
0.786865234375
0.7872314453125
0.78759765625
0.788330078125
0.7886962890625
0.7890625
0.7894287109375
0.7900390625
0.7904052734375
0.79150390625
0.7918701171875
0.792236328125
0.7926025390625
0.79296875
0.793701171875
0.7940673828125
0.79443359375
0.7947998046875
0.795166015625
0.7955322265625
0.7958984375
0.796630859375
0.7969970703125
0.798095703125
0.7984619140625
0.798828125
0.7991943359375
0.799560546875
0.7999267578125
0.80029296875
0.8006591796875
0.801025390625
0.8017578125
0.8021240234375
0.8028564453125
0.8035888671875
0.803955078125
0.8043212890625
0.8046875
0.8057861328125
0.806396484375
0.8067626953125
0.80712890625
0.8074951171875
0.807861328125
0.8082275390625
0.80859375
0.8089599609375
0.8095703125
0.810302734375
0.8106689453125
0.811767578125
0.812255859375
0.8126220703125
0.81298828125
0.8133544921875
0.813720703125
0.8140869140625
0.814453125
0.8148193359375
0.81591796875
0.8162841796875
0.816650390625
0.8170166015625
0.817626953125
0.818359375
0.8187255859375
0.819091796875
0.8194580078125
0.81982421875
0.8209228515625
0.822021484375
0.8223876953125
0.82275390625
0.8231201171875
0.823486328125
0.82421875
0.8245849609375
0.824951171875
0.8253173828125
0.82568359375
0.826171875
0.8265380859375
0.826904296875
0.82763671875
0.8287353515625
0.8291015625
0.830078125
0.8311767578125
0.83154296875
0.8319091796875
0.832275390625
0.8330078125
0.8333740234375
0.833740234375
0.834228515625
0.8353271484375
0.83642578125
0.8367919921875
0.837158203125
0.8375244140625
0.838134765625
0.8388671875
0.8399658203125
0.841064453125
0.8414306640625
0.841796875
0.842529296875
0.8436279296875
0.843994140625
0.8447265625
0.8458251953125
0.846923828125
0.8472900390625
0.84765625
0.8487548828125
0.849853515625
0.8505859375
0.8509521484375
0.851318359375
0.85205078125
0.8531494140625
0.853515625
0.8546142578125
0.855712890625
0.8568115234375
0.85791015625
0.8582763671875
0.859375
0.8597412109375
0.860107421875
0.8604736328125
0.861572265625
0.8626708984375
0.86376953125
0.8648681640625
0.865966796875
0.8670654296875
0.8681640625
0.8692626953125
0.870361328125
0.8714599609375
0.87255859375
0.8736572265625
0.874755859375
0.8758544921875
0.876953125
0.8780517578125
0.879150390625
0.8802490234375
0.88134765625
0.8824462890625
0.883544921875
0.8846435546875
0.8857421875
0.8868408203125
0.887939453125
0.8890380859375
0.89013671875
0.8912353515625
0.892333984375
0.8934326171875
0.89453125
0.8956298828125
0.896728515625
0.8978271484375
0.89892578125
0.9000244140625
0.901123046875
0.9022216796875
0.9033203125
0.9044189453125
0.905517578125
0.9066162109375
0.90771484375
0.9088134765625
0.909912109375
0.9110107421875
0.912109375
0.9132080078125
0.914306640625
0.9146728515625
0.915771484375
0.9161376953125
0.91650390625
0.9168701171875
0.9178466796875
0.9189453125
0.9200439453125
0.921142578125
0.9222412109375
0.92333984375
0.9244384765625
0.925537109375
0.9266357421875
0.927734375
0.9288330078125
0.929931640625
0.9310302734375
0.93212890625
0.9332275390625
0.934326171875
0.9354248046875
0.9365234375
0.9376220703125
0.938720703125
0.9398193359375
0.94091796875
0.9420166015625
0.943115234375
0.9442138671875
0.9453125
0.9464111328125
0.947509765625
0.9486083984375
0.94970703125
0.9508056640625
0.951904296875
0.9530029296875
0.9541015625
0.9552001953125
0.956298828125
0.9573974609375
0.95849609375
0.9595947265625
0.960693359375
0.9617919921875
0.962890625
0.9639892578125
0.965087890625
0.9661865234375
0.966552734375
0.9669189453125
0.96728515625
0.9676513671875
0.968017578125
0.9683837890625
0.96875
0.9691162109375
0.969482421875
0.9698486328125
0.97021484375
0.9705810546875
0.970947265625
0.9713134765625
0.9716796875
0.9720458984375
0.972412109375
0.9727783203125
0.97314453125
0.9735107421875
0.973876953125
0.9742431640625
0.974609375
0.9749755859375
0.975341796875
0.9757080078125
0.97607421875
0.9764404296875
0.976806640625
0.9771728515625
0.9775390625
0.9779052734375
0.978271484375
0.9786376953125
0.97900390625
0.9793701171875
0.979736328125
0.9801025390625
0.98046875
0.9808349609375
0.981201171875
0.9815673828125
0.98193359375
0.9822998046875
0.982666015625
0.9830322265625
0.9833984375
0.9837646484375
0.984130859375
0.9844970703125
0.98486328125
0.9852294921875
0.985595703125
0.9859619140625
0.986328125
0.9866943359375
0.987060546875
0.987548828125
0.9879150390625
0.98828125
0.9886474609375
0.989013671875
0.9893798828125
0.98974609375
0.9901123046875
0.990478515625
0.9908447265625
0.9912109375
0.9915771484375
0.991943359375
0.9923095703125
0.99267578125
0.9930419921875
0.993408203125
0.9937744140625
0.994140625
0.9945068359375
0.994873046875
0.9952392578125
0.99560546875
0.9959716796875
0.996337890625
0.9967041015625
0.996826171875
0.9970703125
0.9971923828125
0.997314453125
0.9974365234375
0.99755859375
0.9976806640625
0.997802734375
0.9979248046875
0.998046875
0.9981689453125
0.998291015625
0.9984130859375
0.99853515625
0.9986572265625
0.998779296875
0.9989013671875
0.9990234375
0.9991455078125
0.999267578125
0.9993896484375
0.99951171875
0.9996337890625
0.999755859375
0.9998779296875
1.0


==> tikz/r_ref/oneD/exact/ref_10/mesh7.csv <==
x
0.0
0.013904571533203125
0.02780914306640625
0.041713714599609375
0.0556182861328125
0.06396102905273438
0.07230377197265625
0.08064651489257812
0.08806228637695312
0.0926971435546875
0.09733200073242188
0.10196685791015625
0.10660171508789062
0.111236572265625
0.11587142944335938
0.12050628662109375
0.12359619140625
0.12823104858398438
0.13286590576171875
0.13750076293945312
0.1421356201171875
0.14677047729492188
0.15140533447265625
0.15604019165039062
0.15974807739257812
0.16252899169921875
0.16530990600585938
0.1680908203125
0.17087173461914062
0.17365264892578125
0.17643356323242188
0.1792144775390625
0.18199539184570312
0.18477630615234375
0.18755722045898438
0.190338134765625
0.19311904907226562
0.19589996337890625
0.19868087768554688
0.2014617919921875
0.2038421630859375
0.20538711547851562
0.20693206787109375
0.20847702026367188
0.21002197265625
0.21156692504882812
0.21311187744140625
0.21465682983398438
0.2162017822265625
0.21774673461914062
0.21929168701171875
0.22083663940429688
0.222381591796875
0.22392654418945312
0.22547149658203125
0.22701644897460938
0.2285614013671875
0.23010635375976562
0.23165130615234375
0.23319625854492188
0.2347412109375
0.23628616333007812
0.23783111572265625
0.23926162719726562
0.24080657958984375
0.24235153198242188
0.243896484375
0.24544143676757812
0.24698638916015625
0.24791336059570312
0.24945831298828125
0.2510032653808594
0.2525482177734375
0.2540931701660156
0.25563812255859375
0.2565650939941406
0.2574920654296875
0.2584190368652344
0.25934600830078125
0.2602729797363281
0.261199951171875
0.2621269226074219
0.263671875
0.2652168273925781
0.266143798828125
0.2670707702636719
0.26799774169921875
0.2689247131347656
0.2698516845703125
0.2707786560058594
0.2721519470214844
0.27307891845703125
0.2740058898925781
0.274932861328125
0.2758598327636719
0.27678680419921875
0.2783317565917969
0.279876708984375
0.2808036804199219
0.28173065185546875
0.2826576232910156
0.2835845947265625
0.2845115661621094
0.28543853759765625
0.2863655090332031
0.28729248046875
0.28827667236328125
0.2892036437988281
0.290130615234375
0.2910575866699219
0.29198455810546875
0.2929115295410156
0.2938385009765625
0.2947654724121094
0.2963104248046875
0.2978553771972656
0.2987823486328125
0.2997093200683594
0.30063629150390625
0.3015632629394531
0.30310821533203125
0.3046531677246094
0.30558013916015625
0.3065071105957031
0.30743408203125
0.3086700439453125
0.309906005859375
0.3114509582519531
0.3123779296875
0.31340789794921875
0.3149528503417969
0.316497802734375
0.3178367614746094
0.31876373291015625
0.3196907043457031
0.32061767578125
0.3218536376953125
0.3233985900878906
0.32494354248046875
0.3264884948730469
0.32741546630859375
0.3283424377441406
0.3292694091796875
0.3308143615722656
0.3320503234863281
0.332977294921875
0.3345222473144531
0.33606719970703125
0.33730316162109375
0.3382301330566406
0.3391571044921875
0.34039306640625
0.3416290283203125
0.3431739807128906
0.34471893310546875
0.3456459045410156
0.34719085693359375
0.3481178283691406
0.3490447998046875
0.3497314453125
0.350830078125
0.3523750305175781
0.3536109924316406
0.3545379638671875
0.355224609375
0.35625457763671875
0.3571815490722656
0.3584861755371094
0.3595161437988281
0.360443115234375
0.3616790771484375
0.36236572265625
0.36353302001953125
0.3650779724121094
0.36627960205078125
0.3672065734863281
0.368133544921875
0.3693695068359375
0.3709144592285156
0.37245941162109375
0.3740043640136719
0.37493133544921875
0.3758583068847656
0.3767852783203125
0.378021240234375
0.3795661926269531
0.38111114501953125
0.3826560974121094
0.3836860656738281
0.3847160339355469
0.38564300537109375
0.3865699768066406
0.3874969482421875
0.38873291015625
0.3902778625488281
0.39182281494140625
0.3933677673339844
0.39429473876953125
0.3952217102050781
0.396148681640625
0.3970069885253906
0.3980712890625
0.3993072509765625
0.4006805419921875
0.4022254943847656
0.4031867980957031
0.40411376953125
0.4053497314453125
0.40637969970703125
0.4079246520996094
0.4089546203613281
0.41049957275390625
0.4120445251464844
0.4135894775390625
0.41461944580078125
0.4156494140625
0.41667938232421875
0.4176063537597656
0.4186363220214844
0.4201812744140625
0.4217262268066406
0.42327117919921875
0.4248161315917969
0.426361083984375
0.4279060363769531
0.42945098876953125
0.43048095703125
0.4320259094238281
0.43357086181640625
0.4351158142089844
0.4366607666015625
0.4382057189941406
0.43975067138671875
0.4412956237792969
0.44387054443359375
0.4454154968261719
0.44696044921875
0.44799041748046875
0.4495353698730469
0.451080322265625
0.4523963928222656
0.45394134521484375
0.4549713134765625
0.4565162658691406
0.45806121826171875
0.4590911865234375
0.4606361389160156
0.4616661071777344
0.4632110595703125
0.4647560119628906
0.46630096435546875
0.4678459167480469
0.469390869140625
0.47248077392578125
0.4740257263183594
0.4755706787109375
0.4771156311035156
0.47866058349609375
0.4802055358886719
0.48175048828125
0.4832954406738281
0.48484039306640625
0.4873008728027344
0.490081787109375
0.49193572998046875
0.4934806823730469
0.495025634765625
0.4965705871582031
0.49811553955078125
0.5008964538574219
0.5036773681640625
0.5064582824707031
0.5092391967773438
0.5120201110839844
0.514801025390625
0.5163459777832031
0.5178909301757812
0.5194358825683594
0.5217018127441406
0.5244827270507812
0.5272636413574219
0.5300445556640625
0.5328254699707031
0.5356063842773438
0.5383872985839844
0.5399322509765625
0.5414772033691406
0.5430221557617188
0.5445671081542969
0.546112060546875
0.5476570129394531
0.5492019653320312
0.5507469177246094
0.5522918701171875
0.5538368225097656
0.5553817749023438
0.5569267272949219
0.5584716796875
0.5600166320800781
0.5615615844726562
0.5631065368652344
0.5646514892578125
0.5661964416503906
0.5677413940429688
0.5692863464355469
0.570831298828125
0.5723762512207031
0.5739212036132812
0.5754661560058594
0.5770111083984375
0.5785560607910156
0.5801010131835938
0.5816459655761719
0.58319091796875
0.5847358703613281
0.5862808227539062
0.5878257751464844
0.5893707275390625
0.5909156799316406
0.5924606323242188
0.5940055847167969
0.595550537109375
0.5970954895019531
0.5986404418945312
0.6001853942871094
0.6017303466796875
0.6032752990722656
0.6048202514648438
0.6063652038574219
0.60791015625
0.6094551086425781
0.6107940673828125
0.6123390197753906
0.6138839721679688
0.6154289245605469
0.616973876953125
0.6185188293457031
0.6200637817382812
0.6216087341308594
0.6226730346679688
0.6236000061035156
0.6245269775390625
0.6254539489746094
0.6263809204101562
0.6273078918457031
0.62823486328125
0.6291618347167969
0.6300888061523438
0.6310157775878906
0.6319427490234375
0.6328697204589844
0.6337966918945312
0.6347236633300781
0.635650634765625
0.6365776062011719
0.6375045776367188
0.6384315490722656
0.6393585205078125
0.6402854919433594
0.6412124633789062
0.6421394348144531
0.64306640625
0.6439933776855469
0.6449203491210938
0.6458473205566406
0.6467742919921875
0.6477012634277344
0.6486282348632812
0.6495552062988281
0.650482177734375
0.6514091491699219
0.6523361206054688
0.6532630920410156
0.6541900634765625
0.6551170349121094
0.6560440063476562
0.6569709777832031
0.65789794921875
0.6588249206542969
0.6597518920898438
0.6606788635253906
0.6616058349609375
0.6625328063964844
0.6634597778320312
0.6643867492675781
0.665313720703125
0.6662406921386719
0.6671676635742188
0.6680946350097656
0.6690216064453125
0.6699485778808594
0.6708755493164062
0.6718025207519531
0.6727294921875
0.6736564636230469
0.6745834350585938
0.6755104064941406
0.6764373779296875
0.6773643493652344
0.6782913208007812
0.6792182922363281
0.680145263671875
0.6810722351074219
0.6819992065429688
0.6829261779785156
0.6838531494140625
0.6845550537109375
0.6850700378417969
0.6855850219726562
0.6861000061035156
0.686614990234375
0.6871299743652344
0.6876449584960938
0.6881599426269531
0.6886749267578125
0.6891899108886719
0.6897048950195312
0.6902198791503906
0.69073486328125
0.6914558410644531
0.6919708251953125
0.6924858093261719
0.6930007934570312
0.6935157775878906
0.69403076171875
0.6947174072265625
0.6952323913574219
0.6957473754882812
0.6962623596191406
0.69677734375
0.6972923278808594
0.6978073120117188
0.6983222961425781
0.6988372802734375
0.6993522644042969
0.6998672485351562
0.7003822326660156
0.700897216796875
0.7014122009277344
0.7019271850585938
0.7024421691894531
0.7029571533203125
0.7034721374511719
0.7039871215820312
0.7045021057128906
0.70501708984375
0.7055320739746094
0.7060470581054688
0.7065620422363281
0.7070770263671875
0.7075920104980469
0.7081069946289062
0.7086219787597656
0.709136962890625
0.7096519470214844
0.7101669311523438
0.7106819152832031
0.7111968994140625
0.7117118835449219
0.7122268676757812
0.7127418518066406
0.7132568359375
0.7137718200683594
0.7142868041992188
0.7148017883300781
0.7153167724609375
0.7158317565917969
0.7163467407226562
0.7168617248535156
0.717376708984375
0.7178916931152344
0.7184066772460938
0.7189216613769531
0.7194366455078125
0.7199516296386719
0.7204666137695312
0.7209815979003906
0.72149658203125
0.7220115661621094
0.7225265502929688
0.7230415344238281
0.7235565185546875
0.7240715026855469
0.7245864868164062
0.7251014709472656
0.725616455078125
0.7261314392089844
0.7266464233398438
0.7271614074707031
0.7276763916015625
0.7281913757324219
0.7287063598632812
0.7292213439941406
0.729736328125
0.7302513122558594
0.7307662963867188
0.7312812805175781
0.7317962646484375
0.7323112487792969
0.7328262329101562
0.7333412170410156
0.733856201171875
0.7343711853027344
0.7348861694335938
0.7354011535644531
0.7359161376953125
0.7364311218261719
0.7369461059570312
0.7374610900878906
0.73797607421875
0.7384910583496094
0.7390060424804688
0.7395210266113281
0.7400360107421875
0.7405509948730469
0.7410659790039062
0.7415809631347656
0.742095947265625
0.7426109313964844
0.7431259155273438
0.7436408996582031
0.7441558837890625
0.7446708679199219
0.7451858520507812
0.7457008361816406
0.7462158203125
0.7467308044433594
0.7472457885742188
0.7477607727050781
0.7482757568359375
0.7487907409667969
0.7493057250976562
0.7498207092285156
0.750335693359375
0.7508506774902344
0.7513656616210938
0.7518806457519531
0.7523956298828125
0.7529106140136719
0.7534255981445312
0.7539405822753906
0.75445556640625
0.7549705505371094
0.7554855346679688
0.7560005187988281
0.7565155029296875
0.7570304870605469
0.7575454711914062
0.7580604553222656
0.758575439453125
0.7590904235839844
0.7596054077148438
0.7601203918457031
0.7606353759765625
0.7611503601074219
0.7616653442382812
0.7621803283691406
0.7627983093261719
0.7633132934570312
0.7638282775878906
0.7645492553710938
0.7650642395019531
0.7655792236328125
0.7660942077636719
0.7666091918945312
0.7671241760253906
0.76763916015625
0.7681541442871094
0.7686691284179688
0.7691841125488281
0.7696990966796875
0.7702140808105469
0.7707290649414062
0.7713470458984375
0.7718620300292969
0.7723770141601562
0.7729949951171875
0.7736129760742188
0.7741279602050781
0.7746429443359375
0.7751579284667969
0.7756729125976562
0.7761878967285156
0.776702880859375
0.7772178649902344
0.7778358459472656
0.778350830078125
0.7788658142089844
0.7793807983398438
0.7798957824707031
0.7804107666015625
0.7809257507324219
0.7814407348632812
0.7819557189941406
0.782470703125
0.7829856872558594
0.7835006713867188
0.78411865234375
0.7846336364746094
0.7851486206054688
0.7857666015625
0.7862815856933594
0.7867965698242188
0.7873115539550781
0.7878265380859375
0.7883415222167969
0.7888565063476562
0.7893714904785156
0.789886474609375
0.7904014587402344
0.7909164428710938
0.7914314270019531
0.7919464111328125
0.7924613952636719
0.7929763793945312
0.7934913635253906
0.79400634765625
0.7945213317871094
0.7950363159179688
0.7955513000488281
0.7960662841796875
0.7965812683105469
0.7972221374511719
0.7975654602050781
0.7980804443359375
0.7985954284667969
0.7992134094238281
0.7998313903808594
0.8003463745117188
0.80096435546875
0.8014793395996094
0.8019943237304688
0.8025093078613281
0.8031272888183594
0.80352783203125
0.8040428161621094
0.8045578002929688
0.8050727844238281
0.8055877685546875
0.8062057495117188
0.80682373046875
0.8073387145996094
0.8078536987304688
0.8083686828613281
0.8087806701660156
0.8093986511230469
0.8099136352539062
0.8105316162109375
0.8110466003417969
0.8116645812988281
0.8121795654296875
0.8126945495605469
0.8132095336914062
0.8138275146484375
0.8144683837890625
0.8149833679199219
0.8154983520507812
0.8159942626953125
0.8166122436523438
0.8171272277832031
0.8176422119140625
0.8181571960449219
0.8186721801757812
0.8192901611328125
0.8198051452636719
0.820526123046875
0.82098388671875
0.8214988708496094
0.8220138549804688
0.8225288391113281
0.8230438232421875
0.8235588073730469
0.8241767883300781
0.8246917724609375
0.8252067565917969
0.8257217407226562
0.8261337280273438
0.8266105651855469
0.8272285461425781
0.8277435302734375
0.8282012939453125
0.8287162780761719
0.8292312622070312
0.8297462463378906
0.83026123046875
0.8307762145996094
0.8312911987304688
0.8318061828613281
0.8324241638183594
0.8329391479492188
0.8334884643554688
0.8340034484863281
0.8345184326171875
0.8350334167480469
0.8356513977050781
0.8361663818359375
0.8366813659667969
0.8371963500976562
0.8377113342285156
0.8383293151855469
0.8388442993164062
0.8393592834472656
0.839874267578125
0.8403892517089844
0.8409042358398438
0.8414192199707031
0.8420372009277344
0.8425521850585938
0.8430671691894531
0.8435821533203125
0.8440971374511719
0.8446121215820312
0.8450698852539062
0.8455848693847656
0.8462028503417969
0.8467178344726562
0.8472328186035156
0.8478507995605469
0.8485374450683594
0.8491554260253906
0.8497734069824219
0.8502883911132812
0.8509407043457031
0.8514556884765625
0.8519706726074219
0.8524856567382812
0.8530006408691406
0.853515625
0.8540306091308594
0.8546829223632812
0.8551979064941406
0.855712890625
0.8562278747558594
0.8567428588867188
0.85736083984375
0.8578758239746094
0.8583908081054688
0.8590774536132812
0.8595924377441406
0.860107421875
0.8608512878417969
0.8613662719726562
0.8622932434082031
0.86322021484375
0.8641471862792969
0.8650741577148438
0.8660011291503906
0.8669281005859375
0.8678550720214844
0.8683700561523438
0.86871337890625
0.8696403503417969
0.8701553344726562
0.8710823059082031
0.87200927734375
0.8729362487792969
0.8738632202148438
0.8747901916503906
0.8757171630859375
0.8766441345214844
0.8775711059570312
0.8781890869140625
0.8791160583496094
0.8800430297851562
0.8809700012207031
0.88189697265625
0.8823089599609375
0.8832359313964844
0.8841743469238281
0.8852043151855469
0.8861312866210938
0.8870582580566406
0.8884315490722656
0.8899765014648438
0.8915214538574219
0.8924484252929688
0.8933753967285156
0.8939933776855469
0.8949203491210938
0.8964653015136719
0.8985252380371094
0.8994522094726562
0.9003791809082031
0.90130615234375
0.9022331237792969
0.9031600952148438
0.9047050476074219
0.9053230285644531
0.90625
0.9071769714355469
0.9081039428710938
0.9090309143066406
0.9108848571777344
0.9118118286132812
0.9127388000488281
0.9145927429199219
0.9155197143554688
0.9164466857910156
0.9173736572265625
0.9183006286621094
0.9192276000976562
0.9201545715332031
0.9220085144042969
0.9229354858398438
0.9238624572753906
0.9248924255371094
0.9258193969726562
0.9267463684082031
0.92767333984375
0.9286003112792969
0.9295272827148438
0.9304542541503906
0.9313812255859375
0.9324684143066406
0.9333953857421875
0.9343223571777344
0.9352493286132812
0.9361763000488281
0.937103271484375
0.9380302429199219
0.9387168884277344
0.9396438598632812
0.9405708312988281
0.941497802734375
0.9420127868652344
0.9425277709960938
0.9430427551269531
0.9435577392578125
0.9440727233886719
0.9445877075195312
0.9451026916503906
0.94561767578125
0.9461326599121094
0.9466476440429688
0.9471626281738281
0.9476776123046875
0.9481925964355469
0.9487075805664062
0.9492225646972656
0.949737548828125
0.9502525329589844
0.9507675170898438
0.9512825012207031
0.9517974853515625
0.9523124694824219
0.9528274536132812
0.9533424377441406
0.953857421875
0.9543724060058594
0.9548873901367188
0.9554023742675781
0.9559173583984375
0.9564323425292969
0.9569473266601562
0.9574623107910156
0.957977294921875
0.9584922790527344
0.9590072631835938
0.9595222473144531
0.9600372314453125
0.9605522155761719
0.9610671997070312
0.9615821838378906
0.96209716796875
0.9626121520996094
0.9631271362304688
0.9636421203613281
0.9641571044921875
0.9646720886230469
0.9651870727539062
0.9657020568847656
0.9661598205566406
0.9666748046875
0.9671897888183594
0.9677047729492188
0.9682197570800781
0.9687347412109375
0.9692497253417969
0.9697647094726562
0.9700736999511719
0.9703826904296875
0.9706916809082031
0.9710006713867188
0.9713630676269531
0.9718780517578125
0.9723930358886719
0.9729080200195312
0.9732170104980469
0.9735260009765625
0.9738349914550781
0.9741439819335938
0.9744529724121094
0.974761962890625
0.9750709533691406
0.9753799438476562
0.9756889343261719
0.9759979248046875
0.9763069152832031
0.9766159057617188
0.9769248962402344
0.97723388671875
0.9775428771972656
0.9779052734375
0.9782142639160156
0.9785232543945312
0.9788322448730469
0.9791412353515625
0.9794502258300781
0.9797592163085938
0.9800682067871094
0.980377197265625
0.9806861877441406
0.9809951782226562
0.9813041687011719
0.9816131591796875
0.9819221496582031
0.9822311401367188
0.9825401306152344
0.98284912109375
0.9831581115722656
0.9834671020507812
0.9837760925292969
0.9840850830078125
0.9843940734863281
0.9847030639648438
0.9850120544433594
0.985321044921875
0.9856300354003906
0.9859390258789062
0.9862480163574219
0.9865570068359375
0.9868659973144531
0.9871749877929688
0.9874839782714844
0.9877700805664062
0.9880790710449219
0.9883880615234375
0.9886970520019531
0.9890060424804688
0.9893150329589844
0.9896240234375
0.9899330139160156
0.9902420043945312
0.9904136657714844
0.99072265625
0.9908943176269531
0.9910659790039062
0.9912376403808594
0.9914093017578125
0.9915809631347656
0.9917526245117188
0.9919242858886719
0.992095947265625
0.9922676086425781
0.9924392700195312
0.9926109313964844
0.9927825927734375
0.9929428100585938
0.9931144714355469
0.9932174682617188
0.9933891296386719
0.993560791015625
0.9937324523925781
0.9939041137695312
0.9940757751464844
0.9942474365234375
0.9944190979003906
0.9945220947265625
0.9946937561035156
0.9948654174804688
0.9949684143066406
0.9951400756835938
0.9953117370605469
0.9954490661621094
0.9955825805664062
0.9956855773925781
0.9958572387695312
0.9959602355957031
0.996063232421875
0.9962348937988281
0.9964065551757812
0.9965095520019531
0.9967498779296875
0.9969215393066406
0.9970245361328125
0.9971275329589844
0.9972305297851562
0.9973335266113281
0.9974365234375
0.9975395202636719
0.9976425170898438
0.9977455139160156
0.997802734375
0.9978599548339844
0.9979629516601562
0.9980659484863281
0.9981231689453125
0.9981803894042969
0.9982376098632812
0.9983406066894531
0.998443603515625
0.9985008239746094
0.9985580444335938
0.9986610412597656
0.9987640380859375
0.9988670349121094
0.9989242553710938
0.9990272521972656
0.9991302490234375
0.9992332458496094
0.9992904663085938
0.9993476867675781
0.99945068359375
0.99951171875
0.9995574951171875
0.999603271484375
0.9996490478515625
0.99969482421875
0.9997406005859375
0.999786376953125
0.9998321533203125
0.9998779296875
0.9999237060546875
0.999969482421875
1.0


==> tikz/r_ref/oneD/exact/ref_10/mesh_last_15.csv <==
x
0.0
0.03918175195212825
0.05592724920643377
0.06663628850401437
0.07705423478182638
0.08442252684471896
0.09103071896788606
0.09828497793932911
0.10396908895927481
0.10989003793838492
0.11567063849724946
0.12027582103655732
0.12449162614393572
0.12910520518926205
0.13328057069156785
0.1378857532308757
0.14239695245305484
0.14610622891996172
0.1496587983074278
0.15339270543881867
0.15694527482628473
0.1604978442137508
0.16369486426992808
0.16724743365739414
0.17058742386871018
0.17342804990403238
0.1762529424358945
0.17901605195947923
0.1818210224591894
0.18458413198277412
0.18675126196467318
0.1892552281551616
0.19185367890713678
0.19398522053961642
0.19643705731687078
0.19856859894935042
0.20084022423543502
0.20307215397406253
0.20520369560654217
0.20756709369561577
0.20965761058869248
0.21164750427851686
0.21372261157193861
0.21569626123164198
0.2176568699433119
0.21965620525770646
0.22162985491740983
0.2236035045771132
0.22557715423681657
0.22716519088862697
0.22900938351085642
0.23054444435729238
0.23207950520372833
0.2337058296525356
0.23524089049897157
0.2368377686943859
0.23832720535210683
0.23986226619854278
0.24127210637198004
0.242807167218416
0.2441716657485813
0.24560456728795543
0.24698029260252952
0.24843552564379934
0.249897687604971
0.251081877400793
0.25226606719661504
0.2537885969341005
0.2551661238394445
0.25636642506106
0.257550614856882
0.2589658641572896
0.2601900075660524
0.2614602352241491
0.2626444250199711
0.2638286148157931
0.26501280461161514
0.26619699440743716
0.2673231268363452
0.2685073166321672
0.2696915064279892
0.27087569622381125
0.27205988601963327
0.2732440758154553
0.2744282656112773
0.27561245540709933
0.27679664520292135
0.2779808349987434
0.2790600017251563
0.28024419152097835
0.2813357903451106
0.2825199801409326
0.2837041699367546
0.28488835973257665
0.28607254952839867
0.2872567393242207
0.2884409291200427
0.28951953272007813
0.29070372251590015
0.2918879123117222
0.2931096954343957
0.2942938852302177
0.29547807502603973
0.29666226482186175
0.2978464546176838
0.2990306444135058
0.300131984962718
0.301345646070331
0.302529835866153
0.30371402566197503
0.30489821545779705
0.3061162392477854
0.30737877168030536
0.3085629614761274
0.30978098526611575
0.3110037305068545
0.3120563436586963
0.3132405334545183
0.3144247232503403
0.3156427470403287
0.3166558547109162
0.3177606519384426
0.31894484173426463
0.3200635356006387
0.32124772539646074
0.3224657491864491
0.32368377297643747
0.3249356307605922
0.3261198205564142
0.32714319445403817
0.3282620832487737
0.3294462730445957
0.3307657988170831
0.33201737813215004
0.33320156792797206
0.3344296166051208
0.3356576652822696
0.3368418550780916
0.33802604487391363
0.3393049698534014
0.34048915964922344
0.34156686905407696
0.34265905266329355
0.3438432424591156
0.34507129113626434
0.3463344269184745
0.3475186167142965
0.34870280651011853
0.34993712074174255
0.35133784810022917
0.3525220378960512
0.35375008657319995
0.3549781352503487
0.3563468063475739
0.3575309961433959
0.3587151859392179
0.3602377156767034
0.3614219054725254
0.3626060952683474
0.3637872683157184
0.3651907525181741
0.36637494231399614
0.3678491391001444
0.36937166883762984
0.3708336315485212
0.37214939798832347
0.37367192772580893
0.37496820132946596
0.3762839677692682
0.37780649750675366
0.3791368835736648
0.3805988462845562
0.3820900482496654
0.38361257798715087
0.3851476388335868
0.3866701685710723
0.38819269830855774
0.38977161803632043
0.3912941477738059
0.3929052306812082
0.39442776041869365
0.39617334389549796
0.3977084047419339
0.3992309344794194
0.40080985420718207
0.402344915053618
0.4043024532875279
0.40627610294723127
0.40796780265554844
0.4096595023638656
0.411633152023569
0.41360680168327235
0.4155804513429757
0.41775204478653905
0.4197256944462424
0.4216993441059458
0.42367299376564915
0.4262105433281249
0.4287480928906007
0.43128564245307643
0.4343065347893571
0.4372200176203478
0.44060341703698214
0.4435034736798116
0.4467660374029947
0.45014943681962905
0.45341200054281217
0.4577620855070563
0.4613871563105931
0.4654590148529678
0.4690840856565046
0.4745216918618098
0.47875094113260275
0.4829801904033957
0.4866052612069325
0.4899282369296998
0.49274773644356173
0.4952852860060375
0.49810478551989945
0.5006632202639594
0.5032216550080193
0.5057800897520792
0.5083385244961391
0.5103284181859635
0.5123183118757879
0.5143082055656123
0.5165011496319494
0.5184910433217738
0.5204809370115981
0.5224708307014225
0.5244607243912469
0.5264506180810713
0.5279983131731569
0.5295460082652426
0.5310937033573282
0.5326413984494138
0.5341890935414995
0.5358947167042061
0.537429777550642
0.538964838397078
0.5406599330217432
0.5421949938681792
0.5435215896613954
0.5450566505078314
0.5465917113542673
0.5479183071474836
0.5494533679939195
0.5507799637871358
0.5523150246335717
0.5538500854800077
0.5550440216939023
0.556237957907797
0.5574318941216916
0.5588646175783651
0.5600585537922598
0.5612524900061544
0.5626173783930426
0.5638113146069372
0.5650052508208319
0.5661991870347265
0.5673931232486211
0.5685870594625158
0.5697279318446817
0.5710068568241695
0.5721121006336034
0.5732962904294254
0.5744804802252474
0.5756646700210695
0.5768488598168915
0.5781277847963793
0.5794067097758671
0.5806856347553548
0.5819645597348426
0.5829592791633331
0.5839539985918236
0.5851381883876456
0.5863223781834677
0.5875065679792897
0.5885486549996131
0.5895433744281036
0.5905380938565941
0.5915328132850846
0.5925275327135751
0.5935222521420656
0.594516971570556
0.5954380080784176
0.5966221978742396
0.5978063876700617
0.5989905774658837
0.5999116139737453
0.6008326504816068
0.6017536869894684
0.60267472349733
0.6035957600051916
0.6045167965130531
0.6054378330209147
0.6063588695287763
0.6072799060366378
0.6082009425444994
0.609121979052361
0.6100430155602226
0.6109640520680841
0.6118850885759457
0.6128061250838073
0.6137271615916688
0.6146481980995304
0.615569234607392
0.6164902711152536
0.6174113076231151
0.6183323441309767
0.6192533806388383
0.6201744171466999
0.6210954536545614
0.622016490162423
0.6229375266702846
0.6238668058631447
0.6247878423710063
0.6257088788788678
0.6266299153867294
0.627550951894591
0.6284719884024526
0.6294212895227247
0.6303423260305863
0.6312633625384478
0.6321843990463094
0.633105435554171
0.6340264720620326
0.6349475085698941
0.6358685450777557
0.6367895815856173
0.6377106180934788
0.6385088497336255
0.6394298862414871
0.6403509227493487
0.6412719592572103
0.6421929957650718
0.6431140322729334
0.644035068780795
0.6449561052886565
0.645802094377359
0.646648947855283
0.6473653095836198
0.6480816713119566
0.648831051261368
0.6495474129897048
0.6502637747180415
0.6509801364463783
0.6516964981747151
0.6524128599030519
0.6532528711886698
0.653963385066163
0.6546738989436562
0.6553844128211495
0.6560949266986427
0.6568054405761359
0.6575159544536291
0.6582264683311223
0.6589369822086155
0.6596474960861087
0.6603580099636019
0.6610685238410952
0.6617790377185884
0.6624895515960816
0.6631998753582593
0.6639244945545215
0.6646350084320147
0.6653455223095079
0.6660560361870012
0.6667665500644944
0.6674770639419876
0.6681875778194808
0.668898091696974
0.6696086055744672
0.6703191194519604
0.6710296333294536
0.6717401472069469
0.6724506610844401
0.6731594639240939
0.6738699778015871
0.6745804916790803
0.6752136738978152
0.6757662958025321
0.6764521606146445
0.6770047825193615
0.6775574044240784
0.6781100263287954
0.6786626482335123
0.6792152701382292
0.6797678920429462
0.6803205139476631
0.680874904646771
0.681427526551488
0.6819801484562049
0.6825327703609219
0.6830853922656388
0.6836380141703557
0.6841906360750727
0.6847432579797896
0.6852958798845066
0.6858485017892235
0.6864511965613929
0.6870038184661098
0.6875564403708267
0.6880782780717709
0.6886308999764879
0.6891835218812048
0.6897414501690946
0.6903993333889957
0.6910572166088969
0.691715099828798
0.6923729830486991
0.6930308662686002
0.6935694494677591
0.6940811364165711
0.6945928233653831
0.6951045103141951
0.695616197263007
0.6962281158939732
0.6967398028427851
0.697296973075936
0.697808660024748
0.6983605238747259
0.6988722108235379
0.6993838977723499
0.6998955847211619
0.7005193554778089
0.7010310424266208
0.7015427293754328
0.7020544163242448
0.7025742252881173
0.7030870725247951
0.7035987594736071
0.7042366990026494
0.7047458281613217
0.7052533380738168
0.705760847986312
0.7062683578988072
0.7067758678113023
0.7072875547601143
0.7078758774332528
0.7083875643820647
0.7088992513308767
0.7094109382796887
0.7099226252285007
0.7103774580718891
0.7108485349453986
0.7113560448578937
0.7118635547703889
0.712371064682884
0.7128785745953792
0.7133902615441912
0.7139019484930031
0.7144136354418151
0.7148509608305176
0.7153626477793296
0.7157970131447655
0.7163087000935775
0.7168162100060727
0.7173237199185678
0.717831229831063
0.7183387397435581
0.7188462496560533
0.7193537595685484
0.7198612694810436
0.7203687793935387
0.7208804663423507
0.7213921532911627
0.7219038402399747
0.7223688062258589
0.7228804931746708
0.7233921801234828
0.723899690035978
0.7244071999484731
0.7249188868972851
0.7254263968097803
0.7259339067222754
0.7264414166347706
0.7269489265472657
0.7274564364597609
0.7279681234085729
0.7284798103573848
0.72898732026988
0.7294948301823752
0.7299664485235553
0.7304781354723673
0.7309898224211793
0.7315054079372203
0.7320129178497154
0.7325204277622106
0.7330279376747058
0.7335354475872009
0.7340429574996961
0.7345504674121912
0.7350579773246864
0.7355696642734983
0.7360771741859935
0.736568393656853
0.7370386253824108
0.7375503123312228
0.7380619992800348
0.7385736862288468
0.7390853731776588
0.7395928830901539
0.7401003930026491
0.7405097425616987
0.7410172524741938
0.741524762386689
0.742036449335501
0.7425481362843129
0.7430556461968081
0.743506766119026
0.744018453067838
0.74453014001665
0.7450376499291451
0.7455493368779571
0.7460568467904523
0.7465643567029474
0.7469934053715406
0.7475050923203526
0.7480167792691645
0.748455368082432
0.748967055031244
0.7494787419800559
0.7499904289288679
0.7505021158776799
0.750930416805204
0.7513852496485924
0.7518241822508571
0.7523316921633523
0.7528392020758474
0.7533467119883426
0.7538542219008377
0.7543617318133329
0.7547597105512978
0.7552672204637929
0.7556765700228425
0.7561882569716545
0.7566957668841496
0.7572074538329616
0.7577191407817736
0.7581967152673315
0.7587084022161434
0.7592200891649554
0.7597463957408763
0.7602727023167972
0.7607616476234398
0.7612480299831077
0.7617555398956029
0.762263049808098
0.7627308790215466
0.7632383889340417
0.7636477384930913
0.7641594254419033
0.7646711123907153
0.7651786223032104
0.7656903092520224
0.7661349841619085
0.7666086600802373
0.7671472471429297
0.7676589340917417
0.7680887511287438
0.7686004380775557
0.7691121250263677
0.7695548073352256
0.7700811139111465
0.7705109309481486
0.7710062439145986
0.7714555056572863
0.7719671926060983
0.7724788795549102
0.7729177427117975
0.7733725755551859
0.7738274083985743
0.7743010843169031
0.7747422721749899
0.7752497820874851
0.7757234580058139
0.7761947828657867
0.7767022927782818
0.7772139797270938
0.7776642642420484
0.7781759511908604
0.7786876381396723
0.7791993250884843
0.7797406689951458
0.7802143449134746
0.7807218548259698
0.7812335417747818
0.7817481526490155
0.782202985492404
0.782714672441216
0.7832263593900279
0.7837380463388399
0.7842048997645179
0.7847006324973336
0.7852123194461456
0.7857596782851033
0.7862333542034321
0.7867882317077601
0.787314538283681
0.7877882142020098
0.7882999011508218
0.7888115880996338
0.789319098012129
0.789830784960941
0.7902781455504737
0.7908044521263946
0.7913307587023155
0.7918424456511275
0.7924200953948457
0.7929317823436577
0.7934797259676998
0.7940060325436207
0.7944981785258278
0.7950098654746398
0.7955237472706358
0.796031257183131
0.796502009176038
0.7969695123629208
0.7975542974472773
0.7980538555202656
0.7985613654327608
0.7990525849036203
0.7995596086984733
0.8000359241905244
0.8005476111393364
0.8010212870576652
0.8015626309643267
0.802100215538303
0.8026622899214999
0.8032538974985073
0.8037655844473193
0.8042772713961313
0.8048396294052509
0.8053701439584984
0.8058818309073104
0.8063935178561223
0.8069679067612014
0.8075485265962925
0.8080222025146213
0.8084958784329501
0.8089825495753757
0.8094942365241877
0.8100059234729997
0.8105322300489206
0.8111412419439148
0.8116425796979456
0.8122048603545409
0.8127290784123034
0.8133380903072975
0.8139997328598838
0.8145845179442404
0.8152424011641415
0.8158514130591357
0.8164829809502407
0.8171408641701419
0.817798747390043
0.8184079263664898
0.8188816022848187
0.819356346699351
0.819868033648163
0.820379720596975
0.8208914075457869
0.8213650834641157
0.8218767704129277
0.8224293923176447
0.8230141774020012
0.8236720606219023
0.8243299438418035
0.8249254221391311
0.8255404211195128
0.8262511776629253
0.8268601895579195
0.8273864961338404
0.8280443793537415
0.8287022625736427
0.8292285691495636
0.829723831579031
0.8302417730810703
0.8308996563009714
0.831484441385328
0.8321423246052291
0.8328002078251302
0.8334580910450313
0.8341592483611748
0.834817131581076
0.8355188736823038
0.8361767569022049
0.8367857687971991
0.8375188386708032
0.8382205807720311
0.8388784639919322
0.8395363472118333
0.8401942304317345
0.8409836902956158
0.8416415735155169
0.8422994567354181
0.8429573399553192
0.8436152231752203
0.8444046830391017
0.8452505328932602
0.8460963827474188
0.8469422326015774
0.847788082455736
0.8485180891693744
0.849363939023533
0.8501533988874144
0.850999248741573
0.8518450985957315
0.8526909484498901
0.8535367983040487
0.8543826481582073
0.8553572899654682
0.8562031398196268
0.8572181596446171
0.8583146316777857
0.859167443259139
0.8601824630841293
0.8610596407106641
0.8622688927243871
0.8635739182136604
0.8646703902468289
0.8660479171521729
0.8674576669091039
0.8688674166660348
0.8702771664229658
0.8716869161798968
0.8730966659368278
0.8749092013385962
0.8768955465366162
0.8787080819383846
0.880520617340153
0.8823331527419214
0.8841456881436898
0.8863207306258118
0.8881332660275802
0.8899458014293486
0.8918254677719233
0.8934990340476361
0.8949087838045671
0.8964925767413661
0.897902326498297
0.899437387344733
0.900972448191169
0.9021663844050636
0.9033603206189582
0.9045542568328528
0.9057481930467475
0.9069421292606421
0.9080386012938106
0.908978434465098
0.9099070515203493
0.9107598631017026
0.9116192962756031
0.9125479133308545
0.9134765303861059
0.9143975668939675
0.915318603401829
0.9160349651301658
0.9167513268585026
0.9176723633663642
0.9184683208422939
0.9191846825706307
0.9199010442989675
0.9206174060273042
0.921333767755641
0.922115375249632
0.9228317369779688
0.9235569426782604
0.9243464025421417
0.925056916419635
0.9257674302971282
0.926404196277872
0.9271147101553652
0.9278252240328584
0.9285357379103516
0.9292462517878448
0.9298602761264192
0.9305707900039124
0.9312813038814056
0.931854393264075
0.932407015168792
0.9329596370735089
0.9335122589782259
0.9340648808829428
0.9346175027876598
0.9351701246923767
0.9357841490309511
0.936336770935668
0.936889392840385
0.9374420147451019
0.9379946366498189
0.9385104170942213
0.9390630389989383
0.9396156609036552
0.9401314413480577
0.9406840632527746
0.9412366851574916
0.9417893070622085
0.9423419289669255
0.9428945508716424
0.9434471727763594
0.9439629532207618
0.9445155751254788
0.9450681970301957
0.9455457715157536
0.9460983934204705
0.9466510153251875
0.9472036372299044
0.9477562591346214
0.9481860761716234
0.9486158932086255
0.9490457102456276
0.9495457014927524
0.9499755185297545
0.9504053355667565
0.9508351526037586
0.9512649696407607
0.9516947866777627
0.9521246037147648
0.9526509102906857
0.9530772186171816
0.9535035269436776
0.9539298352701735
0.9544415222189855
0.9549532091677975
0.9553511879057623
0.9557491666437272
0.9561471453816921
0.956545124119657
0.9569431028576219
0.9573410815955867
0.9577390603335516
0.9581370390715165
0.9585317690034572
0.9589264989353978
0.9593212288673385
0.9597159587992792
0.9601106887312199
0.9605054186631605
0.9609001485951012
0.9612948785270419
0.9616896084589825
0.9620843383909232
0.9624790683228639
0.9628737982548046
0.9632685281867452
0.9636632581186859
0.9640579880506266
0.9644597095048084
0.9647890474589076
0.9651837773908483
0.9655785073227889
0.9659405406291626
0.9663352705611032
0.9667300004930439
0.9671247304249846
0.9675194603569253
0.9679141902888659
0.9683089202208066
0.9687036501527473
0.969098380084688
0.9694931100166286
0.9698878399485693
0.97028256988051
0.9706772998124507
0.9710082956207771
0.9713285556990741
0.9717200264949497
0.9720270386642369
0.9723340508335241
0.972684921884138
0.9729919340534252
0.9732989462227124
0.9736059583919996
0.9739129705612868
0.974219982730574
0.9745269948998612
0.9748340070691484
0.9751410192384355
0.9754480314077227
0.9757550435770099
0.9760620557462971
0.976421503644815
0.9767705553640553
0.9770775675333425
0.9773845797026297
0.9776915918719169
0.9779549383583799
0.9782619505276671
0.9785609891987406
0.9788680013680278
0.979175013537315
0.9794820257066021
0.9797890378758893
0.9800960500451765
0.9804030622144637
0.9807100743837509
0.9810170865530381
0.9812690924827621
0.9815529322422663
0.9817917194850452
0.9820386287428846
0.9823456409121718
0.9825844281549507
0.9828232153977297
0.9830919566320517
0.9833307438748307
0.9835695311176096
0.983806369076774
0.9840432070359384
0.9843303705474682
0.9845672085066326
0.984815855323177
0.9850526932823414
0.9852895312415058
0.9855263692006702
0.9857632071598346
0.9860096552001778
0.9862464931593422
0.9864833311185066
0.986720169077671
0.9869043763792433
0.9871412143384077
0.9873780522975721
0.9875772677842178
0.9877614750857902
0.9879456823873625
0.9881320337153738
0.9883437427615718
0.9885733683713624
0.9887575756729348
0.9889716917768965
0.9891558990784688
0.9893751934851025
0.9895720157419419
0.9897562230435142
0.9899854031027644
0.9901696104043367
0.9903707458761346
0.9905549531777069
0.9907391604792792
0.9909481793765735
0.9911513597053272
0.9913355670068995
0.9915548614135332
0.9917254237298039
0.9919367642341967
0.9921510461972503
0.9923279306785844
0.992498492994855
0.9926690553111257
0.9928616734105162
0.9930322357267869
0.9932075025499216
0.9933780648661923
0.993534765610093
0.9936910234391689
0.9938426343869651
0.9940118043577968
0.9941825655805587
0.9943241499713622
0.9944745232787682
0.9946178927202709
0.9947716262213362
0.9949003882647958
0.9950344108365243
0.9951659874805046
0.9953032039520622
0.9954255756456405
0.9955571522896207
0.995680310699754
0.9958118873437343
0.9959286277735373
0.9960611670267099
0.9961635044164723
0.9962803544767667
0.9964121533066645
0.9965437299506448
0.9966472770192922
0.9967681547204847
0.9968719215848978
0.9969767100410536
0.9970905482041417
0.9971951728712156
0.9972883537848247
0.997391999242609
0.9974835962057114
0.9975824365683366
0.9976923390349839
0.9977772411657497
0.9978680615640769
0.9979687900213321
0.9980513092741603
0.9981438847753452
0.9982341087597888
0.9983207435871009
0.9984163018016261
0.9984950116049731
0.9985799714922905
0.9986632184427435
0.9987487548642093
0.9988230132876197
0.9989019592740078
0.9989650590432575
0.9990382791747834
0.9990965306351427
0.9991670947019884
0.9992311224177683
0.9992920985532692
0.9993592188857292
0.9994210074764851
0.9994761711714091
0.9995374065238138
0.9995879218477057
0.999646759713869
0.9996931101195514
0.9997450910159387
0.9997870293445885
0.9998264312744141
0.9998650550842285
0.999903678894043
0.9999382793903351
0.999969482421875
1.0


==> tikz/r_ref/oneD/exact/ref_2/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,3.296698842729838,1.0,1.0,3.2966988427298434,-3.547124862670902,1.0000000000000002,0,0.5
1,2.481345921821359,1.5,2.0000000000000004,2.481345921821361,-0.23671166680287947,1.0,0,0.5
2,2.4744515328471905,1.5,2.1333333333333333,2.474451532847192,0.0,2.220446049250317e-16,0,0.0625


==> tikz/r_ref/oneD/exact/ref_2/final_mesh.csv <==
x
0.0
0.375
0.6328125
0.75
1.0


==> tikz/r_ref/oneD/exact/ref_2/init_mesh.csv <==
x
0.0
0.25
0.5
0.75
1.0


==> tikz/r_ref/oneD/exact/ref_2/mesh1.csv <==
x
0.0
0.375
0.625
0.75
1.0


==> tikz/r_ref/oneD/exact/ref_2/mesh3.csv <==
x
0.0
0.71875
0.875
0.96875
1.0


==> tikz/r_ref/oneD/exact/ref_2/mesh_last_3.csv <==
x
0.0
0.71875
0.875
0.96875
1.0


==> tikz/r_ref/oneD/exact/ref_3/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,1.5578901707859982,1.0000000000000002,0.9999999999999998,1.5578901707859993,-2.0850098133088246,1.0000000000000002,0,0.5
1,1.1501192828458864,1.25,1.3333333333333333,1.1501192828458857,-1.228300180699803,1.0000000000000016,0,0.25
2,0.9676773317432252,1.875,2.666666666666667,0.9676773317432259,-1.6461672938780438,1.0000000000000002,0,0.5
3,0.7311348494882893,2.15625,3.5555555555555554,0.7311348494882886,-0.46418724082697066,1.0,0,0.25
4,0.7228959504345908,2.34375,3.5555555555555554,0.72289595043459,0.0,4.2615071222438383e-16,0,0.5


==> tikz/r_ref/oneD/exact/ref_3/final_mesh.csv <==
x
0.0
0.234375
0.33203125
0.625
0.712890625
0.765625
0.8125
0.96484375
1.0


==> tikz/r_ref/oneD/exact/ref_3/init_mesh.csv <==
x
0.0
0.125
0.25
0.375
0.5
0.625
0.75
0.875
1.0


==> tikz/r_ref/oneD/exact/ref_3/mesh1.csv <==
x
0.0
0.15625
0.3125
0.46875
0.625
0.71875
0.8125
0.90625
1.0


==> tikz/r_ref/oneD/exact/ref_3/mesh3.csv <==
x
0.0
0.234375
0.33203125
0.6015625
0.66015625
0.765625
0.8125
0.96484375
1.0


==> tikz/r_ref/oneD/exact/ref_3/mesh7.csv <==
x
0.0
0.69287109375
0.791748046875
0.86041259765625
0.901611328125
0.942626953125
0.966796875
0.984375
1.0


==> tikz/r_ref/oneD/exact/ref_3/mesh_last_7.csv <==
x
0.0
0.69287109375
0.791748046875
0.86041259765625
0.901611328125
0.942626953125
0.966796875
0.984375
1.0


==> tikz/r_ref/oneD/exact/ref_4/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.4549874259665951,1.0,1.0,0.45498742596659575,-0.7671218096129003,1.0,0,0.5
1,0.3413616171772147,1.25,1.3333333333333333,0.34136161717721497,-0.49407265692964186,1.0000000000000002,0,0.25
2,0.27907360755873245,1.8749999999999998,2.666666666666666,0.27907360755873245,-0.3507746467930286,1.0000000000000009,0,0.5
3,0.2281696538050875,2.8125000000000004,5.333333333333336,0.2281696538050879,-0.2190086355745594,1.0000000000000002,0,0.5
4,0.2203506916865828,2.984375,5.333333333333333,0.22035069168658336,-0.05217762571592458,1.0000000000000007,0,0.25
5,0.21893047710369237,3.0576171875,5.333333333333333,0.21893047710369223,-0.025519579454081613,1.0,0,0.0625
6,0.21794679093571503,3.0576171875,5.333333333333333,0.21794679093571534,0.0,1.3676434971930716e-10,0,0.125


==> tikz/r_ref/oneD/exact/ref_4/final_mesh.csv <==
x
0.0
0.17578125
0.2490234375
0.30155181884765625
0.3515625
0.38671875
0.57781982421875
0.646484375
0.69317626953125
0.734375
0.7693939208984375
0.8076171875
0.8369140625
0.935546875
0.9666519165039062
0.98828125
1.0


==> tikz/r_ref/oneD/exact/ref_4/init_mesh.csv <==
x
0.0
0.0625
0.125
0.1875
0.25
0.3125
0.375
0.4375
0.5
0.5625
0.625
0.6875
0.75
0.8125
0.875
0.9375
1.0


==> tikz/r_ref/oneD/exact/ref_4/mesh1.csv <==
x
0.0
0.078125
0.15625
0.234375
0.3125
0.359375
0.4375
0.515625
0.59375
0.671875
0.71875
0.765625
0.8125
0.859375
0.90625
0.953125
1.0


==> tikz/r_ref/oneD/exact/ref_4/mesh3.csv <==
x
0.0
0.17578125
0.234375
0.29296875
0.3515625
0.38671875
0.55859375
0.6171875
0.67578125
0.734375
0.7578125
0.79296875
0.81640625
0.91796875
0.953125
0.98828125
1.0


==> tikz/r_ref/oneD/exact/ref_4/mesh7.csv <==
x
0.0
0.0625
0.208984375
0.26171875
0.3063507080078125
0.352294921875
0.3984375
0.447265625
0.515625
0.640625
0.695556640625
0.7451171875
0.7918630614876747
0.84375
0.8876953125
0.9375
1.0


==> tikz/r_ref/oneD/exact/ref_4/mesh_last_7.csv <==
x
0.0
0.0625
0.208984375
0.26171875
0.3063507080078125
0.352294921875
0.3984375
0.447265625
0.515625
0.640625
0.695556640625
0.7451171875
0.7918630614876747
0.84375
0.8876953125
0.9375
1.0


==> tikz/r_ref/oneD/exact/ref_5/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.11818700638261896,1.0000000000000002,0.9999999999999998,0.11818700638261923,-0.2141267764204151,1.0000000000000002,0,0.5
1,0.10451682548234538,1.5,2.0000000000000004,0.10451682548234534,-0.16126309202813643,1.0,0,0.5
2,0.08733719735423538,2.25,3.999999999999999,0.08733719735423551,-0.08364278118544163,1.0000000000000009,0,0.5
3,0.08430065728452242,3.375,4.0,0.08430065728452228,-0.08714735780794751,1.0000000000000018,0,0.5
4,0.07027674045367541,4.875,4.0,0.07027674045367548,-0.07285798864134146,1.000000000000001,0,0.5
5,0.06815527213432744,4.875,4.0,0.06815527213432754,-0.04785494540379481,1.0000000000001257,0,0.5
6,0.06543220357454989,4.875,8.0,0.0654322035745501,-0.048235617610911885,1.00000000000025,0,0.5
7,0.06277892005447804,4.875,8.0,0.0627789200544781,-0.016307668631673863,1.0000000315422048,0,0.25
8,0.061821793483501,4.875,8.0,0.061821793483501135,-0.009751797399065499,1.000000026333006,0,0.125
9,0.061637100073704744,4.875,8.0,0.061637100073704834,-0.008410444121636924,1.0000001945934778,0,0.125
10,0.06156966652048598,4.875,8.0,0.06156966652048608,-0.013105661203259466,1.0000000414789092,0,0.125
11,0.06089141439456246,4.875,8.0,0.06089141439456238,-0.013610275176344723,1.0000000091011478,0,0.125
12,0.060107329613422834,4.875,8.0,0.060107329613422814,-0.010366147472372779,1.0000002808859383,0,0.125
13,0.05994977083982738,4.875,8.0,0.05994977083982736,-0.007553620083839474,1.0000000984029178,0,0.125
14,0.05982515621570844,4.875,8.0,0.059825156215708386,-0.0011924893345000092,1.0000000002570237,0,0.0625
15,0.059811640241783426,4.875,8.0,0.059811640241783454,-0.0004771860489704624,1.0000000000000169,0,0.03125
16,0.059809753054816166,4.875,8.0,0.05980975305481616,-1.7808784252413695e-05,1.0,0,0.015625
17,0.05980975004221042,4.875,8.0,0.059809750042210494,-6.97104472350723e-06,1.0,0,0.00048828125
18,0.05980974939143906,4.875,8.0,0.05980974939143909,-5.041031041055155e-07,1.0,0,0.00048828125


==> tikz/r_ref/oneD/exact/ref_5/final_mesh.csv <==
x
0.0
0.15234375
0.22265625
0.2732276916503906
0.3188762957579456
0.3648570841178298
0.4169035479426384
0.5233723265700974
0.562942579459698
0.594248420639687
0.6208771167710098
0.645161154565897
0.6679352824576199
0.6882088221609592
0.7073261307086796
0.7244314681738615
0.7398081327555701
0.7551961191929877
0.7692024184798356
0.7829804057255387
0.7968466602615081
0.8106307983398438
0.8253250122070312
0.841796875
0.859375
0.921754002571106
0.9452316761016846
0.9615916013717651
0.9728260040283203
0.9825592041015625
0.9912109375
0.99609375
1.0


==> tikz/r_ref/oneD/exact/ref_5/init_mesh.csv <==
x
0.0
0.03125
0.0625
0.09375
0.125
0.15625
0.1875
0.21875
0.25
0.28125
0.3125
0.34375
0.375
0.40625
0.4375
0.46875
0.5
0.53125
0.5625
0.59375
0.625
0.65625
0.6875
0.71875
0.75
0.78125
0.8125
0.84375
0.875
0.90625
0.9375
0.96875
1.0


==> tikz/r_ref/oneD/exact/ref_5/mesh1.csv <==
x
0.0
0.046875
0.09375
0.140625
0.1875
0.234375
0.28125
0.328125
0.34375
0.359375
0.375
0.421875
0.46875
0.515625
0.5625
0.609375
0.65625
0.703125
0.71875
0.734375
0.75
0.765625
0.78125
0.796875
0.8125
0.828125
0.84375
0.859375
0.90625
0.953125
0.96875
0.984375
1.0


==> tikz/r_ref/oneD/exact/ref_5/mesh15.csv <==
x
0.0
0.15234375
0.22265625
0.2732276916503906
0.3188762957579456
0.3648570841178298
0.4169035479426384
0.5233723265700974
0.5629272859368939
0.5939107316544323
0.620116959527877
0.6447770505328663
0.6679352824576199
0.6882088221609592
0.7073261307086796
0.7244314681738615
0.7398081327555701
0.7551961191929877
0.7692024184798356
0.7829804057255387
0.7968466602615081
0.8106307983398438
0.8253250122070312
0.841796875
0.859375
0.921754002571106
0.9452316761016846
0.9615916013717651
0.9728260040283203
0.9825592041015625
0.9912109375
0.99609375
1.0


==> tikz/r_ref/oneD/exact/ref_5/mesh3.csv <==
x
0.0
0.10546875
0.19921875
0.234375
0.2578125
0.29296875
0.328125
0.36328125
0.3984375
0.43359375
0.46875
0.5390625
0.57421875
0.609375
0.64453125
0.6796875
0.703125
0.71484375
0.7265625
0.73828125
0.75
0.765625
0.78125
0.796875
0.8125
0.828125
0.8515625
0.875
0.9296875
0.96484375
0.9765625
0.9921875
1.0


==> tikz/r_ref/oneD/exact/ref_5/mesh7.csv <==
x
0.0
0.15234375
0.22265625
0.2666015625
0.3079833984375
0.357421875
0.39697265625
0.4464111328125
0.539794921875
0.579345703125
0.6090087890625
0.6353759765625
0.6650390625
0.683349609375
0.6998291015625
0.71630859375
0.7294921875
0.74267578125
0.7591552734375
0.7774658203125
0.7939453125
0.80712890625
0.823486328125
0.841796875
0.859375
0.918701171875
0.9384765625
0.954345703125
0.971435546875
0.9813232421875
0.9912109375
0.99609375
1.0


==> tikz/r_ref/oneD/exact/ref_5/mesh_last_15.csv <==
x
0.0
0.15234375
0.22265625
0.2732276916503906
0.3188762957579456
0.3648570841178298
0.4169035479426384
0.5233723265700974
0.5629272859368939
0.5939107316544323
0.620116959527877
0.6447770505328663
0.6679352824576199
0.6882088221609592
0.7073261307086796
0.7244314681738615
0.7398081327555701
0.7551961191929877
0.7692024184798356
0.7829804057255387
0.7968466602615081
0.8106307983398438
0.8253250122070312
0.841796875
0.859375
0.921754002571106
0.9452316761016846
0.9615916013717651
0.9728260040283203
0.9825592041015625
0.9912109375
0.99609375
1.0


==> tikz/r_ref/oneD/exact/ref_6/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.02982981393745813,1.0,1.0,0.029829813937458136,-0.054312567026140436,1.0,0,0.5
1,0.0268934012312432,1.5,2.0,0.026893401231243234,-0.04209910608623617,1.0000000000000004,0,0.5
2,0.02335065872880576,2.2499999999999996,3.9999999999999982,0.02335065872880577,-0.027816314708455997,1.0000000000000009,0,0.5
3,0.0230395033380142,3.375000000000001,8.000000000000005,0.023039503338014196,-0.030039565514977606,1.0000000000000324,0,0.5
4,0.021556801134649015,5.062500000000001,8.0,0.021556801134649112,-0.028360313546789483,1.0000000000000049,0,0.5
5,0.020927524728999204,7.312499999999998,8.0,0.020927524728999385,-0.024126060756091687,1.000000000000004,0,0.5
6,0.02039696710851357,7.3125,15.999999999999996,0.020396967108513638,-0.0177969081149358,1.0000008705610182,0,0.5
7,0.019400591399233134,8.15625,16.0,0.019400591399233124,-0.0104711863267719,1.0000003146631729,0,0.25
8,0.018901326366715338,8.15625,16.0,0.01890132636671543,-0.009135867362991266,1.0000002747483268,0,0.25
9,0.01842185869956632,8.15625,16.0,0.018421858699566387,-0.01031295990656499,1.0000004112550263,0,0.25
10,0.0180923106032396,8.15625,16.0,0.018092310603239646,-0.008586662728458228,1.0000012483848453,0,0.25
11,0.01757724841952976,8.15625,16.0,0.017577248419529807,-0.008638670305545043,1.000000980663518,0,0.25
12,0.0172884128504115,8.15625,16.0,0.017288412850411546,-0.008346624728344831,1.0000003204595909,0,0.25
13,0.017191918158152002,8.15625,16.0,0.01719191815815202,-0.006346418705843103,1.000000312060817,0,0.25
14,0.017061029728247377,8.15625,16.0,0.01706102972824744,-0.0069343066774697525,1.0000002072240022,0,0.25
15,0.016917596137835847,8.15625,16.0,0.016917596137835937,-0.00713850755080313,1.000000952571309,0,0.25
16,0.01646861400094564,8.15625,16.0,0.016468614000945656,-0.0028577962387235653,1.0000003376321218,0,0.125
17,0.016403032822208657,8.15625,16.0,0.016403032822208712,-0.001174769142900331,1.0000001264702365,0,0.0625
18,0.016398648013103388,8.15625,16.0,0.01639864801310342,-0.00044952068288473066,1.0000002454263073,0,0.0625
19,0.01639711294857236,8.15625,16.0,0.016397112948572358,-0.00011126033226339273,1.0000000907263764,0,0.03125
20,0.01639698652879411,8.15625,16.0,0.016396986528794167,nan,nan,nan,nan


==> tikz/r_ref/oneD/exact/ref_6/final_mesh.csv <==
x
0.0
0.12744140625
0.17557525634765625
0.2077617645263672
0.2323847897350788
0.2549021691083908
0.27579769492149353
0.29347119969315827
0.31084511429071426
0.32862882799236104
0.3456904120259452
0.36408326113104295
0.3840516321088643
0.40732593139546225
0.4360528445104137
0.5061607333359461
0.5363488451862395
0.55898406176597
0.578534626352166
0.5957322680628749
0.611630634033574
0.6264897148266755
0.6403836738552885
0.6536100809810961
0.666142569643938
0.6781959487707354
0.6895627917256206
0.700701555237174
0.7111048067454249
0.7200105243173311
0.7283126835491469
0.7366947525971028
0.7449647842672675
0.7531583587497153
0.7611265099701541
0.7691368079455856
0.7772952375144087
0.7853088399473731
0.7934217196670943
0.8017504550516605
0.8093884643167257
0.8173066596500576
0.8256104703323217
0.8341328189217165
0.8431835847238176
0.8534417861519614
0.8662490323185921
0.9089897619560361
0.9234636117253103
0.9345042333006859
0.9436698444187641
0.9510656467083933
0.9578040965925538
0.9639299468835816
0.9693644010840217
0.9743896913714707
0.9788757488131523
0.9829751597353606
0.9868113963166252
0.990233177319169
0.9930406957864761
0.9956138134002686
0.9975128173828125
0.9990234375
1.0


==> tikz/r_ref/oneD/exact/ref_6/init_mesh.csv <==
x
0.0
0.015625
0.03125
0.046875
0.0625
0.078125
0.09375
0.109375
0.125
0.140625
0.15625
0.171875
0.1875
0.203125
0.21875
0.234375
0.25
0.265625
0.28125
0.296875
0.3125
0.328125
0.34375
0.359375
0.375
0.390625
0.40625
0.421875
0.4375
0.453125
0.46875
0.484375
0.5
0.515625
0.53125
0.546875
0.5625
0.578125
0.59375
0.609375
0.625
0.640625
0.65625
0.671875
0.6875
0.703125
0.71875
0.734375
0.75
0.765625
0.78125
0.796875
0.8125
0.828125
0.84375
0.859375
0.875
0.890625
0.90625
0.921875
0.9375
0.953125
0.96875
0.984375
1.0


==> tikz/r_ref/oneD/exact/ref_6/mesh1.csv <==
x
0.0
0.0234375
0.046875
0.0703125
0.09375
0.1171875
0.140625
0.1640625
0.1875
0.2109375
0.234375
0.2578125
0.28125
0.3046875
0.328125
0.3515625
0.359375
0.3671875
0.375
0.3828125
0.390625
0.3984375
0.421875
0.4453125
0.46875
0.4921875
0.515625
0.5390625
0.5625
0.5859375
0.609375
0.6328125
0.65625
0.6796875
0.703125
0.7109375
0.71875
0.7265625
0.734375
0.7421875
0.75
0.7578125
0.765625
0.7734375
0.78125
0.7890625
0.796875
0.8046875
0.8125
0.8203125
0.828125
0.8359375
0.84375
0.8515625
0.859375
0.8828125
0.90625
0.9296875
0.953125
0.9609375
0.96875
0.9765625
0.984375
0.9921875
1.0


==> tikz/r_ref/oneD/exact/ref_6/mesh15.csv <==
x
0.0
0.12744140625
0.17557525634765625
0.2077617645263672
0.2319016456604004
0.2519170939922333
0.27579769492149353
0.29058337211608887
0.30878350138664246
0.3266369551420212
0.34504514187574387
0.35918960347771645
0.3786408854648471
0.39979421347379684
0.430693750269711
0.4858959633857012
0.5251500923186541
0.5471977218985558
0.5715543366968632
0.5931953629478812
0.6086411150172353
0.6246364125981927
0.6369420941919088
0.65179377887398
0.6632507927715778
0.6771940886974335
0.6879715397953987
0.700701555237174
0.7099488899111748
0.7193881701678038
0.7265093512833118
0.7358618369325995
0.742583628743887
0.7503052474930882
0.7597244530916214
0.7668532617390156
0.7753042317926884
0.782544874586165
0.7915973300114274
0.8017504550516605
0.8085397966206074
0.8158117681741714
0.8250142596662045
0.8322530388832092
0.8422484584152699
0.8528222292661667
0.8662490323185921
0.9089897619560361
0.9212011471390724
0.9345042333006859
0.9436698444187641
0.9510023333132267
0.9571127407252789
0.9627750515937805
0.9692022949457169
0.9735474735498428
0.9778009206056595
0.9820510149002075
0.9865832775831223
0.9898321032524109
0.9930406957864761
0.9956138134002686
0.9975128173828125
0.9990234375
1.0


==> tikz/r_ref/oneD/exact/ref_6/mesh3.csv <==
x
0.0
0.052734375
0.10546875
0.158203125
0.193359375
0.2109375
0.228515625
0.24609375
0.26953125
0.28125
0.29296875
0.3046875
0.31640625
0.328125
0.33984375
0.357421875
0.375
0.392578125
0.41015625
0.427734375
0.4453125
0.462890625
0.515625
0.556640625
0.57421875
0.591796875
0.609375
0.62109375
0.638671875
0.65625
0.673828125
0.69140625
0.703125
0.708984375
0.71484375
0.720703125
0.7265625
0.732421875
0.73828125
0.7421875
0.75
0.7578125
0.765625
0.7734375
0.78125
0.79296875
0.8046875
0.81640625
0.828125
0.833984375
0.83984375
0.84765625
0.865234375
0.8828125
0.900390625
0.91796875
0.935546875
0.953125
0.970703125
0.9765625
0.982421875
0.98828125
0.994140625
0.998046875
1.0


==> tikz/r_ref/oneD/exact/ref_6/mesh7.csv <==
x
0.0
0.12744140625
0.1669921875
0.1944580078125
0.221923828125
0.24169921875
0.261474609375
0.27520751953125
0.28619384765625
0.30267333984375
0.31915283203125
0.33013916015625
0.3486328125
0.368408203125
0.38214111328125
0.399169921875
0.4189453125
0.451904296875
0.52008056640625
0.548095703125
0.57281494140625
0.5975341796875
0.61236572265625
0.631591796875
0.64642333984375
0.6612548828125
0.6729736328125
0.689453125
0.70263671875
0.71087646484375
0.7191162109375
0.72735595703125
0.73394775390625
0.7421875
0.7498779296875
0.75811767578125
0.766357421875
0.77459716796875
0.7828369140625
0.7894287109375
0.7960205078125
0.8026123046875
0.8095703125
0.818359375
0.82806396484375
0.83355712890625
0.8399658203125
0.849853515625
0.86468505859375
0.8729248046875
0.89764404296875
0.91741943359375
0.93389892578125
0.94873046875
0.95697021484375
0.9652099609375
0.97344970703125
0.9783935546875
0.98333740234375
0.98828125
0.99102783203125
0.9937744140625
0.996337890625
0.9990234375
1.0


==> tikz/r_ref/oneD/exact/ref_6/mesh_last_15.csv <==
x
0.0
0.12744140625
0.17557525634765625
0.2077617645263672
0.2319016456604004
0.2519170939922333
0.27579769492149353
0.29058337211608887
0.30878350138664246
0.3266369551420212
0.34504514187574387
0.35918960347771645
0.3786408854648471
0.39979421347379684
0.430693750269711
0.4858959633857012
0.5251500923186541
0.5471977218985558
0.5715543366968632
0.5931953629478812
0.6086411150172353
0.6246364125981927
0.6369420941919088
0.65179377887398
0.6632507927715778
0.6771940886974335
0.6879715397953987
0.700701555237174
0.7099488899111748
0.7193881701678038
0.7265093512833118
0.7358618369325995
0.742583628743887
0.7503052474930882
0.7597244530916214
0.7668532617390156
0.7753042317926884
0.782544874586165
0.7915973300114274
0.8017504550516605
0.8085397966206074
0.8158117681741714
0.8250142596662045
0.8322530388832092
0.8422484584152699
0.8528222292661667
0.8662490323185921
0.9089897619560361
0.9212011471390724
0.9345042333006859
0.9436698444187641
0.9510023333132267
0.9571127407252789
0.9627750515937805
0.9692022949457169
0.9735474735498428
0.9778009206056595
0.9820510149002075
0.9865832775831223
0.9898321032524109
0.9930406957864761
0.9956138134002686
0.9975128173828125
0.9990234375
1.0


==> tikz/r_ref/oneD/exact/ref_7/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.007475232256649665,1.0000000000000002,0.9999999999999998,0.007475232256649709,-0.01365652947913766,1.0000000000000002,0,0.5
1,0.007038267893584209,1.5,2.0000000000000004,0.007038267893584271,-0.011201929596974983,1.0000000000000064,0,0.5
2,0.006492778465837362,2.25,4.0,0.006492778465837406,-0.009002354729694975,1.0000000000000007,0,0.5
3,0.006140724731769565,3.3750000000000013,8.000000000000009,0.006140724731769588,-0.008424983050841757,1.0000000000000062,0,0.5
4,0.005853137023556506,5.062500000000001,16.00000000000001,0.005853137023556534,-0.008028144805083397,1.0000000000001878,0,0.5
5,0.004658633434760492,6.328124999999999,16.0,0.004658633434760532,-0.004077432128576659,1.000000442244339,0,0.25
6,0.004397070459491926,7.91015625,16.0,0.004397070459491957,-0.0031419810420953123,1.0000002612783427,0,0.25
7,0.004243046537449572,9.887695312500002,16.0,0.004243046537449603,-0.00278972470048342,1.0000013442474007,0,0.25
8,0.004238296184694521,11.324707031249998,16.0,0.004238296184694545,-0.0023621923489041525,1.0000001859180958,0,0.25
9,0.004089594673532956,11.94268798828125,16.0,0.00408959467353295,-0.0013543231112948583,1.0000006339661909,0,0.125
10,0.0040314941719806615,11.94268798828125,16.0,0.004031494171980692,-0.0012433099776359615,1.000001235739323,0,0.125
11,0.004008742061030227,11.94268798828125,16.0,0.004008742061030249,-0.0010958144442145194,1.000000719588561,0,0.125
12,0.003986417747297352,11.94268798828125,16.0,0.003986417747297371,-0.0012539967519728328,1.000000929679453,0,0.125
13,0.003935230989185881,11.94268798828125,16.0,0.003935230989185897,-0.0011943436592241282,1.000000369525355,0,0.125
14,0.0038850625535272127,11.94268798828125,16.0,0.0038850625535272218,-0.001134645651942599,1.0000012577649444,0,0.125
15,0.0038382309670788872,11.94268798828125,16.0,0.0038382309670789145,-0.0011004499702664686,1.0000006375211326,0,0.125
16,0.0038099031265233516,11.94268798828125,16.0,0.003809903126523392,-0.0008742576407817213,1.0000008405862308,0,0.125
17,0.003787640757233839,11.94268798828125,16.0,0.0037876407572338656,-0.0009326117470383589,1.0000005734425519,0,0.125
18,0.0037578231014580334,11.94268798828125,16.0,0.0037578231014580485,-0.0007505884747619894,1.0000006556060803,0,0.125
19,0.0037346731467619667,11.94268798828125,16.0,0.003734673146761987,-0.00042779173976510227,1.000000409277981,0,0.0625
20,0.0037288443926028593,11.94268798828125,16.0,0.003728844392602886,nan,nan,nan,nan


==> tikz/r_ref/oneD/exact/ref_7/final_mesh.csv <==
x
0.0
0.09330224990844727
0.12709808349609375
0.15325062721967697
0.1740382332354784
0.19057469302788377
0.20512934401631355
0.21871376037597656
0.2317492961883545
0.24333643913269043
0.2534751892089844
0.26349401487823343
0.2729113771538323
0.2820149375041865
0.29101087416218263
0.29975207372557655
0.3085535536962283
0.31737217844243126
0.326343375376384
0.33493432936601564
0.34405827946083567
0.35381179973592103
0.36282553441655985
0.37272624489928463
0.3824624535635831
0.3929900627493895
0.4055847806673016
0.41915787679614486
0.4373669403681808
0.4621089320805738
0.490783060457336
0.5093069186478446
0.5237001343315643
0.5357653761196618
0.5466096150715916
0.5560999514412875
0.5655955094346196
0.5738927749464109
0.5821980114498462
0.5904952769616375
0.5978163935896887
0.6053803654187208
0.6126345461233156
0.6190752976218281
0.6259805053190958
0.6321245822062462
0.6386682799290928
0.6450690276096175
0.6511097881092074
0.6567575066508469
0.6623895803628674
0.6680887860764182
0.6738799387397502
0.6790242065938088
0.6843441884092101
0.689035502130948
0.6939829034449633
0.6983427861593015
0.7029754516923958
0.7071192837776241
0.7114459381397518
0.7152747978355256
0.7195252388127426
0.7233191571148385
0.7274507969467295
0.7312764900743777
0.7352990434369714
0.7391963660777545
0.7432203865589105
0.747184700637813
0.7508361729984269
0.7546176411286265
0.7586704893342056
0.7626639186717026
0.7664552123408535
0.7701871580868902
0.7740363531409855
0.7779192384690514
0.781831415235752
0.7859715863228406
0.789992323590203
0.7940205504280509
0.7982608543665548
0.8022192372605229
0.8066686868708483
0.8108247659641932
0.8155273560968236
0.8202647802304365
0.8248197601942016
0.8297313237576179
0.8350476816442135
0.8408595661382912
0.8469990588114475
0.8541059906032473
0.8624436394242732
0.8746799708918319
0.8924838408443939
0.9048330796380663
0.9129256695114832
0.9197546946240688
0.9253615137879108
0.9305692157758753
0.935488748103673
0.9398814180805037
0.9439808090745955
0.9477941788710569
0.9516662361098929
0.9554103629449531
0.9587246186640248
0.9622805895976497
0.9654182110096716
0.9686733723614427
0.9715064886641027
0.9744120081725417
0.977165196316332
0.9798182380039212
0.9823998088417177
0.9847039425595767
0.9868798913093997
0.9888700800438528
0.9906657282845117
0.9923810129985213
0.9939504861831665
0.9954929351806641
0.9968297481536865
0.9979686737060547
0.9988374710083008
0.99951171875
1.0


==> tikz/r_ref/oneD/exact/ref_7/init_mesh.csv <==
x
0.0
0.0078125
0.015625
0.0234375
0.03125
0.0390625
0.046875
0.0546875
0.0625
0.0703125
0.078125
0.0859375
0.09375
0.1015625
0.109375
0.1171875
0.125
0.1328125
0.140625
0.1484375
0.15625
0.1640625
0.171875
0.1796875
0.1875
0.1953125
0.203125
0.2109375
0.21875
0.2265625
0.234375
0.2421875
0.25
0.2578125
0.265625
0.2734375
0.28125
0.2890625
0.296875
0.3046875
0.3125
0.3203125
0.328125
0.3359375
0.34375
0.3515625
0.359375
0.3671875
0.375
0.3828125
0.390625
0.3984375
0.40625
0.4140625
0.421875
0.4296875
0.4375
0.4453125
0.453125
0.4609375
0.46875
0.4765625
0.484375
0.4921875
0.5
0.5078125
0.515625
0.5234375
0.53125
0.5390625
0.546875
0.5546875
0.5625
0.5703125
0.578125
0.5859375
0.59375
0.6015625
0.609375
0.6171875
0.625
0.6328125
0.640625
0.6484375
0.65625
0.6640625
0.671875
0.6796875
0.6875
0.6953125
0.703125
0.7109375
0.71875
0.7265625
0.734375
0.7421875
0.75
0.7578125
0.765625
0.7734375
0.78125
0.7890625
0.796875
0.8046875
0.8125
0.8203125
0.828125
0.8359375
0.84375
0.8515625
0.859375
0.8671875
0.875
0.8828125
0.890625
0.8984375
0.90625
0.9140625
0.921875
0.9296875
0.9375
0.9453125
0.953125
0.9609375
0.96875
0.9765625
0.984375
0.9921875
1.0


==> tikz/r_ref/oneD/exact/ref_7/mesh1.csv <==
x
0.0
0.01171875
0.0234375
0.03515625
0.046875
0.05859375
0.0703125
0.08203125
0.09375
0.10546875
0.1171875
0.12890625
0.140625
0.15234375
0.1640625
0.17578125
0.1875
0.19921875
0.2109375
0.22265625
0.234375
0.24609375
0.2578125
0.26953125
0.28125
0.29296875
0.3046875
0.31640625
0.328125
0.33984375
0.3515625
0.35546875
0.359375
0.36328125
0.3671875
0.37109375
0.375
0.37890625
0.3828125
0.38671875
0.390625
0.39453125
0.40625
0.41796875
0.4296875
0.44140625
0.453125
0.46484375
0.4765625
0.48828125
0.5
0.51171875
0.5234375
0.53515625
0.546875
0.55859375
0.5703125
0.58203125
0.59375
0.60546875
0.6171875
0.62890625
0.640625
0.65234375
0.6640625
0.67578125
0.6875
0.69921875
0.7109375
0.72265625
0.7265625
0.73046875
0.734375
0.73828125
0.7421875
0.74609375
0.75
0.75390625
0.7578125
0.76171875
0.765625
0.76953125
0.7734375
0.77734375
0.78125
0.78515625
0.7890625
0.79296875
0.796875
0.80078125
0.8046875
0.80859375
0.8125
0.81640625
0.8203125
0.82421875
0.828125
0.83203125
0.8359375
0.83984375
0.84375
0.84765625
0.8515625
0.85546875
0.859375
0.86328125
0.8671875
0.87109375
0.875
0.87890625
0.890625
0.90234375
0.9140625
0.92578125
0.9375
0.94921875
0.953125
0.95703125
0.9609375
0.96484375
0.96875
0.97265625
0.9765625
0.98046875
0.984375
0.98828125
0.9921875
0.99609375
1.0


==> tikz/r_ref/oneD/exact/ref_7/mesh15.csv <==
x
0.0
0.09330224990844727
0.12709808349609375
0.15325062721967697
0.1740382332354784
0.19057469302788377
0.20512934401631355
0.21871376037597656
0.2317492961883545
0.24333643913269043
0.2534751892089844
0.26349401487823343
0.2729113771538323
0.2810034307985916
0.2900113256446275
0.2973833332071081
0.30593774697172194
0.3143693732463362
0.32246224399568746
0.3309461366998221
0.3387004057294689
0.34754235620494
0.357489550489845
0.36767170903476654
0.37693036065320484
0.38775723878643475
0.3995612620428801
0.4104182148375912
0.4232571743605149
0.43865003056362184
0.46009031043831783
0.48455953836219123
0.5035911600807594
0.5216717108341982
0.5343112207528975
0.5468475509987911
0.5565184343313376
0.5661893176638841
0.5747856584039255
0.584456541736472
0.5919783398840082
0.5998071502008315
0.6072675459145103
0.6138848469563527
0.6215862009403281
0.6290465966540069
0.6349787164999725
0.6407812464995004
0.6478220589151533
0.6536245889146812
0.6596510147810477
0.6658785582258133
0.6711284663206243
0.6764115346959443
0.6818829510266369
0.6872556639891627
0.691712507592456
0.6961334828301915
0.700737287168522
0.705563040431116
0.709707704716493
0.7136407978396164
0.7180120663451817
0.721873272304947
0.7261223624982449
0.7299646557657979
0.7341015584825072
0.7381057119073375
0.7422273411839342
0.7457537576829054
0.7498940360801498
0.7533046326443582
0.7572733617416816
0.7607118980376981
0.7645480881910771
0.7683551319132675
0.7720626693480881
0.7763055126997642
0.7804549738648348
0.7840936366119422
0.7877842802554369
0.7919558688918187
0.7961663214991859
0.800450457027182
0.8044840584334452
0.8082386710675564
0.8125017543325157
0.8173738494924692
0.8214386906138316
0.8265964950578564
0.8315195407785723
0.8371835314083
0.8427492234486635
0.8491371233176324
0.8562125726466547
0.863825221334082
0.874901629944361
0.8912144485602767
0.9033417216396629
0.9122962432438726
0.9192608711582579
0.9257611905450176
0.9311347879047389
0.9356478667932606
0.9404259146913319
0.9448705903923837
0.9493836692809055
0.9532021426120991
0.9573468068974762
0.9605704346749917
0.9637940624525072
0.967007077463677
0.9703092180534441
0.9731103187441477
0.9763475915069648
0.9789029962694258
0.9818970959013313
0.9843930927381734
0.9868798913093997
0.9888700800438528
0.9906657282845117
0.9923810129985213
0.9939504861831665
0.9954929351806641
0.9968297481536865
0.9979686737060547
0.9988374710083008
0.99951171875
1.0


==> tikz/r_ref/oneD/exact/ref_7/mesh3.csv <==
x
0.0
0.0263671875
0.052734375
0.0791015625
0.10546875
0.1318359375
0.158203125
0.1845703125
0.2109375
0.2197265625
0.228515625
0.2373046875
0.24609375
0.2548828125
0.263671875
0.2724609375
0.28125
0.287109375
0.29296875
0.298828125
0.3046875
0.310546875
0.31640625
0.322265625
0.328125
0.333984375
0.33984375
0.3486328125
0.357421875
0.3662109375
0.375
0.3837890625
0.392578125
0.4013671875
0.41015625
0.4189453125
0.427734375
0.4365234375
0.4453125
0.4541015625
0.462890625
0.4716796875
0.498046875
0.5244140625
0.55078125
0.5595703125
0.568359375
0.5771484375
0.5859375
0.5947265625
0.603515625
0.6123046875
0.62109375
0.62890625
0.6376953125
0.646484375
0.6552734375
0.6640625
0.6728515625
0.681640625
0.6904296875
0.69921875
0.703125
0.7060546875
0.708984375
0.7119140625
0.71484375
0.7177734375
0.720703125
0.7236328125
0.7294921875
0.732421875
0.7353515625
0.73828125
0.7421875
0.74609375
0.75
0.75390625
0.7578125
0.76171875
0.765625
0.76953125
0.7734375
0.77734375
0.78125
0.78515625
0.7890625
0.79296875
0.796875
0.80078125
0.8046875
0.80859375
0.8125
0.8173828125
0.8232421875
0.8291015625
0.8349609375
0.8408203125
0.84375
0.8466796875
0.849609375
0.85546875
0.8642578125
0.873046875
0.8818359375
0.890625
0.8994140625
0.908203125
0.9169921875
0.919921875
0.9287109375
0.9375
0.9462890625
0.955078125
0.9638671875
0.966796875
0.9697265625
0.97265625
0.9755859375
0.978515625
0.9814453125
0.984375
0.98828125
0.9912109375
0.994140625
0.9970703125
0.998046875
0.9990234375
1.0


==> tikz/r_ref/oneD/exact/ref_7/mesh7.csv <==
x
0.0
0.07724761962890625
0.10814666748046875
0.135955810546875
0.16376495361328125
0.18395233154296875
0.19940185546875
0.21485137939453125
0.2303009033203125
0.23957061767578125
0.24884033203125
0.25811004638671875
0.2673797607421875
0.27596282958984375
0.2845458984375
0.29312896728515625
0.3017120361328125
0.307891845703125
0.314178466796875
0.322418212890625
0.33056640625
0.33880615234375
0.3470458984375
0.35528564453125
0.363525390625
0.3738250732421875
0.384124755859375
0.39270782470703125
0.4012908935546875
0.40987396240234375
0.41845703125
0.42704010009765625
0.4356231689453125
0.45565032958984375
0.4813995361328125
0.5071487426757812
0.5225982666015625
0.5380477905273438
0.5473175048828125
0.5565872192382812
0.56585693359375
0.5755844116210938
0.5848541259765625
0.5941238403320312
0.6033935546875
0.6126632690429688
0.6219329833984375
0.6312026977539062
0.6377639770507812
0.6433258056640625
0.6488876342773438
0.654449462890625
0.6609725952148438
0.6692123413085938
0.6743621826171875
0.6795120239257812
0.684661865234375
0.690155029296875
0.6953048706054688
0.7004547119140625
0.7056045532226562
0.7101821899414062
0.7147598266601562
0.71990966796875
0.7229995727539062
0.7260894775390625
0.7291793823242188
0.732879638671875
0.7371139526367188
0.7422637939453125
0.745697021484375
0.74981689453125
0.753936767578125
0.758056640625
0.761871337890625
0.76568603515625
0.769500732421875
0.7733154296875
0.777130126953125
0.78094482421875
0.78369140625
0.78643798828125
0.7891845703125
0.79193115234375
0.7964401245117188
0.799530029296875
0.80364990234375
0.807769775390625
0.8118896484375
0.81573486328125
0.819854736328125
0.823974609375
0.8293533325195312
0.8341217041015625
0.83984375
0.8455657958984375
0.851287841796875
0.8570098876953125
0.8648834228515625
0.8734664916992188
0.882049560546875
0.8923492431640625
0.9065399169921875
0.9158096313476562
0.925079345703125
0.9306411743164062
0.9362030029296875
0.9413528442382812
0.946502685546875
0.9516525268554688
0.9568023681640625
0.9619522094726562
0.965087890625
0.9700088500976562
0.9730987548828125
0.9761886596679688
0.979278564453125
0.9823684692382812
0.9854583740234375
0.987335205078125
0.9892578125
0.991546630859375
0.9935302734375
0.994964599609375
0.9966812133789062
0.997711181640625
0.9987411499023438
0.99951171875
1.0


==> tikz/r_ref/oneD/exact/ref_7/mesh_last_15.csv <==
x
0.0
0.09330224990844727
0.12709808349609375
0.15325062721967697
0.1740382332354784
0.19057469302788377
0.20512934401631355
0.21871376037597656
0.2317492961883545
0.24333643913269043
0.2534751892089844
0.26349401487823343
0.2729113771538323
0.2810034307985916
0.2900113256446275
0.2973833332071081
0.30593774697172194
0.3143693732463362
0.32246224399568746
0.3309461366998221
0.3387004057294689
0.34754235620494
0.357489550489845
0.36767170903476654
0.37693036065320484
0.38775723878643475
0.3995612620428801
0.4104182148375912
0.4232571743605149
0.43865003056362184
0.46009031043831783
0.48455953836219123
0.5035911600807594
0.5216717108341982
0.5343112207528975
0.5468475509987911
0.5565184343313376
0.5661893176638841
0.5747856584039255
0.584456541736472
0.5919783398840082
0.5998071502008315
0.6072675459145103
0.6138848469563527
0.6215862009403281
0.6290465966540069
0.6349787164999725
0.6407812464995004
0.6478220589151533
0.6536245889146812
0.6596510147810477
0.6658785582258133
0.6711284663206243
0.6764115346959443
0.6818829510266369
0.6872556639891627
0.691712507592456
0.6961334828301915
0.700737287168522
0.705563040431116
0.709707704716493
0.7136407978396164
0.7180120663451817
0.721873272304947
0.7261223624982449
0.7299646557657979
0.7341015584825072
0.7381057119073375
0.7422273411839342
0.7457537576829054
0.7498940360801498
0.7533046326443582
0.7572733617416816
0.7607118980376981
0.7645480881910771
0.7683551319132675
0.7720626693480881
0.7763055126997642
0.7804549738648348
0.7840936366119422
0.7877842802554369
0.7919558688918187
0.7961663214991859
0.800450457027182
0.8044840584334452
0.8082386710675564
0.8125017543325157
0.8173738494924692
0.8214386906138316
0.8265964950578564
0.8315195407785723
0.8371835314083
0.8427492234486635
0.8491371233176324
0.8562125726466547
0.863825221334082
0.874901629944361
0.8912144485602767
0.9033417216396629
0.9122962432438726
0.9192608711582579
0.9257611905450176
0.9311347879047389
0.9356478667932606
0.9404259146913319
0.9448705903923837
0.9493836692809055
0.9532021426120991
0.9573468068974762
0.9605704346749917
0.9637940624525072
0.967007077463677
0.9703092180534441
0.9731103187441477
0.9763475915069648
0.9789029962694258
0.9818970959013313
0.9843930927381734
0.9868798913093997
0.9888700800438528
0.9906657282845117
0.9923810129985213
0.9939504861831665
0.9954929351806641
0.9968297481536865
0.9979686737060547
0.9988374710083008
0.99951171875
1.0


==> tikz/r_ref/oneD/exact/ref_8/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.0018699206050696428,1.0,1.0,0.0018699206050696807,-0.0034178089553381207,1.0,0,0.5
1,0.0017488590255333367,1.5,2.0,0.0017488590255333428,-0.0027816708634528656,1.0000000000000013,0,0.5
2,0.0016790980768412176,2.250000000000003,4.000000000000016,0.0016790980768412488,-0.0024720513576867442,1.000000000000007,0,0.5
3,0.0015426532694405924,3.3750000000000004,8.000000000000002,0.0015426532694406189,-0.002156043350273082,1.0000000000000215,0,0.5
4,0.0014457100578436494,5.062500000000004,16.000000000000043,0.0014457100578436544,-0.0020036211331759335,1.0000000006376286,0,0.5
5,0.0014431469855038374,7.593749999999986,31.999999999999815,0.0014431469855038378,-0.001812882442679646,1.0000000000259135,0,0.5
6,0.0012072741647838525,9.492187499999998,32.0,0.001207274164783845,-0.0008759306237871497,1.0000002470526033,0,0.25
7,0.0011773200517176561,11.865234374999984,32.0,0.0011773200517176672,-0.0008530691094504096,1.0000118540086795,0,0.25
8,0.0011390598803825535,14.83154296875,32.0,0.0011390598803825605,-0.0007821680820656752,1.0000046486771448,0,0.25
9,0.0011277741381086372,18.539428710937518,32.0,0.0011277741381086532,-0.0007048153055244265,1.0000036226243085,0,0.25
10,0.0011117832612593836,18.5394287109375,32.0,0.0011117832612593992,-0.0006473482897905122,1.0000021920182265,0,0.25
11,0.0010697946071595564,18.5394287109375,32.0,0.0010697946071595724,-0.0003702959636245974,1.0000001802493717,0,0.125
12,0.0010589036019129942,18.5394287109375,32.0,0.0010589036019130087,-0.00031969825154335157,1.0000041628765695,0,0.125
13,0.0010507026386522781,18.5394287109375,32.0,0.001050702638652289,-0.0002890271100616349,1.00001142007429,0,0.125
14,0.0010419295155709542,18.5394287109375,32.0,0.0010419295155709633,-0.0001703350887800774,1.0000004029487701,0,0.0625
15,0.0010377868046536308,18.5394287109375,32.0,0.001037786804653641,-0.00018088044117275652,1.0000003081748603,0,0.0625
16,0.0010326732259092202,18.5394287109375,32.0,0.0010326732259092312,-0.00017802623493991878,1.0000007882646031,0,0.0625
17,0.0010277376673637063,18.5394287109375,32.0,0.0010277376673637182,-0.00018378462317020176,1.0000002380501947,0,0.0625
18,0.001023210682464493,18.5394287109375,32.0,0.0010232106824645047,-0.00017823412661480614,1.0000014182626011,0,0.0625
19,0.0010191994760619723,18.5394287109375,32.0,0.0010191994760619875,-0.0001773343707581516,1.0000007990847128,0,0.0625
20,0.0010157020890252512,18.5394287109375,32.0,0.0010157020890252636,nan,nan,nan,nan


==> tikz/r_ref/oneD/exact/ref_8/final_mesh.csv <==
x
0.0
0.07241964340209961
0.09934647381305695
0.1201278604567051
0.13540726422797889
0.1482964048627764
0.1596865908941254
0.17033798672218836
0.1803210692901849
0.1890585808044967
0.19732639783429606
0.2050553414441154
0.21266735765897174
0.2194164266090135
0.22641206880048537
0.23264921554718276
0.23886629157518577
0.24453103842598944
0.25017237312492446
0.25542324747249656
0.2607231180801898
0.2656962151374467
0.2704996873661827
0.2753558879211999
0.27991362699440003
0.284558894614565
0.28916898099400434
0.293605747995687
0.2977702085212126
0.30220675884292636
0.30666439692381503
0.31135465106441407
0.31555299421113625
0.32013813456893503
0.3244582147475865
0.32927444584546706
0.3338922957417362
0.3386645846855675
0.3432056900819468
0.3481547304681422
0.35290771043087493
0.3575864250816899
0.3623818204436624
0.3675792040329106
0.3731608136295727
0.3784800240055626
0.3838631801075413
0.38952481800432587
0.39576310420541255
0.40244318635261794
0.40946125832884045
0.41682421841360884
0.4253219924761826
0.4361391807488669
0.44839866079124246
0.46416084941715385
0.47992303804306535
0.49219463818434583
0.5045917151101554
0.513099513000417
0.5205205534976179
0.5269589448968827
0.5335695855511485
0.5394025037755006
0.5447932312468446
0.5505728199331456
0.5556724570092935
0.5608537361544944
0.5659054212332401
0.5704950946017733
0.5754077810063274
0.5799974543748605
0.5845825947326593
0.5891466048265731
0.5931923169069837
0.5972050027663298
0.6014558878666726
0.6052694378449329
0.6090591665481414
0.6128310191351634
0.6165705332958817
0.6202859831656466
0.6240014330354114
0.6275420398186142
0.6308723045501458
0.6342846650103307
0.6378547094761153
0.6411426532620998
0.6446683500529313
0.6477675878090579
0.6509927146037617
0.6542678148593323
0.6572174045462491
0.6603642796432909
0.6632696621429683
0.6661750238674822
0.6687947026491079
0.6716519270376429
0.6742099052252974
0.6769312726235888
0.6795608811698816
0.6820873870813217
0.6847759661146529
0.6871697342898315
0.6897338978308283
0.6921135363071402
0.6945248189341069
0.6969744038947644
0.6992130249910322
0.7014744843806149
0.7037362649701835
0.7057455962383798
0.7078537845885247
0.7098372120259231
0.7118770180946419
0.7138950930985553
0.7159911572621204
0.7180337104301684
0.7199460879406239
0.7219180898713866
0.7238266652415208
0.7258012033450069
0.7277639839635778
0.7297415307855214
0.7316766518248828
0.7336182344317752
0.7354448238416424
0.7373947487810509
0.7393171769319917
0.7411503088845628
0.7430230147664074
0.7450179615159662
0.7468886576037694
0.7487153202225024
0.7505556146518231
0.7524033286818166
0.7542614851417748
0.7561570649603475
0.7578951836956739
0.7597823963279354
0.7617061502981602
0.7634260315008509
0.7651813139907645
0.7669289426164452
0.768789675854099
0.7706933728615564
0.7724490229189861
0.7742685230609697
0.7761793258511346
0.7780066303357838
0.7799174331259486
0.7818384225928586
0.7838051655149609
0.7856246656569444
0.7875415552903213
0.7894021655600243
0.7912728818052015
0.7931328152836736
0.7952357781824203
0.7972471398025492
0.7991736693646495
0.8011552426285241
0.803279050479198
0.8054000677875673
0.807574183963724
0.8098199669961152
0.8119786727978353
0.8141916175956547
0.8163147318069489
0.8184520674209803
0.8207457337925577
0.8230438254059372
0.8255890461759806
0.8279545206267468
0.8303805208160582
0.8329257415861016
0.8356092517914294
0.8382295785361193
0.8410682977748204
0.8439535419430773
0.8471350679056315
0.8503403018303872
0.8535218277929414
0.8572327208830152
0.8613232542634419
0.8663858941331234
0.8728075265362726
0.8806886208492283
0.889445392308068
0.8955811923787083
0.9017797308416131
0.9065062852250917
0.9107601841702224
0.9143849884823014
0.9176903088094344
0.9205495824488227
0.9235464062120897
0.9263795379210608
0.9288793600172117
0.9313767131532675
0.9337565437888032
0.9361169472354774
0.9383645650579278
0.940683005776661
0.9428073688786678
0.9447743717508963
0.9467413746231247
0.9487083774953532
0.9506490145543526
0.952614074707695
0.9543479513135852
0.9560818279194755
0.9579364240033735
0.9595918123678449
0.9613256889737352
0.9630594730692023
0.9646915624195757
0.9662259652092463
0.9677543453285126
0.9693051959102466
0.9708346725489837
0.9722615371967561
0.9737079592421787
0.9750492848339961
0.9764004980134668
0.9777723218874587
0.9791036909052521
0.9803421741951738
0.9815806574850954
0.9826961028831847
0.9838223233349754
0.9849183045969703
0.9860146756001005
0.9869826372142967
0.9879464600908063
0.9888338515711439
0.9897274137742329
0.9905892319511622
0.991395407327218
0.9921808964281809
0.9929367410950363
0.9936523101441708
0.9943410595127489
0.9950079916939103
0.995594807282032
0.9961594852939015
0.9967194625642151
0.9971939325332642
0.9976329803466797
0.9980645179748535
0.9984824061393738
0.9988579750061035
0.9991621971130371
0.9994277954101562
0.9996852874755859
0.9998779296875
1.0


==> tikz/r_ref/oneD/exact/ref_8/init_mesh.csv <==
x
0.0
0.00390625
0.0078125
0.01171875
0.015625
0.01953125
0.0234375
0.02734375
0.03125
0.03515625
0.0390625
0.04296875
0.046875
0.05078125
0.0546875
0.05859375
0.0625
0.06640625
0.0703125
0.07421875
0.078125
0.08203125
0.0859375
0.08984375
0.09375
0.09765625
0.1015625
0.10546875
0.109375
0.11328125
0.1171875
0.12109375
0.125
0.12890625
0.1328125
0.13671875
0.140625
0.14453125
0.1484375
0.15234375
0.15625
0.16015625
0.1640625
0.16796875
0.171875
0.17578125
0.1796875
0.18359375
0.1875
0.19140625
0.1953125
0.19921875
0.203125
0.20703125
0.2109375
0.21484375
0.21875
0.22265625
0.2265625
0.23046875
0.234375
0.23828125
0.2421875
0.24609375
0.25
0.25390625
0.2578125
0.26171875
0.265625
0.26953125
0.2734375
0.27734375
0.28125
0.28515625
0.2890625
0.29296875
0.296875
0.30078125
0.3046875
0.30859375
0.3125
0.31640625
0.3203125
0.32421875
0.328125
0.33203125
0.3359375
0.33984375
0.34375
0.34765625
0.3515625
0.35546875
0.359375
0.36328125
0.3671875
0.37109375
0.375
0.37890625
0.3828125
0.38671875
0.390625
0.39453125
0.3984375
0.40234375
0.40625
0.41015625
0.4140625
0.41796875
0.421875
0.42578125
0.4296875
0.43359375
0.4375
0.44140625
0.4453125
0.44921875
0.453125
0.45703125
0.4609375
0.46484375
0.46875
0.47265625
0.4765625
0.48046875
0.484375
0.48828125
0.4921875
0.49609375
0.5
0.50390625
0.5078125
0.51171875
0.515625
0.51953125
0.5234375
0.52734375
0.53125
0.53515625
0.5390625
0.54296875
0.546875
0.55078125
0.5546875
0.55859375
0.5625
0.56640625
0.5703125
0.57421875
0.578125
0.58203125
0.5859375
0.58984375
0.59375
0.59765625
0.6015625
0.60546875
0.609375
0.61328125
0.6171875
0.62109375
0.625
0.62890625
0.6328125
0.63671875
0.640625
0.64453125
0.6484375
0.65234375
0.65625
0.66015625
0.6640625
0.66796875
0.671875
0.67578125
0.6796875
0.68359375
0.6875
0.69140625
0.6953125
0.69921875
0.703125
0.70703125
0.7109375
0.71484375
0.71875
0.72265625
0.7265625
0.73046875
0.734375
0.73828125
0.7421875
0.74609375
0.75
0.75390625
0.7578125
0.76171875
0.765625
0.76953125
0.7734375
0.77734375
0.78125
0.78515625
0.7890625
0.79296875
0.796875
0.80078125
0.8046875
0.80859375
0.8125
0.81640625
0.8203125
0.82421875
0.828125
0.83203125
0.8359375
0.83984375
0.84375
0.84765625
0.8515625
0.85546875
0.859375
0.86328125
0.8671875
0.87109375
0.875
0.87890625
0.8828125
0.88671875
0.890625
0.89453125
0.8984375
0.90234375
0.90625
0.91015625
0.9140625
0.91796875
0.921875
0.92578125
0.9296875
0.93359375
0.9375
0.94140625
0.9453125
0.94921875
0.953125
0.95703125
0.9609375
0.96484375
0.96875
0.97265625
0.9765625
0.98046875
0.984375
0.98828125
0.9921875
0.99609375
1.0


==> tikz/r_ref/oneD/exact/ref_8/mesh1.csv <==
x
0.0
0.005859375
0.01171875
0.017578125
0.0234375
0.029296875
0.03515625
0.041015625
0.046875
0.052734375
0.05859375
0.064453125
0.0703125
0.076171875
0.08203125
0.087890625
0.09375
0.099609375
0.10546875
0.111328125
0.1171875
0.123046875
0.12890625
0.134765625
0.140625
0.146484375
0.15234375
0.158203125
0.1640625
0.169921875
0.17578125
0.181640625
0.1875
0.193359375
0.19921875
0.205078125
0.2109375
0.216796875
0.22265625
0.228515625
0.234375
0.240234375
0.24609375
0.251953125
0.2578125
0.263671875
0.26953125
0.275390625
0.28125
0.287109375
0.29296875
0.298828125
0.3046875
0.310546875
0.31640625
0.322265625
0.328125
0.333984375
0.33984375
0.345703125
0.3515625
0.353515625
0.35546875
0.357421875
0.359375
0.361328125
0.36328125
0.365234375
0.3671875
0.369140625
0.37109375
0.373046875
0.375
0.376953125
0.37890625
0.380859375
0.3828125
0.384765625
0.38671875
0.388671875
0.390625
0.392578125
0.3984375
0.404296875
0.41015625
0.416015625
0.421875
0.427734375
0.43359375
0.439453125
0.4453125
0.451171875
0.45703125
0.462890625
0.46875
0.474609375
0.48046875
0.486328125
0.4921875
0.498046875
0.50390625
0.509765625
0.515625
0.521484375
0.52734375
0.533203125
0.5390625
0.544921875
0.55078125
0.556640625
0.5625
0.568359375
0.57421875
0.580078125
0.5859375
0.591796875
0.59765625
0.603515625
0.609375
0.615234375
0.62109375
0.626953125
0.6328125
0.638671875
0.64453125
0.650390625
0.65625
0.662109375
0.66796875
0.673828125
0.6796875
0.685546875
0.69140625
0.697265625
0.703125
0.708984375
0.71484375
0.720703125
0.72265625
0.724609375
0.7265625
0.728515625
0.73046875
0.732421875
0.734375
0.736328125
0.73828125
0.740234375
0.7421875
0.744140625
0.74609375
0.748046875
0.75
0.751953125
0.75390625
0.755859375
0.7578125
0.759765625
0.76171875
0.763671875
0.765625
0.767578125
0.76953125
0.771484375
0.7734375
0.775390625
0.77734375
0.779296875
0.78125
0.783203125
0.78515625
0.787109375
0.7890625
0.791015625
0.79296875
0.794921875
0.796875
0.798828125
0.80078125
0.802734375
0.8046875
0.806640625
0.80859375
0.810546875
0.8125
0.814453125
0.81640625
0.818359375
0.8203125
0.822265625
0.82421875
0.826171875
0.828125
0.830078125
0.83203125
0.833984375
0.8359375
0.837890625
0.83984375
0.841796875
0.84375
0.845703125
0.84765625
0.849609375
0.8515625
0.853515625
0.85546875
0.857421875
0.859375
0.861328125
0.86328125
0.865234375
0.8671875
0.869140625
0.87109375
0.873046875
0.875
0.876953125
0.87890625
0.884765625
0.890625
0.896484375
0.90234375
0.908203125
0.9140625
0.919921875
0.92578125
0.931640625
0.9375
0.943359375
0.94921875
0.951171875
0.953125
0.955078125
0.95703125
0.958984375
0.9609375
0.962890625
0.96484375
0.966796875
0.96875
0.970703125
0.97265625
0.974609375
0.9765625
0.978515625
0.98046875
0.982421875
0.984375
0.986328125
0.98828125
0.990234375
0.9921875
0.994140625
0.99609375
0.998046875
1.0


==> tikz/r_ref/oneD/exact/ref_8/mesh15.csv <==
x
0.0
0.07241964340209961
0.09934647381305695
0.1201278604567051
0.13540726422797889
0.1482964048627764
0.1596865908941254
0.17033798672218836
0.17973561673716176
0.18850739300251007
0.19681113492697477
0.20457876467662572
0.21175545011647046
0.21897336887195706
0.22558332283188065
0.23186750368859066
0.23776485241251066
0.24382171812612796
0.24917293433099985
0.2547661777934991
0.260098625181854
0.2650655508041382
0.270198293030262
0.27478364459238946
0.2793105077007567
0.28344148346241127
0.28807852419140545
0.29255015759736125
0.2967047174806794
0.30091310809075367
0.30531774647533894
0.3097361226682551
0.3141544988611713
0.3185038379260732
0.32260174813563935
0.3270398492222739
0.3315944211099122
0.33612128421827947
0.340428852920013
0.34512337762498646
0.3496319247606152
0.35466177265880106
0.3596916205569869
0.36462171684979694
0.3697572338214741
0.3747870817196599
0.3798219022801277
0.38552803224865784
0.3914455003641706
0.3974813178419936
0.4041384694719454
0.41112277255342633
0.4181645596108865
0.4261531415668287
0.4352068677835632
0.4468473729193647
0.4584878780551662
0.4701283831909677
0.4872467730965582
0.49899468773764966
0.5092419634056569
0.5170864284164054
0.5241931915943496
0.5312999547722939
0.5378679576178911
0.5440812991391795
0.5502946406604678
0.5558866480296274
0.561317457444602
0.5662515815938605
0.5711857057431189
0.5761198298923773
0.5810490808325994
0.5853984198975013
0.5897477589624032
0.594061593218612
0.5986315033505889
0.6027312567603076
0.6070450910165164
0.6111026754397244
0.6148715766321402
0.6188658676101113
0.6228601585880824
0.6266284963103317
0.6301528707026591
0.6338123206514865
0.6374004876706749
0.640921381199405
0.6442543080938776
0.6473609788545218
0.6505564116368987
0.6536630823975429
0.6568262518267147
0.6597991661983542
0.6629058369589984
0.6656470170419198
0.6684508914113394
0.6711466396227479
0.6738627574877682
0.6765788753527886
0.6790224415981356
0.681738559463156
0.6842888721921554
0.6866988287656568
0.6892831428267527
0.6918156823876416
0.6942122569744242
0.6965358664456289
0.6989324410324116
0.701190096559003
0.7033355599269271
0.7054931080119786
0.7076056441292167
0.7095763801771682
0.7114945309003815
0.7134995083324611
0.7156120444496992
0.7177245805669372
0.7196343315163176
0.7215013838722371
0.723553196075045
0.7254082402359927
0.7273610047141119
0.7292368516837087
0.731072454713285
0.7329134447936667
0.7348694967540723
0.7368255487144779
0.7387309347714108
0.7404697937354285
0.7424258456958341
0.7441662774945144
0.7460245670372387
0.7479883190117107
0.749733972105787
0.7516900240661926
0.7534304558648728
0.7552285511710579
0.757060846852255
0.7588510052737547
0.7606758258116315
0.7625247825226324
0.7644117973550237
0.7662563358289844
0.7680670810723313
0.7698728761224629
0.7717368785788494
0.7734628067792073
0.7752753421809757
0.7771897719430854
0.7790023073448538
0.7808245055502994
0.7826370409520678
0.7845930929124734
0.7864056283142418
0.7883616802746474
0.7901361906733655
0.7921357104551134
0.7939631638437277
0.795975103003002
0.7980462168434315
0.7999258831860061
0.8019378223452804
0.8039497615045548
0.8060800500261394
0.808210338547724
0.8102338094950028
0.8124072005621201
0.8144211287863072
0.8164485470451837
0.8186242563961059
0.8209254939965831
0.8230557825181677
0.8254398460876473
0.8277410836881245
0.8301554106792537
0.8327009152562823
0.8351489568976831
0.8378416885298066
0.8405913387141482
0.8436092474530597
0.846567981510816
0.8495858902497275
0.8529391221818514
0.8563628001629695
0.8602749040837807
0.8650173321020702
0.870837584669971
0.8773045319676385
0.8831247845355392
0.8916839794883344
0.8982105987333853
0.904084556053931
0.9085009776154038
0.9125281434162389
0.9164763451817635
0.9196980778224315
0.9227438334701219
0.9257895891178123
0.928474366318369
0.9310328010624289
0.9335703506249047
0.9359866501054057
0.9384790876756597
0.9407628822818879
0.9428775069172843
0.9449921315526808
0.9471067561880773
0.9491930362801213
0.9513055723973594
0.9531695748537459
0.9550335773101324
0.9570273591307341
0.9588069828751031
0.9606709853314896
0.9625348883346305
0.9641795963843833
0.9658228126354516
0.9674658962821923
0.9690123279497129
0.9704621076380135
0.9719960571701449
0.9734340019222145
0.9747779810377324
0.9762306015281865
0.977529508760199
0.9788550216180738
0.9801864519440642
0.9813612434081733
0.9825435681486852
0.9836759059689939
0.984780500017223
0.9858204428746831
0.9868611783622327
0.9877754344506684
0.9887746975664413
0.9896713716443628
0.9905892319511622
0.991395407327218
0.9921808964281809
0.9929367410950363
0.9936523101441708
0.994300544844009
0.9949688706547022
0.995594807282032
0.9961594852939015
0.9967194625642151
0.9971939325332642
0.9976329803466797
0.9980645179748535
0.9984824061393738
0.9988579750061035
0.9991621971130371
0.9994277954101562
0.9996852874755859
0.9998779296875
1.0


==> tikz/r_ref/oneD/exact/ref_8/mesh3.csv <==
x
0.0
0.01318359375
0.0263671875
0.03955078125
0.052734375
0.06591796875
0.0791015625
0.09228515625
0.10546875
0.11865234375
0.1318359375
0.14501953125
0.158203125
0.17138671875
0.1845703125
0.19775390625
0.20654296875
0.2109375
0.21533203125
0.2197265625
0.22412109375
0.228515625
0.23291015625
0.2373046875
0.24169921875
0.24609375
0.25048828125
0.2548828125
0.25927734375
0.263671875
0.26806640625
0.2724609375
0.2783203125
0.28271484375
0.2841796875
0.287109375
0.2900390625
0.29443359375
0.298828125
0.30029296875
0.3017578125
0.3046875
0.3076171875
0.31201171875
0.31640625
0.32080078125
0.3251953125
0.32958984375
0.333984375
0.33837890625
0.3427734375
0.34716796875
0.3515625
0.35595703125
0.3603515625
0.36474609375
0.369140625
0.37353515625
0.3779296875
0.38232421875
0.38671875
0.39111328125
0.3955078125
0.39990234375
0.404296875
0.40869140625
0.4130859375
0.41748046875
0.421875
0.42626953125
0.4306640625
0.43505859375
0.439453125
0.44384765625
0.4482421875
0.45263671875
0.45703125
0.46142578125
0.4658203125
0.47021484375
0.474609375
0.47900390625
0.4833984375
0.49658203125
0.509765625
0.52294921875
0.5361328125
0.54931640625
0.5537109375
0.55810546875
0.5625
0.56689453125
0.5712890625
0.57568359375
0.580078125
0.58447265625
0.5888671875
0.59326171875
0.59765625
0.60205078125
0.6064453125
0.61083984375
0.615234375
0.61962890625
0.6240234375
0.62841796875
0.6328125
0.63720703125
0.6416015625
0.64599609375
0.650390625
0.65478515625
0.6591796875
0.66357421875
0.66796875
0.67236328125
0.6767578125
0.68115234375
0.685546875
0.68994140625
0.6943359375
0.69873046875
0.703125
0.705078125
0.70654296875
0.7080078125
0.70947265625
0.7109375
0.71240234375
0.7138671875
0.71533203125
0.716796875
0.71826171875
0.7197265625
0.72119140625
0.72265625
0.72412109375
0.7255859375
0.72705078125
0.728515625
0.72998046875
0.73291015625
0.734375
0.73583984375
0.7373046875
0.73876953125
0.740234375
0.74169921875
0.7431640625
0.74560546875
0.74853515625
0.75146484375
0.75244140625
0.75390625
0.7568359375
0.75830078125
0.759765625
0.76123046875
0.76416015625
0.765625
0.76708984375
0.77001953125
0.771484375
0.77294921875
0.7744140625
0.77587890625
0.77880859375
0.7802734375
0.78173828125
0.78466796875
0.7861328125
0.78759765625
0.79052734375
0.7919921875
0.79345703125
0.79638671875
0.7978515625
0.79931640625
0.80224609375
0.8037109375
0.806640625
0.80810546875
0.81103515625
0.8125
0.81396484375
0.81689453125
0.818359375
0.81982421875
0.82275390625
0.82421875
0.82568359375
0.82861328125
0.830078125
0.83154296875
0.8330078125
0.8359375
0.837890625
0.8408203125
0.84375
0.8466796875
0.849609375
0.8525390625
0.85693359375
0.861328125
0.86572265625
0.8701171875
0.87451171875
0.87890625
0.88330078125
0.8876953125
0.89208984375
0.896484375
0.90087890625
0.9052734375
0.90966796875
0.9140625
0.91845703125
0.919921875
0.92138671875
0.92578125
0.93017578125
0.9345703125
0.93896484375
0.943359375
0.94775390625
0.9521484375
0.95654296875
0.9609375
0.96533203125
0.966796875
0.96826171875
0.9697265625
0.97119140625
0.97265625
0.97412109375
0.9755859375
0.97705078125
0.978515625
0.97998046875
0.9814453125
0.98291015625
0.984375
0.98583984375
0.9873046875
0.98876953125
0.990234375
0.99169921875
0.9931640625
0.99462890625
0.99609375
0.9970703125
0.99755859375
0.998046875
0.99853515625
0.9990234375
0.99951171875
1.0


==> tikz/r_ref/oneD/exact/ref_8/mesh7.csv <==
x
0.0
0.04634857177734375
0.07395172119140625
0.1014862060546875
0.1175537109375
0.13300323486328125
0.1484527587890625
0.15772247314453125
0.1712493896484375
0.18051910400390625
0.188140869140625
0.19741058349609375
0.2066802978515625
0.2140960693359375
0.21965789794921875
0.2252197265625
0.2318115234375
0.2373046875
0.24245452880859375
0.2476043701171875
0.25275421142578125
0.257904052734375
0.26305389404296875
0.2682037353515625
0.27129364013671875
0.27458953857421875
0.277679443359375
0.28076934814453125
0.2849578857421875
0.28804779052734375
0.2911376953125
0.295257568359375
0.29937744140625
0.30370330810546875
0.306793212890625
0.3102264404296875
0.31365966796875
0.31674957275390625
0.320526123046875
0.32464599609375
0.328765869140625
0.3321990966796875
0.33563232421875
0.340576171875
0.34572601318359375
0.34915924072265625
0.35259246826171875
0.35602569580078125
0.36060333251953125
0.36472320556640625
0.369873046875
0.3735809326171875
0.377288818359375
0.3809967041015625
0.387176513671875
0.3933563232421875
0.3995361328125
0.4057159423828125
0.411895751953125
0.4180755615234375
0.42688751220703125
0.43306732177734375
0.44336700439453125
0.45366668701171875
0.46396636962890625
0.47426605224609375
0.48456573486328125
0.5000152587890625
0.51031494140625
0.5195846557617188
0.5288543701171875
0.5344161987304688
0.53997802734375
0.5455398559570312
0.5511016845703125
0.5566635131835938
0.562225341796875
0.5677871704101562
0.5733489990234375
0.5789108276367188
0.58447265625
0.5896224975585938
0.5947723388671875
0.5999221801757812
0.605072021484375
0.6102218627929688
0.6153717041015625
0.6205215454101562
0.62567138671875
0.6308212280273438
0.6349411010742188
0.638031005859375
0.6411209106445312
0.6442108154296875
0.6473007202148438
0.650390625
0.6534805297851562
0.6565704345703125
0.6596603393554688
0.662750244140625
0.66632080078125
0.6694107055664062
0.6725006103515625
0.6755905151367188
0.678680419921875
0.6807403564453125
0.6838302612304688
0.686920166015625
0.6900100708007812
0.6930999755859375
0.6961898803710938
0.69927978515625
0.7023696899414062
0.7045135498046875
0.7063674926757812
0.708221435546875
0.7100753784179688
0.7119293212890625
0.7137832641601562
0.71563720703125
0.7174911499023438
0.7193450927734375
0.72186279296875
0.72412109375
0.7258377075195312
0.7275543212890625
0.7292709350585938
0.730987548828125
0.7327041625976562
0.7344207763671875
0.7361373901367188
0.73785400390625
0.7395706176757812
0.7412872314453125
0.7430038452148438
0.744720458984375
0.7464370727539062
0.7481536865234375
0.7498703002929688
0.7515869140625
0.7533035278320312
0.7553634643554688
0.757080078125
0.7591400146484375
0.761199951171875
0.7632598876953125
0.7651138305664062
0.7668304443359375
0.768890380859375
0.7706069946289062
0.7726669311523438
0.7747268676757812
0.7767868041992188
0.77850341796875
0.7805633544921875
0.7822799682617188
0.78399658203125
0.78582763671875
0.7878875732421875
0.7892608642578125
0.79132080078125
0.79345703125
0.794830322265625
0.79620361328125
0.7978515625
0.79949951171875
0.8011474609375
0.8030548095703125
0.8053436279296875
0.8069915771484375
0.8092803955078125
0.8115692138671875
0.8132171630859375
0.8155059814453125
0.8177947998046875
0.8194427490234375
0.8217315673828125
0.8240203857421875
0.825897216796875
0.82818603515625
0.8302459716796875
0.8325347900390625
0.8345947265625
0.836883544921875
0.8389434814453125
0.84100341796875
0.8435211181640625
0.8466110229492188
0.8486709594726562
0.8517608642578125
0.8548507690429688
0.8582839965820312
0.8613739013671875
0.8644638061523438
0.8675537109375
0.8709869384765625
0.8751068115234375
0.8785400390625
0.8819732666015625
0.885406494140625
0.8957061767578125
0.901885986328125
0.9070358276367188
0.9123916625976562
0.9179534912109375
0.9231033325195312
0.9261932373046875
0.9292831420898438
0.932373046875
0.9354629516601562
0.9385528564453125
0.9416427612304688
0.944732666015625
0.9478225708007812
0.9509124755859375
0.9540023803710938
0.95709228515625
0.9589462280273438
0.9608001708984375
0.9626541137695312
0.964508056640625
0.9663619995117188
0.9682159423828125
0.9700698852539062
0.971923828125
0.9736404418945312
0.9753570556640625
0.9770736694335938
0.978790283203125
0.9805068969726562
0.9818801879882812
0.98291015625
0.9839401245117188
0.9849700927734375
0.9860000610351562
0.987030029296875
0.987945556640625
0.9889755249023438
0.9900054931640625
0.9908294677734375
0.9918594360351562
0.992889404296875
0.9939193725585938
0.9946060180664062
0.9952239990234375
0.9958419799804688
0.9964599609375
0.9969482421875
0.9975204467773438
0.9978866577148438
0.9983444213867188
0.998687744140625
0.99908447265625
0.9994277954101562
0.9996337890625
0.9998779296875
1.0


==> tikz/r_ref/oneD/exact/ref_8/mesh_last_15.csv <==
x
0.0
0.07241964340209961
0.09934647381305695
0.1201278604567051
0.13540726422797889
0.1482964048627764
0.1596865908941254
0.17033798672218836
0.17973561673716176
0.18850739300251007
0.19681113492697477
0.20457876467662572
0.21175545011647046
0.21897336887195706
0.22558332283188065
0.23186750368859066
0.23776485241251066
0.24382171812612796
0.24917293433099985
0.2547661777934991
0.260098625181854
0.2650655508041382
0.270198293030262
0.27478364459238946
0.2793105077007567
0.28344148346241127
0.28807852419140545
0.29255015759736125
0.2967047174806794
0.30091310809075367
0.30531774647533894
0.3097361226682551
0.3141544988611713
0.3185038379260732
0.32260174813563935
0.3270398492222739
0.3315944211099122
0.33612128421827947
0.340428852920013
0.34512337762498646
0.3496319247606152
0.35466177265880106
0.3596916205569869
0.36462171684979694
0.3697572338214741
0.3747870817196599
0.3798219022801277
0.38552803224865784
0.3914455003641706
0.3974813178419936
0.4041384694719454
0.41112277255342633
0.4181645596108865
0.4261531415668287
0.4352068677835632
0.4468473729193647
0.4584878780551662
0.4701283831909677
0.4872467730965582
0.49899468773764966
0.5092419634056569
0.5170864284164054
0.5241931915943496
0.5312999547722939
0.5378679576178911
0.5440812991391795
0.5502946406604678
0.5558866480296274
0.561317457444602
0.5662515815938605
0.5711857057431189
0.5761198298923773
0.5810490808325994
0.5853984198975013
0.5897477589624032
0.594061593218612
0.5986315033505889
0.6027312567603076
0.6070450910165164
0.6111026754397244
0.6148715766321402
0.6188658676101113
0.6228601585880824
0.6266284963103317
0.6301528707026591
0.6338123206514865
0.6374004876706749
0.640921381199405
0.6442543080938776
0.6473609788545218
0.6505564116368987
0.6536630823975429
0.6568262518267147
0.6597991661983542
0.6629058369589984
0.6656470170419198
0.6684508914113394
0.6711466396227479
0.6738627574877682
0.6765788753527886
0.6790224415981356
0.681738559463156
0.6842888721921554
0.6866988287656568
0.6892831428267527
0.6918156823876416
0.6942122569744242
0.6965358664456289
0.6989324410324116
0.701190096559003
0.7033355599269271
0.7054931080119786
0.7076056441292167
0.7095763801771682
0.7114945309003815
0.7134995083324611
0.7156120444496992
0.7177245805669372
0.7196343315163176
0.7215013838722371
0.723553196075045
0.7254082402359927
0.7273610047141119
0.7292368516837087
0.731072454713285
0.7329134447936667
0.7348694967540723
0.7368255487144779
0.7387309347714108
0.7404697937354285
0.7424258456958341
0.7441662774945144
0.7460245670372387
0.7479883190117107
0.749733972105787
0.7516900240661926
0.7534304558648728
0.7552285511710579
0.757060846852255
0.7588510052737547
0.7606758258116315
0.7625247825226324
0.7644117973550237
0.7662563358289844
0.7680670810723313
0.7698728761224629
0.7717368785788494
0.7734628067792073
0.7752753421809757
0.7771897719430854
0.7790023073448538
0.7808245055502994
0.7826370409520678
0.7845930929124734
0.7864056283142418
0.7883616802746474
0.7901361906733655
0.7921357104551134
0.7939631638437277
0.795975103003002
0.7980462168434315
0.7999258831860061
0.8019378223452804
0.8039497615045548
0.8060800500261394
0.808210338547724
0.8102338094950028
0.8124072005621201
0.8144211287863072
0.8164485470451837
0.8186242563961059
0.8209254939965831
0.8230557825181677
0.8254398460876473
0.8277410836881245
0.8301554106792537
0.8327009152562823
0.8351489568976831
0.8378416885298066
0.8405913387141482
0.8436092474530597
0.846567981510816
0.8495858902497275
0.8529391221818514
0.8563628001629695
0.8602749040837807
0.8650173321020702
0.870837584669971
0.8773045319676385
0.8831247845355392
0.8916839794883344
0.8982105987333853
0.904084556053931
0.9085009776154038
0.9125281434162389
0.9164763451817635
0.9196980778224315
0.9227438334701219
0.9257895891178123
0.928474366318369
0.9310328010624289
0.9335703506249047
0.9359866501054057
0.9384790876756597
0.9407628822818879
0.9428775069172843
0.9449921315526808
0.9471067561880773
0.9491930362801213
0.9513055723973594
0.9531695748537459
0.9550335773101324
0.9570273591307341
0.9588069828751031
0.9606709853314896
0.9625348883346305
0.9641795963843833
0.9658228126354516
0.9674658962821923
0.9690123279497129
0.9704621076380135
0.9719960571701449
0.9734340019222145
0.9747779810377324
0.9762306015281865
0.977529508760199
0.9788550216180738
0.9801864519440642
0.9813612434081733
0.9825435681486852
0.9836759059689939
0.984780500017223
0.9858204428746831
0.9868611783622327
0.9877754344506684
0.9887746975664413
0.9896713716443628
0.9905892319511622
0.991395407327218
0.9921808964281809
0.9929367410950363
0.9936523101441708
0.994300544844009
0.9949688706547022
0.995594807282032
0.9961594852939015
0.9967194625642151
0.9971939325332642
0.9976329803466797
0.9980645179748535
0.9984824061393738
0.9988579750061035
0.9991621971130371
0.9994277954101562
0.9996852874755859
0.9998779296875
1.0


==> tikz/r_ref/oneD/exact/ref_9/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.0004675497064528328,1.0000000000000002,0.9999999999999998,0.0004675497064528468,-0.0008546905588417057,1.0000000000000002,0,0.5
1,0.0004339197883442143,1.5,2.0000000000000004,0.00043391978834423495,-0.0006897936670298341,1.0000000000000024,0,0.5
2,0.00041965049304125467,2.250000000000002,4.0000000000000115,0.0004196504930412722,-0.0006129136202555988,1.000000000000016,0,0.5
3,0.00039619578657449457,3.3749999999999876,7.999999999999913,0.0003961957865744959,-0.0005528419386884235,1.000000000000051,0,0.5
4,0.0003817182708562396,5.062499999999991,15.999999999999915,0.00038171827085623617,-0.0005471802068377784,1.0000000000000653,0,0.5
5,0.0003786993757627061,7.593749999999993,31.999999999999908,0.00037869937576271736,-0.0004956624396273263,1.0000011156230744,0,0.5
6,0.00031226291278495266,9.492187499999996,32.0,0.0003122629127849574,-0.0002483845719817601,1.0000008590409446,0,0.25
7,0.00030196237491068466,11.865234374999995,42.666666666666636,0.00030196237491069095,-0.00020578606612361213,1.0000028822260578,0,0.25
8,0.00029652824801002826,14.831542968749998,42.666666666666664,0.0002965282480100379,-0.00021628842292405225,1.0000024604270161,0,0.25
9,0.00028964484795024516,18.539428710937493,42.666666666666664,0.00028964484795025253,-0.00021291613931117564,1.0000164802470484,0,0.25
10,0.0002862302753517578,23.174285888671868,42.666666666666664,0.00028623027535175935,-0.00018432928807628958,1.0000155742754728,0,0.25
11,0.0002747046687707003,26.07107162475586,42.666666666666664,0.0002747046687707063,-0.00011160475777110853,1.000003202805368,0,0.125
12,0.00027026483076778013,27.42455720901489,42.666666666666664,0.00027026483076778767,-9.973948878279733e-05,1.0000283173921467,0,0.125
13,0.0002683100263816443,27.424557209014893,42.666666666666664,0.00026831002638164856,-9.365380239803905e-05,1.000025112083196,0,0.125
14,0.00026697281248899094,27.424557209014893,42.666666666666664,0.0002669728124889978,-8.430242585035884e-05,1.0000141190885103,0,0.125
15,0.0002664748191421324,27.424557209014893,42.666666666666664,0.0002664748191421354,-8.573144975321107e-05,1.0000067981823215,0,0.125
16,0.0002655815843172105,27.424557209014893,42.666666666666664,0.00026558158431721796,-8.028371390753177e-05,1.0000194976072947,0,0.125
17,0.0002649961517101259,27.424557209014893,42.666666666666664,0.00026499615171013554,-8.579857479777074e-05,1.0000004228394814,0,0.125
18,0.0002640519853875597,27.424557209014893,42.666666666666664,0.000264051985387568,-7.816556543863075e-05,1.00000167973083,0,0.125
19,0.00026164891689933495,27.424557209014893,42.666666666666664,0.00026164891689934124,-4.3564442019183176e-05,1.0000048107444557,0,0.0625
20,0.00026112805471489197,27.424557209014893,42.666666666666664,0.000261128054714896,nan,nan,nan,nan


==> tikz/r_ref/oneD/exact/ref_9/final_mesh.csv <==
x
0.0
0.05356358829885721
0.07438135973643512
0.0896291015069437
0.1019348071351942
0.11274877676107309
0.12213495955272599
0.1301424865978369
0.13777257849102398
0.14490425475928492
0.15133727285443288
0.15748444949839424
0.16338570500317706
0.16883782211794954
0.17396085233309666
0.1788034253506794
0.18358694977382606
0.1884240157967625
0.19279965876887672
0.19712356196692582
0.201577069158684
0.20550764859194715
0.20944325677830022
0.2131788136422017
0.21671090966950257
0.21992034197294785
0.22324139258442344
0.22639992266786568
0.2294471710827839
0.23251107320945774
0.235386809380131
0.23817089159449778
0.2411008925962403
0.2437547262741322
0.24652709870034484
0.2492135112161324
0.2517710136294872
0.25437470077069146
0.25694015966124084
0.2595756345400074
0.26206138049229466
0.264604427834507
0.26699168206068213
0.26952857495675453
0.2720385801319378
0.27429190690844474
0.2766113276999498
0.27893359443211296
0.28140100283503633
0.2837259715971274
0.28594469572981185
0.28840592614810195
0.2905972807850697
0.29297864381408534
0.29517766123918043
0.2974202875214369
0.29980732712541625
0.30224302012286586
0.30443560167891554
0.30684371937366767
0.30902084443507066
0.3112786037580071
0.3136045585240017
0.31602358637000505
0.318252886541812
0.3205558010512072
0.32286099229269266
0.3253284006956161
0.32761235877432293
0.32998762216889715
0.33250952511140697
0.3347672844343434
0.3370864488150044
0.3393904434795305
0.3418381486067139
0.34439694250604186
0.3468643509089653
0.3491939804511396
0.3516638282098741
0.3540068294664316
0.3565871258355018
0.35908209494369003
0.3617590291761124
0.36431524565040135
0.36681634912758787
0.3694288992012714
0.3719876931005994
0.37454901670224994
0.3772370138984699
0.3800398424436301
0.38280147028534756
0.38570430370055153
0.3885034644937839
0.3915675664320548
0.39476605880621474
0.3979478747944232
0.4013407172964274
0.4046997102483063
0.40832825201731127
0.4119567937863162
0.4157252737297835
0.4193806935859663
0.42349304092417195
0.4281583089128926
0.4331136328823516
0.4391118345821353
0.4459097965085569
0.4540673508202627
0.4628075875828047
0.47154782434534676
0.4808021926821559
0.48760687528275093
0.49446756350145776
0.4998036543382298
0.5045073195943474
0.5086576124673923
0.5128079053404372
0.5169540991587926
0.5206125054691063
0.524027018025399
0.5272550235933229
0.5304830291612467
0.5338975417175393
0.5369103469142683
0.5399231521109972
0.5429329816976552
0.5457784088278992
0.5487882384145573
0.5514997630916132
0.5543451902218571
0.5570319238161515
0.5596659763595774
0.5621561520834043
0.5645267993724875
0.5668974466615708
0.5692433356603299
0.5716139829494131
0.574050513686002
0.5764211609750852
0.5787918082641685
0.5811624555532517
0.583533102842335
0.5858936732796526
0.5879854208876671
0.5900771684956818
0.5921689161036965
0.5942435882210334
0.5963182603383703
0.5983511386049365
0.6004237616633922
0.6024963847218477
0.6045690077803034
0.606641630838759
0.608481103053297
0.6103098881048754
0.6121386731564539
0.6139674582080324
0.6158469263294756
0.6176655879986686
0.619494373050247
0.6213231581018256
0.623154068103355
0.6249828531549335
0.6268116382065121
0.6285676732354626
0.630260992727665
0.6319543122198673
0.6336476317120696
0.6353409512042719
0.6370342706964742
0.6386651076690901
0.6403551380798096
0.642048457572012
0.6437417770642143
0.6454350965564166
0.646938058572237
0.6485184900982924
0.6500125955325886
0.6516564784576901
0.6531505838919863
0.6546446893262825
0.656121806433898
0.6576144362085059
0.6590444312162127
0.6605370609908207
0.661965196995276
0.663457826769884
0.6648645017075756
0.6661903778973514
0.6675074041690643
0.6688244304407772
0.6701414567124901
0.6714946882873161
0.6728800568017621
0.6741213560663795
0.6754383823380924
0.6766054668568258
0.6778331804888378
0.6789914949371783
0.68029776997402
0.6816040450108618
0.6827566406316046
0.6839092362523473
0.6850729417542814
0.6862423333185192
0.6873477078292398
0.6884741368481143
0.6895342528220978
0.6906857100767954
0.6918039618235353
0.6928219067840307
0.6938378984793521
0.6949524938095687
0.695962275952795
0.6969540710591784
0.6979700627544998
0.6989860544498212
0.6999251179520419
0.7009433628047327
0.7019438776721217
0.7028526766592791
0.7038357507912564
0.7048517424865778
0.7058677341818991
0.7068837258772205
0.7078816554979585
0.7087889587590172
0.7097250420756898
0.7106215053362674
0.711565570443979
0.7124620337045566
0.7134697315901203
0.7143975088528768
0.7154052067384404
0.7163016699990181
0.7172608463896409
0.7181692669577934
0.719151644010293
0.7200481072708707
0.7210058272731906
0.7219111264225951
0.7228068578764295
0.7237552794157835
0.7247574446817516
0.725654094569222
0.7265948276204455
0.7275816688688237
0.7284938969264286
0.7293970006556032
0.7303121125377228
0.7312528455889463
0.7321935786401698
0.733142543686291
0.7340832767375144
0.7350099094454271
0.7359495811350576
0.736890314186281
0.737773755101458
0.7387144881526815
0.7396143813014533
0.7405620827456488
0.7414547134498449
0.7424024148940405
0.743343147945264
0.7441969224791475
0.7450506970130311
0.7459633335037913
0.7469040665550148
0.7477894623679311
0.7486461311431845
0.74959383258738
0.7505415340315755
0.7514675077973327
0.7524244496150334
0.7533621054239205
0.7543007599030689
0.7551845563021111
0.7560554063266722
0.7569961393778958
0.7578852845710402
0.7588134641849035
0.7597499761000426
0.7606190743707212
0.7615667758149167
0.7624632390754944
0.7633430484624482
0.7642914519077135
0.7652122577919555
0.766152990843179
0.7670494541037567
0.7680027302623299
0.7689540109909886
0.7698504742515663
0.7707396194447107
0.771669538018505
0.7726172394627006
0.7734921065608574
0.7744790699220268
0.7753755331826044
0.7763323930861347
0.7773107554594071
0.7782977188205764
0.7791941820811541
0.7802006796965814
0.7811876430577508
0.7821746064189201
0.7830941995024923
0.7840349325537157
0.785021895914885
0.7859183591754628
0.7869087071846471
0.7878763183230484
0.7889000730113008
0.7899160647066222
0.7909038290140671
0.7918619537687586
0.79287794546408
0.7938265838350617
0.7948008169797813
0.7957167336749441
0.7967128039644749
0.7977078904808802
0.7987226002458203
0.7997105393493141
0.8007559894281824
0.8018221535529024
0.8028381452482238
0.8039043093729438
0.8049605631368472
0.8060267272615671
0.807122137613416
0.8081182079029468
0.8091142781924776
0.8101678992098479
0.8111838909051693
0.8123626870142535
0.8135586959704565
0.8146338194575691
0.8158223223958512
0.8168856375939079
0.818014517255376
0.819155008250505
0.8202481679128678
0.821377047574336
0.8225154136195141
0.8236914474007393
0.8248578541512199
0.8260093114059175
0.8272636221408821
0.8284045014623913
0.8295584071075512
0.8307822629629726
0.8320706138487304
0.8332801277717321
0.8344717229699485
0.8357876741181743
0.8371633884799219
0.8385301501790469
0.8399331863297288
0.8412502126014417
0.8426209950475103
0.8441260566742429
0.8456475371015302
0.8470989538091322
0.8486540431387057
0.8501843380899577
0.85182927702524
0.8534880389767852
0.8553157489048765
0.8574306703930965
0.8594350589475701
0.8615520713121997
0.8638343918838509
0.8663261338337686
0.8692192618443925
0.8723916440767225
0.8755640263090526
0.879088895456086
0.8842682950190739
0.8888954791874785
0.8935602991312542
0.8965005940821286
0.899299754875361
0.9025014093774242
0.9048447023082133
0.9069967060201626
0.9092055250861664
0.9111423284269207
0.9129482213202258
0.9146695290903734
0.9165173002885317
0.9181910809533811
0.9198632085015245
0.9215216860288666
0.9229850485529921
0.9244484110771176
0.9259410408517256
0.9273244718094071
0.9286414980811201
0.929958524352833
0.9313516454758004
0.9326080464025972
0.9338499116895448
0.9350691017239304
0.936231183728383
0.9373932657328357
0.9385553477372882
0.9397079433580309
0.940805214388978
0.9419993182086644
0.9430965892396115
0.944248046494309
0.9453995037490066
0.946415495444328
0.9474314871396494
0.9484474788349708
0.9494634705302922
0.9505295200885098
0.9515455117838312
0.9525615034791526
0.953577495174474
0.954534391471356
0.9554308547319338
0.9563273179925115
0.9572237812530892
0.9581783451636607
0.9590748084242384
0.9599712716848161
0.9608850206583098
0.9617805985230746
0.9625874463132651
0.9634830241780299
0.9642914161645546
0.9651670922989912
0.9659971508736003
0.966787366636628
0.967602716282994
0.9683458635428255
0.9691360793058532
0.969926295068881
0.9706555786466177
0.9714457944096454
0.9721606918814255
0.9729509076444532
0.9736511116378856
0.9744348766599907
0.9751267650799008
0.9758183224523465
0.9765326434738597
0.9772207593867739
0.9779397579081649
0.9786545877161537
0.9792940078946946
0.9799396090082794
0.9806218698079718
0.9812622007083844
0.981924155368736
0.9825781408174064
0.9831649558368173
0.983758537197756
0.984398235672588
0.9849626755033221
0.9855647446561051
0.9861327878615285
0.986678454021785
0.987263247745281
0.9877782451687374
0.9883156207246409
0.9888468582123906
0.9893151342201107
0.9897834102278309
0.9902449276818556
0.9906549121576731
0.991089888083859
0.9915045388167568
0.9918887373570044
0.9922691366826655
0.9926459081443433
0.9930192460060248
0.9933854023479214
0.993734964209704
0.9940631413097858
0.9943733561716105
0.9946722055736306
0.9949831795081796
0.9952655760227742
0.9955488150177203
0.9958176687455769
0.9960715787837617
0.9963241698531924
0.996575682183072
0.9968216616992155
0.9970670397678185
0.9972965868304264
0.9975313076420517
0.9977504771178616
0.9979678298552699
0.9981734665417088
0.9983542615188981
0.9985396692253659
0.9987203129294357
0.9988784053956579
0.9990232829422894
0.9991589123383164
0.9992925775004551
0.9994192376179853
0.9995307194021734
0.9996263946522959
0.9997191429138184
0.9998006820678711
0.9998779296875
0.9999542236328125
1.0


==> tikz/r_ref/oneD/exact/ref_9/init_mesh.csv <==
x
0.0
0.001953125
0.00390625
0.005859375
0.0078125
0.009765625
0.01171875
0.013671875
0.015625
0.017578125
0.01953125
0.021484375
0.0234375
0.025390625
0.02734375
0.029296875
0.03125
0.033203125
0.03515625
0.037109375
0.0390625
0.041015625
0.04296875
0.044921875
0.046875
0.048828125
0.05078125
0.052734375
0.0546875
0.056640625
0.05859375
0.060546875
0.0625
0.064453125
0.06640625
0.068359375
0.0703125
0.072265625
0.07421875
0.076171875
0.078125
0.080078125
0.08203125
0.083984375
0.0859375
0.087890625
0.08984375
0.091796875
0.09375
0.095703125
0.09765625
0.099609375
0.1015625
0.103515625
0.10546875
0.107421875
0.109375
0.111328125
0.11328125
0.115234375
0.1171875
0.119140625
0.12109375
0.123046875
0.125
0.126953125
0.12890625
0.130859375
0.1328125
0.134765625
0.13671875
0.138671875
0.140625
0.142578125
0.14453125
0.146484375
0.1484375
0.150390625
0.15234375
0.154296875
0.15625
0.158203125
0.16015625
0.162109375
0.1640625
0.166015625
0.16796875
0.169921875
0.171875
0.173828125
0.17578125
0.177734375
0.1796875
0.181640625
0.18359375
0.185546875
0.1875
0.189453125
0.19140625
0.193359375
0.1953125
0.197265625
0.19921875
0.201171875
0.203125
0.205078125
0.20703125
0.208984375
0.2109375
0.212890625
0.21484375
0.216796875
0.21875
0.220703125
0.22265625
0.224609375
0.2265625
0.228515625
0.23046875
0.232421875
0.234375
0.236328125
0.23828125
0.240234375
0.2421875
0.244140625
0.24609375
0.248046875
0.25
0.251953125
0.25390625
0.255859375
0.2578125
0.259765625
0.26171875
0.263671875
0.265625
0.267578125
0.26953125
0.271484375
0.2734375
0.275390625
0.27734375
0.279296875
0.28125
0.283203125
0.28515625
0.287109375
0.2890625
0.291015625
0.29296875
0.294921875
0.296875
0.298828125
0.30078125
0.302734375
0.3046875
0.306640625
0.30859375
0.310546875
0.3125
0.314453125
0.31640625
0.318359375
0.3203125
0.322265625
0.32421875
0.326171875
0.328125
0.330078125
0.33203125
0.333984375
0.3359375
0.337890625
0.33984375
0.341796875
0.34375
0.345703125
0.34765625
0.349609375
0.3515625
0.353515625
0.35546875
0.357421875
0.359375
0.361328125
0.36328125
0.365234375
0.3671875
0.369140625
0.37109375
0.373046875
0.375
0.376953125
0.37890625
0.380859375
0.3828125
0.384765625
0.38671875
0.388671875
0.390625
0.392578125
0.39453125
0.396484375
0.3984375
0.400390625
0.40234375
0.404296875
0.40625
0.408203125
0.41015625
0.412109375
0.4140625
0.416015625
0.41796875
0.419921875
0.421875
0.423828125
0.42578125
0.427734375
0.4296875
0.431640625
0.43359375
0.435546875
0.4375
0.439453125
0.44140625
0.443359375
0.4453125
0.447265625
0.44921875
0.451171875
0.453125
0.455078125
0.45703125
0.458984375
0.4609375
0.462890625
0.46484375
0.466796875
0.46875
0.470703125
0.47265625
0.474609375
0.4765625
0.478515625
0.48046875
0.482421875
0.484375
0.486328125
0.48828125
0.490234375
0.4921875
0.494140625
0.49609375
0.498046875
0.5
0.501953125
0.50390625
0.505859375
0.5078125
0.509765625
0.51171875
0.513671875
0.515625
0.517578125
0.51953125
0.521484375
0.5234375
0.525390625
0.52734375
0.529296875
0.53125
0.533203125
0.53515625
0.537109375
0.5390625
0.541015625
0.54296875
0.544921875
0.546875
0.548828125
0.55078125
0.552734375
0.5546875
0.556640625
0.55859375
0.560546875
0.5625
0.564453125
0.56640625
0.568359375
0.5703125
0.572265625
0.57421875
0.576171875
0.578125
0.580078125
0.58203125
0.583984375
0.5859375
0.587890625
0.58984375
0.591796875
0.59375
0.595703125
0.59765625
0.599609375
0.6015625
0.603515625
0.60546875
0.607421875
0.609375
0.611328125
0.61328125
0.615234375
0.6171875
0.619140625
0.62109375
0.623046875
0.625
0.626953125
0.62890625
0.630859375
0.6328125
0.634765625
0.63671875
0.638671875
0.640625
0.642578125
0.64453125
0.646484375
0.6484375
0.650390625
0.65234375
0.654296875
0.65625
0.658203125
0.66015625
0.662109375
0.6640625
0.666015625
0.66796875
0.669921875
0.671875
0.673828125
0.67578125
0.677734375
0.6796875
0.681640625
0.68359375
0.685546875
0.6875
0.689453125
0.69140625
0.693359375
0.6953125
0.697265625
0.69921875
0.701171875
0.703125
0.705078125
0.70703125
0.708984375
0.7109375
0.712890625
0.71484375
0.716796875
0.71875
0.720703125
0.72265625
0.724609375
0.7265625
0.728515625
0.73046875
0.732421875
0.734375
0.736328125
0.73828125
0.740234375
0.7421875
0.744140625
0.74609375
0.748046875
0.75
0.751953125
0.75390625
0.755859375
0.7578125
0.759765625
0.76171875
0.763671875
0.765625
0.767578125
0.76953125
0.771484375
0.7734375
0.775390625
0.77734375
0.779296875
0.78125
0.783203125
0.78515625
0.787109375
0.7890625
0.791015625
0.79296875
0.794921875
0.796875
0.798828125
0.80078125
0.802734375
0.8046875
0.806640625
0.80859375
0.810546875
0.8125
0.814453125
0.81640625
0.818359375
0.8203125
0.822265625
0.82421875
0.826171875
0.828125
0.830078125
0.83203125
0.833984375
0.8359375
0.837890625
0.83984375
0.841796875
0.84375
0.845703125
0.84765625
0.849609375
0.8515625
0.853515625
0.85546875
0.857421875
0.859375
0.861328125
0.86328125
0.865234375
0.8671875
0.869140625
0.87109375
0.873046875
0.875
0.876953125
0.87890625
0.880859375
0.8828125
0.884765625
0.88671875
0.888671875
0.890625
0.892578125
0.89453125
0.896484375
0.8984375
0.900390625
0.90234375
0.904296875
0.90625
0.908203125
0.91015625
0.912109375
0.9140625
0.916015625
0.91796875
0.919921875
0.921875
0.923828125
0.92578125
0.927734375
0.9296875
0.931640625
0.93359375
0.935546875
0.9375
0.939453125
0.94140625
0.943359375
0.9453125
0.947265625
0.94921875
0.951171875
0.953125
0.955078125
0.95703125
0.958984375
0.9609375
0.962890625
0.96484375
0.966796875
0.96875
0.970703125
0.97265625
0.974609375
0.9765625
0.978515625
0.98046875
0.982421875
0.984375
0.986328125
0.98828125
0.990234375
0.9921875
0.994140625
0.99609375
0.998046875
1.0


==> tikz/r_ref/oneD/exact/ref_9/mesh1.csv <==
x
0.0
0.0029296875
0.005859375
0.0087890625
0.01171875
0.0146484375
0.017578125
0.0205078125
0.0234375
0.0263671875
0.029296875
0.0322265625
0.03515625
0.0380859375
0.041015625
0.0439453125
0.046875
0.0498046875
0.052734375
0.0556640625
0.05859375
0.0615234375
0.064453125
0.0673828125
0.0703125
0.0732421875
0.076171875
0.0791015625
0.08203125
0.0849609375
0.087890625
0.0908203125
0.09375
0.0966796875
0.099609375
0.1025390625
0.10546875
0.1083984375
0.111328125
0.1142578125
0.1171875
0.1201171875
0.123046875
0.1259765625
0.12890625
0.1318359375
0.134765625
0.1376953125
0.140625
0.1435546875
0.146484375
0.1494140625
0.15234375
0.1552734375
0.158203125
0.1611328125
0.1640625
0.1669921875
0.169921875
0.1728515625
0.17578125
0.1787109375
0.181640625
0.1845703125
0.1875
0.1904296875
0.193359375
0.1962890625
0.19921875
0.2021484375
0.205078125
0.2080078125
0.2109375
0.2138671875
0.216796875
0.2197265625
0.22265625
0.2255859375
0.228515625
0.2314453125
0.234375
0.2373046875
0.240234375
0.2431640625
0.24609375
0.2490234375
0.251953125
0.2548828125
0.2578125
0.2607421875
0.263671875
0.2666015625
0.26953125
0.2724609375
0.275390625
0.2783203125
0.28125
0.2841796875
0.287109375
0.2900390625
0.29296875
0.2958984375
0.298828125
0.3017578125
0.3046875
0.3076171875
0.310546875
0.3134765625
0.31640625
0.3193359375
0.322265625
0.3251953125
0.328125
0.3310546875
0.333984375
0.3369140625
0.33984375
0.3427734375
0.345703125
0.3486328125
0.3515625
0.3525390625
0.353515625
0.3544921875
0.35546875
0.3564453125
0.357421875
0.3583984375
0.359375
0.3603515625
0.361328125
0.3623046875
0.36328125
0.3642578125
0.365234375
0.3662109375
0.3671875
0.3681640625
0.369140625
0.3701171875
0.37109375
0.3720703125
0.373046875
0.3740234375
0.375
0.3759765625
0.376953125
0.3779296875
0.37890625
0.3798828125
0.380859375
0.3818359375
0.3828125
0.3837890625
0.384765625
0.3857421875
0.38671875
0.3876953125
0.388671875
0.3896484375
0.390625
0.3916015625
0.392578125
0.3935546875
0.396484375
0.3994140625
0.40234375
0.4052734375
0.408203125
0.4111328125
0.4140625
0.4169921875
0.419921875
0.4228515625
0.42578125
0.4287109375
0.431640625
0.4345703125
0.4375
0.4404296875
0.443359375
0.4462890625
0.44921875
0.4521484375
0.455078125
0.4580078125
0.4609375
0.4638671875
0.466796875
0.4697265625
0.47265625
0.4755859375
0.478515625
0.4814453125
0.484375
0.4873046875
0.490234375
0.4931640625
0.49609375
0.4990234375
0.501953125
0.5048828125
0.5078125
0.5107421875
0.513671875
0.5166015625
0.51953125
0.5224609375
0.525390625
0.5283203125
0.53125
0.5341796875
0.537109375
0.5400390625
0.54296875
0.5458984375
0.548828125
0.5517578125
0.5546875
0.5576171875
0.560546875
0.5634765625
0.56640625
0.5693359375
0.572265625
0.5751953125
0.578125
0.5810546875
0.583984375
0.5869140625
0.58984375
0.5927734375
0.595703125
0.5986328125
0.6015625
0.6044921875
0.607421875
0.6103515625
0.61328125
0.6162109375
0.619140625
0.6220703125
0.625
0.6279296875
0.630859375
0.6337890625
0.63671875
0.6396484375
0.642578125
0.6455078125
0.6484375
0.6513671875
0.654296875
0.6572265625
0.66015625
0.6630859375
0.666015625
0.6689453125
0.671875
0.6748046875
0.677734375
0.6806640625
0.68359375
0.6865234375
0.689453125
0.6923828125
0.6953125
0.6982421875
0.701171875
0.7041015625
0.70703125
0.7099609375
0.712890625
0.7158203125
0.71875
0.7197265625
0.720703125
0.7216796875
0.72265625
0.7236328125
0.724609375
0.7255859375
0.7265625
0.7275390625
0.728515625
0.7294921875
0.73046875
0.7314453125
0.732421875
0.7333984375
0.734375
0.7353515625
0.736328125
0.7373046875
0.73828125
0.7392578125
0.740234375
0.7412109375
0.7421875
0.7431640625
0.744140625
0.7451171875
0.74609375
0.7470703125
0.748046875
0.7490234375
0.75
0.7509765625
0.751953125
0.7529296875
0.75390625
0.7548828125
0.755859375
0.7568359375
0.7578125
0.7587890625
0.759765625
0.7607421875
0.76171875
0.7626953125
0.763671875
0.7646484375
0.765625
0.7666015625
0.767578125
0.7685546875
0.76953125
0.7705078125
0.771484375
0.7724609375
0.7734375
0.7744140625
0.775390625
0.7763671875
0.77734375
0.7783203125
0.779296875
0.7802734375
0.78125
0.7822265625
0.783203125
0.7841796875
0.78515625
0.7861328125
0.787109375
0.7880859375
0.7890625
0.7900390625
0.791015625
0.7919921875
0.79296875
0.7939453125
0.794921875
0.7958984375
0.796875
0.7978515625
0.798828125
0.7998046875
0.80078125
0.8017578125
0.802734375
0.8037109375
0.8046875
0.8056640625
0.806640625
0.8076171875
0.80859375
0.8095703125
0.810546875
0.8115234375
0.8125
0.8134765625
0.814453125
0.8154296875
0.81640625
0.8173828125
0.818359375
0.8193359375
0.8203125
0.8212890625
0.822265625
0.8232421875
0.82421875
0.8251953125
0.826171875
0.8271484375
0.828125
0.8291015625
0.830078125
0.8310546875
0.83203125
0.8330078125
0.833984375
0.8349609375
0.8359375
0.8369140625
0.837890625
0.8388671875
0.83984375
0.8408203125
0.841796875
0.8427734375
0.84375
0.8447265625
0.845703125
0.8466796875
0.84765625
0.8486328125
0.849609375
0.8505859375
0.8515625
0.8525390625
0.853515625
0.8544921875
0.85546875
0.8564453125
0.857421875
0.8583984375
0.859375
0.8603515625
0.861328125
0.8623046875
0.86328125
0.8642578125
0.865234375
0.8662109375
0.8671875
0.8681640625
0.869140625
0.8701171875
0.87109375
0.8720703125
0.873046875
0.8740234375
0.875
0.8759765625
0.87890625
0.8818359375
0.884765625
0.8876953125
0.890625
0.8935546875
0.896484375
0.8994140625
0.90234375
0.9052734375
0.908203125
0.9111328125
0.9140625
0.9169921875
0.919921875
0.9228515625
0.92578125
0.9287109375
0.931640625
0.9345703125
0.9375
0.9404296875
0.943359375
0.9462890625
0.94921875
0.9501953125
0.951171875
0.9521484375
0.953125
0.9541015625
0.955078125
0.9560546875
0.95703125
0.9580078125
0.958984375
0.9599609375
0.9609375
0.9619140625
0.962890625
0.9638671875
0.96484375
0.9658203125
0.966796875
0.9677734375
0.96875
0.9697265625
0.970703125
0.9716796875
0.97265625
0.9736328125
0.974609375
0.9755859375
0.9765625
0.9775390625
0.978515625
0.9794921875
0.98046875
0.9814453125
0.982421875
0.9833984375
0.984375
0.9853515625
0.986328125
0.9873046875
0.98828125
0.9892578125
0.990234375
0.9912109375
0.9921875
0.9931640625
0.994140625
0.9951171875
0.99609375
0.9970703125
0.998046875
0.9990234375
1.0


==> tikz/r_ref/oneD/exact/ref_9/mesh15.csv <==
x
0.0
0.05356358829885721
0.07438135973643512
0.0896291015069437
0.10056750650983304
0.11122521467223123
0.1192132345331629
0.1286003198765684
0.13594961003400385
0.14314688494778238
0.15009482762798143
0.15601577660709154
0.16193672558620165
0.1673692424374167
0.1725673320761416
0.17754264644463547
0.18273130261150072
0.18753962658229284
0.191754237661371
0.19635942020067887
0.20032536766666453
0.20444093446167244
0.20874138827821298
0.21229395766567905
0.2159109727563191
0.21911804156843573
0.22258063759363722
0.22577943174837856
0.22887059642198437
0.2316337059455691
0.23462456605375337
0.23724815784953535
0.2401404307656776
0.24323360837297514
0.24579204311703506
0.2485159720399679
0.25107908506470267
0.2536825840634265
0.25631836558568466
0.2586004661716288
0.26111683558156074
0.2637198031152366
0.2659939673321787
0.2685315168946545
0.2711128741302673
0.273145298300733
0.27517361610080115
0.2777111656632769
0.2802487152257527
0.2823563910260418
0.28436775188311003
0.2866233514941996
0.28887477406897233
0.29116216556758445
0.2931358152272878
0.2954399148711673
0.2976038603355846
0.30010879291694437
0.3026463424794201
0.3046362361692445
0.3071737857317203
0.3092205335269682
0.31149964830547106
0.31369259237180813
0.3159830006188713
0.31835138021051534
0.3207197598021594
0.32325730936463515
0.32532780736437417
0.3273745551596221
0.32966075955482665
0.3317075073500746
0.33375425514532253
0.33612140536024526
0.3386386915408366
0.34068543933608453
0.3432229888985603
0.34530384915706236
0.3478413987195381
0.34996542168664746
0.3523045620240737
0.35484211158654944
0.357268857955205
0.35958616891912243
0.3621237184815982
0.36449209807324223
0.3671236309528467
0.3697551638324512
0.3725195728784456
0.37506044740257494
0.3775979969650507
0.3802295298446552
0.38276707940713095
0.3855448085578246
0.3881032433018845
0.39098768487747293
0.394063430303504
0.3971084897784749
0.4003979058779805
0.40368732197748614
0.40690948779229075
0.41066882047744
0.41395823657694564
0.41818748584773857
0.42242479083142825
0.4266540401022212
0.4320916463075264
0.4371667454324779
0.4426043516377831
0.4480419578430883
0.45456708528945455
0.46000469149475975
0.46906736850360176
0.47813004551244376
0.48517879429709865
0.49222754308175354
0.49770990324759623
0.5031922634134389
0.5074563213202055
0.5114361086998542
0.5157001666066208
0.5199642245133873
0.5239440118930361
0.5279237992726848
0.5310191894568561
0.5341145796410274
0.5370380037038558
0.5401333938880271
0.5429192450537812
0.5462357345368218
0.5489988440604066
0.5520689657532785
0.5546274004973384
0.5573905100209231
0.5601536195445078
0.5625638124729448
0.5653269219965296
0.5680900315201143
0.570853141043699
0.5736162505672837
0.575765335752294
0.5779144209373044
0.5800635061223147
0.5822125913073251
0.5843616764923354
0.5865107616773457
0.5886423033098254
0.590773844942305
0.5929053865747846
0.5950369282072643
0.5971684698397439
0.5993000114722236
0.6014315531047032
0.6035630947371828
0.6056946363696625
0.6078261780021421
0.6099577196346218
0.6120892612671014
0.6139797053947404
0.6156375711088913
0.6172954368230421
0.6190292596220388
0.6206871253361896
0.6223449910503405
0.6243917388455884
0.6263653885052918
0.6283390381649951
0.6303126878246985
0.6322863374844019
0.6342599871441053
0.6362336368038086
0.6377657159682713
0.6393007768147072
0.6408358376611432
0.6423708985075791
0.6439059593540151
0.6457480323697382
0.6472830932161742
0.648973706895049
0.6505087677414849
0.6520438285879209
0.6535788894343568
0.6551139502807928
0.6566490111272287
0.6581840719736647
0.6598131216596812
0.6613481825061172
0.6626183093903819
0.6641533702368179
0.6656884310832538
0.6672234919296898
0.6687585527761257
0.6702936136225617
0.6717064911663329
0.6729004273802275
0.6740943635941221
0.6752882998080167
0.6765228117674269
0.6778728859426337
0.6790570757384558
0.6802412655342778
0.6814254553300998
0.6826096451259218
0.6839288614883117
0.6851716690271132
0.6863073433196405
0.687530410985346
0.688714600781168
0.68989879057699
0.691082980372812
0.692267170168634
0.6934513599644561
0.6944617845529137
0.6954797052967479
0.6964007418046094
0.697321778312471
0.6982428148203326
0.699411215418877
0.7003322519267385
0.7013806632894557
0.7023016997973173
0.7033014718927006
0.7042225084005622
0.7051435449084238
0.7060645814162854
0.7070908792393311
0.7080119157471927
0.7089329522550543
0.7098539887629158
0.7107407619005244
0.711661798408386
0.7125753162508772
0.7134963527587388
0.7144098706012301
0.7153309071090916
0.7162444249515829
0.7171654614594445
0.7180560249689734
0.7189770614768349
0.719962006640344
0.7208755244828353
0.7219195448742539
0.7228330627167452
0.7238637165919499
0.7247165281733032
0.7255693397546565
0.7266476648856042
0.727524842512139
0.7285774556639808
0.7294416380664188
0.7302944496477721
0.7311472612291254
0.732123202558796
0.7329760141401493
0.7339524247418012
0.7348052363231545
0.7359017083563231
0.7369314035022398
0.7377842150835932
0.7386715197026206
0.7396461615098815
0.7404989730912348
0.7414736148984957
0.742326426479849
0.7432036041063839
0.7440807817329187
0.745019361793311
0.7458721733746643
0.7467249849560176
0.7476440721802646
0.7486187139875256
0.7495933557947865
0.7504461673761398
0.7513136728430254
0.7522779834471294
0.7531289107209886
0.753981722302342
0.7549967421273323
0.7558495537086856
0.7567630715511768
0.7576765893936681
0.7585255743488233
0.7594184957561083
0.7603931375633692
0.7613141740712308
0.7623396364870132
0.7633150002511684
0.7642030280876497
0.765055839669003
0.7659768761768646
0.7668410585793026
0.7677710834504978
0.7686921199583594
0.7696056378008507
0.7705013336217235
0.7714759754289844
0.7724909952539747
0.773506015078965
0.7744270515868266
0.7752944827952888
0.7761814068398962
0.7771964266648865
0.7781174631727481
0.779092104980009
0.7801071248049993
0.7811221446299896
0.7820431811378512
0.7828959927192045
0.7839110125441948
0.7848320490520564
0.785850549740644
0.7867277273671789
0.78765580133404
0.7885768378419016
0.7894296494232549
0.7904140376485884
0.79133507415645
0.7923097159637109
0.7932307524715725
0.7942262006836245
0.7952495745812485
0.7962729484788724
0.7972861314392503
0.7983011512642406
0.7993763204121933
0.8004727924453618
0.8013938289532234
0.802490300986392
0.8035765809363511
0.8046730529695196
0.8057231399925513
0.8067465138901753
0.8077698877877992
0.8087250367589149
0.8096460732667765
0.8107146983911662
0.8118111704243347
0.8129076424575032
0.8138286789653648
0.8149211410436692
0.8159445149412932
0.8171174267390597
0.8182405513580306
0.8192639252556546
0.8203603972888232
0.8214265182541567
0.8224498921517807
0.8236340819476027
0.8247711640560738
0.8257717963115283
0.8269573320412746
0.8280668056013383
0.8292781461332197
0.8303746181663882
0.8317634827417351
0.8331168425083888
0.834217259520301
0.8355264200545207
0.8367983276129962
0.8379922638268908
0.8394020135838218
0.8409245433213073
0.8421403548290982
0.8434561212689005
0.8448658710258314
0.8464009318722674
0.8477166983120696
0.8492204313861293
0.8506823940970207
0.8523740938053379
0.8539773795782821
0.8556690792865993
0.857423434539669
0.8591803274139238
0.8611032853859797
0.8630769350456831
0.8656144846081588
0.8678074286744959
0.8710297138331953
0.8742922775563784
0.8780199244374671
0.8810408167737478
0.8843033804969309
0.8897409867022361
0.8937207740818849
0.8973756808591133
0.9002963213770272
0.9028547561210871
0.9050911695121613
0.907670661332304
0.9102501531524467
0.9124611461411405
0.914180807354569
0.9158864305172756
0.9175920536799822
0.9192976768426888
0.9208327376891248
0.9222540903247136
0.9237891511711496
0.9253242120175855
0.9267569354742591
0.9281896589309326
0.929637115841615
0.9310581435966014
0.9325932044430374
0.933787140656932
0.9349810768708267
0.9361652666666487
0.9374441916461365
0.9386722403232852
0.939951165302773
0.941135355098595
0.942319544894417
0.9435037346902391
0.9446879244860611
0.9458721142818831
0.9470563040777051
0.9482404938735272
0.9494246836693492
0.9506088734651712
0.9517930632609932
0.9527140997688548
0.9536351362767164
0.9545561727845779
0.9554772092924395
0.9564409784288728
0.9573620149367343
0.9582830514445959
0.9592040879524575
0.9601251244603191
0.9610599971001648
0.9619810336080263
0.9629232554252667
0.9638238244551758
0.9646766360365291
0.9655976725443907
0.9665187090522522
0.9674397455601138
0.9683607820679754
0.9690771437963122
0.9698958429144113
0.9706122046427481
0.9714454538661812
0.972161815594518
0.9728781773228548
0.973588691200348
0.9743951222080796
0.9751056360855728
0.975816149963066
0.9765638160370145
0.977303253570426
0.9780883777639247
0.9787964008901326
0.9794596987867408
0.9801613542531413
0.9808192374730424
0.9814771206929436
0.9821350039128447
0.9828175625880249
0.9834274148015538
0.984085298021455
0.9847431812413561
0.9852889806534222
0.9858806243282743
0.9864062089473009
0.9869693840282707
0.9875696396175044
0.9880813265663164
0.9885930135151284
0.9891047004639404
0.9896163874127524
0.9900782814365812
0.9904993266973179
0.9909218837619846
0.9913749453062337
0.9917696752381744
0.992174093684298
0.9925688236162387
0.9929259602213278
0.9933206901532685
0.9936522818607045
0.9939840468377952
0.9943170145361364
0.9946342713719787
0.9949103332492086
0.9951888858777238
0.995495898047011
0.9957537174486788
0.9960265653407987
0.996294444636078
0.9965312825952424
0.9967798250963824
0.9970206445414078
0.9972417438402772
0.9974783806828782
0.9977065465645865
0.9979159003123641
0.9981269199633971
0.9983088299632072
0.9985068524256349
0.9986990567995235
0.9988691058388213
0.9990232829422894
0.9991589123383164
0.9992925775004551
0.9994051642715931
0.9995183325372636
0.9996263946522959
0.9997191429138184
0.9998006820678711
0.9998779296875
0.9999542236328125
1.0


==> tikz/r_ref/oneD/exact/ref_9/mesh3.csv <==
x
0.0
0.006591796875
0.01318359375
0.019775390625
0.0263671875
0.032958984375
0.03955078125
0.046142578125
0.052734375
0.059326171875
0.06591796875
0.072509765625
0.0791015625
0.085693359375
0.09228515625
0.098876953125
0.10546875
0.112060546875
0.11865234375
0.125244140625
0.1318359375
0.138427734375
0.14501953125
0.151611328125
0.158203125
0.164794921875
0.17138671875
0.177978515625
0.1845703125
0.191162109375
0.19775390625
0.204345703125
0.20654296875
0.208740234375
0.2109375
0.213134765625
0.21533203125
0.217529296875
0.2197265625
0.221923828125
0.22412109375
0.226318359375
0.228515625
0.230712890625
0.23291015625
0.235107421875
0.2373046875
0.239501953125
0.24169921875
0.243896484375
0.24609375
0.248291015625
0.25048828125
0.252685546875
0.2548828125
0.257080078125
0.25927734375
0.261474609375
0.263671875
0.265869140625
0.26806640625
0.270263671875
0.2724609375
0.27490234375
0.2763671875
0.27783203125
0.279296875
0.281494140625
0.28369140625
0.285888671875
0.2880859375
0.288818359375
0.28955078125
0.290283203125
0.291015625
0.293212890625
0.29541015625
0.297607421875
0.2998046875
0.302001953125
0.30419921875
0.304931640625
0.3056640625
0.306396484375
0.30859375
0.310791015625
0.31298828125
0.315185546875
0.3173828125
0.319580078125
0.3203125
0.321044921875
0.3232421875
0.325439453125
0.32763671875
0.329833984375
0.33203125
0.334228515625
0.3349609375
0.337158203125
0.337890625
0.340087890625
0.34228515625
0.344482421875
0.3466796875
0.348876953125
0.35107421875
0.353271484375
0.35546875
0.357666015625
0.35986328125
0.362060546875
0.3642578125
0.366455078125
0.36865234375
0.370849609375
0.373046875
0.375244140625
0.37744140625
0.379638671875
0.3818359375
0.384033203125
0.38623046875
0.388427734375
0.390625
0.392822265625
0.39501953125
0.397216796875
0.3994140625
0.401611328125
0.40380859375
0.406005859375
0.408203125
0.410400390625
0.41259765625
0.414794921875
0.4169921875
0.419189453125
0.42138671875
0.423583984375
0.42578125
0.427978515625
0.43017578125
0.432373046875
0.4345703125
0.436767578125
0.43896484375
0.441162109375
0.443359375
0.445556640625
0.44775390625
0.449951171875
0.4521484375
0.454345703125
0.45654296875
0.458740234375
0.4609375
0.463134765625
0.46533203125
0.467529296875
0.4697265625
0.471923828125
0.47412109375
0.476318359375
0.478515625
0.480712890625
0.48291015625
0.489501953125
0.49609375
0.502685546875
0.50927734375
0.515869140625
0.5224609375
0.529052734375
0.53564453125
0.542236328125
0.546630859375
0.55322265625
0.555419921875
0.5576171875
0.559814453125
0.56201171875
0.564208984375
0.56640625
0.568603515625
0.57080078125
0.572998046875
0.5751953125
0.577392578125
0.57958984375
0.581787109375
0.583984375
0.586181640625
0.58837890625
0.590576171875
0.5927734375
0.594970703125
0.59716796875
0.599365234375
0.6015625
0.603759765625
0.60595703125
0.608154296875
0.6103515625
0.612548828125
0.61474609375
0.616943359375
0.619140625
0.621337890625
0.62353515625
0.625732421875
0.6279296875
0.630126953125
0.63232421875
0.634521484375
0.63671875
0.638916015625
0.64111328125
0.643310546875
0.6455078125
0.647705078125
0.64990234375
0.652099609375
0.654296875
0.656494140625
0.65869140625
0.660888671875
0.6630859375
0.665283203125
0.66748046875
0.669677734375
0.671875
0.674072265625
0.67626953125
0.678466796875
0.6806640625
0.682861328125
0.68505859375
0.687255859375
0.689453125
0.691650390625
0.69384765625
0.696044921875
0.6982421875
0.700439453125
0.70263671875
0.704833984375
0.70703125
0.7080078125
0.708740234375
0.70947265625
0.710205078125
0.7109375
0.711669921875
0.71240234375
0.713134765625
0.7138671875
0.714599609375
0.71533203125
0.716064453125
0.716796875
0.717529296875
0.71826171875
0.718994140625
0.7197265625
0.720458984375
0.72119140625
0.721923828125
0.72265625
0.723388671875
0.72412109375
0.724853515625
0.7255859375
0.726318359375
0.72705078125
0.728515625
0.729248046875
0.730712890625
0.7314453125
0.732177734375
0.73291015625
0.733642578125
0.734375
0.735107421875
0.73583984375
0.736572265625
0.7373046875
0.738037109375
0.73876953125
0.739501953125
0.740234375
0.740966796875
0.74169921875
0.742431640625
0.7431640625
0.743896484375
0.74462890625
0.74609375
0.746826171875
0.74755859375
0.748291015625
0.7490234375
0.749755859375
0.75048828125
0.751220703125
0.751953125
0.752685546875
0.75341796875
0.7548828125
0.755615234375
0.75634765625
0.757080078125
0.7578125
0.758544921875
0.75927734375
0.760009765625
0.7607421875
0.761474609375
0.76220703125
0.76318359375
0.763916015625
0.765380859375
0.766845703125
0.768310546875
0.769775390625
0.7705078125
0.77197265625
0.772705078125
0.7734375
0.774169921875
0.77490234375
0.775634765625
0.777099609375
0.778564453125
0.779296875
0.780029296875
0.78076171875
0.781494140625
0.7822265625
0.782958984375
0.784423828125
0.78515625
0.785888671875
0.787353515625
0.7880859375
0.788818359375
0.790283203125
0.791015625
0.7919921875
0.792724609375
0.79345703125
0.79443359375
0.7958984375
0.796630859375
0.798095703125
0.799560546875
0.80029296875
0.801025390625
0.802490234375
0.80322265625
0.803955078125
0.8046875
0.805419921875
0.806884765625
0.8076171875
0.80908203125
0.809814453125
0.811279296875
0.812255859375
0.81298828125
0.813720703125
0.814453125
0.81591796875
0.816650390625
0.8173828125
0.818115234375
0.81884765625
0.8203125
0.82177734375
0.822509765625
0.8232421875
0.824462890625
0.8251953125
0.825927734375
0.82666015625
0.828125
0.828857421875
0.82958984375
0.83056640625
0.832763671875
0.83349609375
0.8349609375
0.83642578125
0.837890625
0.83935546875
0.8408203125
0.841552734375
0.8427734375
0.844970703125
0.845703125
0.84716796875
0.8486328125
0.85009765625
0.8515625
0.853759765625
0.85595703125
0.856689453125
0.85888671875
0.861083984375
0.86328125
0.865478515625
0.86767578125
0.869873046875
0.8720703125
0.874267578125
0.87646484375
0.878662109375
0.880859375
0.883056640625
0.88525390625
0.887451171875
0.8896484375
0.891845703125
0.89404296875
0.896240234375
0.8984375
0.900634765625
0.90283203125
0.905029296875
0.9072265625
0.909423828125
0.91162109375
0.913818359375
0.916015625
0.917236328125
0.91796875
0.920166015625
0.92236328125
0.924560546875
0.9267578125
0.9287109375
0.930908203125
0.93310546875
0.935302734375
0.9375
0.939697265625
0.94189453125
0.944091796875
0.9462890625
0.948486328125
0.95068359375
0.952880859375
0.955078125
0.957275390625
0.95947265625
0.961669921875
0.9638671875
0.966064453125
0.966796875
0.967529296875
0.96826171875
0.968994140625
0.9697265625
0.970458984375
0.97119140625
0.971923828125
0.97265625
0.973388671875
0.97412109375
0.974853515625
0.9755859375
0.976318359375
0.97705078125
0.977783203125
0.978515625
0.979248046875
0.97998046875
0.980712890625
0.9814453125
0.982177734375
0.98291015625
0.983642578125
0.984375
0.985107421875
0.98583984375
0.986572265625
0.9873046875
0.988037109375
0.98876953125
0.989501953125
0.990234375
0.990966796875
0.99169921875
0.992431640625
0.9931640625
0.993896484375
0.99462890625
0.995361328125
0.99609375
0.996826171875
0.9970703125
0.997314453125
0.99755859375
0.997802734375
0.998046875
0.998291015625
0.99853515625
0.998779296875
0.9990234375
0.999267578125
0.99951171875
0.999755859375
1.0


==> tikz/r_ref/oneD/exact/ref_9/mesh7.csv <==
x
0.0
0.023174285888671875
0.04634857177734375
0.06722259521484375
0.08081817626953125
0.09472274780273438
0.10306549072265625
0.11140823364257812
0.11882400512695312
0.12654876708984375
0.13427352905273438
0.141998291015625
0.14972305297851562
0.15744781494140625
0.16208267211914062
0.166717529296875
0.17186737060546875
0.17650222778320312
0.1811370849609375
0.18577194213867188
0.19040679931640625
0.1943206787109375
0.19895553588867188
0.20359039306640625
0.20822525024414062
0.212860107421875
0.21749496459960938
0.22120285034179688
0.2239837646484375
0.22676467895507812
0.22954559326171875
0.23232650756835938
0.235107421875
0.2384033203125
0.24097824096679688
0.24355316162109375
0.24612808227539062
0.2487030029296875
0.2512779235839844
0.25385284423828125
0.2563934326171875
0.2589683532714844
0.2605133056640625
0.2630882263183594
0.26566314697265625
0.2682380676269531
0.27081298828125
0.2733879089355469
0.274932861328125
0.2764778137207031
0.27802276611328125
0.2795677185058594
0.2811126708984375
0.2826576232910156
0.28420257568359375
0.2857475280761719
0.28832244873046875
0.2908973693847656
0.2934722900390625
0.2950172424316406
0.29656219482421875
0.2981071472167969
0.299652099609375
0.30136871337890625
0.30322265625
0.30507659912109375
0.3069305419921875
0.3095054626464844
0.3110504150390625
0.3131103515625
0.3151702880859375
0.317230224609375
0.3192901611328125
0.32135009765625
0.3239250183105469
0.3259849548339844
0.3275299072265625
0.3296241760253906
0.3321990966796875
0.3338470458984375
0.335906982421875
0.3384819030761719
0.34002685546875
0.3421897888183594
0.34476470947265625
0.34661865234375
0.3486785888671875
0.350738525390625
0.3527984619140625
0.3548583984375
0.3574333190917969
0.3594932556152344
0.3610382080078125
0.3636131286621094
0.36618804931640625
0.3687629699707031
0.3708229064941406
0.3726768493652344
0.37525177001953125
0.3778266906738281
0.380401611328125
0.3829765319824219
0.384979248046875
0.3875541687011719
0.3895606994628906
0.3921356201171875
0.3947105407714844
0.3978004455566406
0.4003753662109375
0.4029502868652344
0.4060401916503906
0.4086151123046875
0.4111900329589844
0.41376495361328125
0.4163398742675781
0.418914794921875
0.4214897155761719
0.42406463623046875
0.4266395568847656
0.4297294616699219
0.43230438232421875
0.4348793029785156
0.4379692077636719
0.4410591125488281
0.4441490173339844
0.4472389221191406
0.4521026611328125
0.45725250244140625
0.4618873596191406
0.4644622802734375
0.4690971374511719
0.4742469787597656
0.4768218994140625
0.4845466613769531
0.49227142333984375
0.4948463439941406
0.5025711059570312
0.5072059631347656
0.5118408203125
0.5164756774902344
0.5211105346679688
0.5257453918457031
0.5303802490234375
0.5331611633300781
0.5359420776367188
0.5387229919433594
0.54150390625
0.5442848205566406
0.5470657348632812
0.5498466491699219
0.5526275634765625
0.5554084777832031
0.5581893920898438
0.5609703063964844
0.563751220703125
0.5665321350097656
0.5693130493164062
0.5720939636230469
0.5748748779296875
0.5776557922363281
0.5804367065429688
0.5832176208496094
0.58599853515625
0.5887794494628906
0.5914497375488281
0.594024658203125
0.5965995788574219
0.5991744995117188
0.6017494201660156
0.6043243408203125
0.6068992614746094
0.6094741821289062
0.6120491027832031
0.6146240234375
0.6171989440917969
0.6197738647460938
0.6216278076171875
0.6242027282714844
0.6267776489257812
0.6293525695800781
0.631927490234375
0.6345024108886719
0.6370773315429688
0.6386222839355469
0.640167236328125
0.6417121887207031
0.6432571411132812
0.6448020935058594
0.6463470458984375
0.6478919982910156
0.6494369506835938
0.6509819030761719
0.65252685546875
0.6540718078613281
0.6556167602539062
0.6571617126464844
0.6587066650390625
0.6602516174316406
0.6617965698242188
0.6633415222167969
0.664886474609375
0.6664314270019531
0.6679763793945312
0.6695213317871094
0.6710662841796875
0.67266845703125
0.6742134094238281
0.6757583618164062
0.6773033142089844
0.6788482666015625
0.6803932189941406
0.6819381713867188
0.6834831237792969
0.685028076171875
0.6865730285644531
0.6881179809570312
0.6896629333496094
0.6912078857421875
0.6927528381347656
0.6942977905273438
0.6958427429199219
0.6973876953125
0.6989326477050781
0.7004776000976562
0.7014045715332031
0.7026405334472656
0.7035675048828125
0.7044944763183594
0.7054214477539062
0.7063484191894531
0.707275390625
0.7082023620605469
0.7091293334960938
0.7100563049316406
0.7109832763671875
0.7119102478027344
0.7128372192382812
0.7137641906738281
0.714691162109375
0.7156181335449219
0.7165451049804688
0.7174720764160156
0.7183990478515625
0.71954345703125
0.7204017639160156
0.7212600708007812
0.7221183776855469
0.7229766845703125
0.7238006591796875
0.7246589660644531
0.7255172729492188
0.7263755798339844
0.72723388671875
0.7280921936035156
0.7289505004882812
0.7298088073730469
0.7306671142578125
0.7315254211425781
0.7323837280273438
0.7332420349121094
0.734100341796875
0.7349586486816406
0.7358169555664062
0.7366752624511719
0.7375335693359375
0.7383918762207031
0.7392501831054688
0.7401084899902344
0.740966796875
0.7418251037597656
0.7426834106445312
0.7435417175292969
0.7444000244140625
0.7452583312988281
0.7461166381835938
0.7471466064453125
0.7480049133300781
0.7490348815917969
0.7498931884765625
0.7508201599121094
0.7517471313476562
0.7526054382324219
0.7534637451171875
0.7543220520019531
0.7552490234375
0.7561759948730469
0.7570343017578125
0.7580642700195312
0.7589225769042969
0.7598495483398438
0.7607078552246094
0.7617378234863281
0.762664794921875
0.7635917663574219
0.7644500732421875
0.7653083801269531
0.7663383483886719
0.7673683166503906
0.7680892944335938
0.7689476013183594
0.7698402404785156
0.7708702087402344
0.7717971801757812
0.7726554870605469
0.7736854553222656
0.7747154235839844
0.7756423950195312
0.7765007019042969
0.7775306701660156
0.7784576416015625
0.7793159484863281
0.7800025939941406
0.7809295654296875
0.7818565368652344
0.78271484375
0.7835731506347656
0.7845001220703125
0.7853584289550781
0.7860794067382812
0.7872238159179688
0.78802490234375
0.7890548706054688
0.7899932861328125
0.7910232543945312
0.7918472290039062
0.7927055358886719
0.793426513671875
0.7942848205566406
0.7951431274414062
0.7960014343261719
0.7970314025878906
0.7980613708496094
0.7990913391113281
0.8000526428222656
0.8009796142578125
0.8020095825195312
0.8028678894042969
0.8037261962890625
0.8046531677246094
0.805511474609375
0.8065414428710938
0.8073997497558594
0.8086013793945312
0.80963134765625
0.8104896545410156
0.8114166259765625
0.8124465942382812
0.8133735656738281
0.8145179748535156
0.8154449462890625
0.81658935546875
0.8177337646484375
0.8187637329101562
0.8196220397949219
0.820709228515625
0.82208251953125
0.8229408264160156
0.8237991333007812
0.8247947692871094
0.8259963989257812
0.8268547058105469
0.8277816772460938
0.8289260864257812
0.8299560546875
0.8308143615722656
0.8318443298339844
0.8328742980957031
0.8339042663574219
0.8350486755371094
0.8360786437988281
0.8373336791992188
0.8383636474609375
0.8397369384765625
0.84088134765625
0.8424263000488281
0.8439712524414062
0.8455162048339844
0.8465461730957031
0.8482627868652344
0.8498077392578125
0.8513526916503906
0.852783203125
0.8543281555175781
0.8558731079101562
0.8577423095703125
0.8594589233398438
0.8610038757324219
0.862548828125
0.8637886047363281
0.866363525390625
0.8689384460449219
0.8706550598144531
0.8723716735839844
0.8740882873535156
0.8758049011230469
0.8775215148925781
0.880096435546875
0.8815269470214844
0.8841018676757812
0.8866767883300781
0.8918266296386719
0.8969764709472656
0.9000663757324219
0.9031562805175781
0.905731201171875
0.9083061218261719
0.9108810424804688
0.9134559631347656
0.9162368774414062
0.9182968139648438
0.9210777282714844
0.9226226806640625
0.9241676330566406
0.9257125854492188
0.9272575378417969
0.928802490234375
0.9303474426269531
0.9318923950195312
0.9334373474121094
0.9349822998046875
0.9365272521972656
0.9380722045898438
0.9396171569824219
0.941162109375
0.9427070617675781
0.9442520141601562
0.9457969665527344
0.9473419189453125
0.9488868713378906
0.9504318237304688
0.9519767761230469
0.953521728515625
0.9550666809082031
0.9562416076660156
0.957672119140625
0.9585990905761719
0.9595260620117188
0.9604530334472656
0.9613800048828125
0.9623069763183594
0.9636802673339844
0.9646072387695312
0.9655342102050781
0.966461181640625
0.9673881530761719
0.9683151245117188
0.9692420959472656
0.9701690673828125
0.9710960388183594
0.9720230102539062
0.9729499816894531
0.973876953125
0.974853515625
0.9757118225097656
0.9765701293945312
0.9774284362792969
0.9782867431640625
0.9791450500488281
0.9800033569335938
0.9808616638183594
0.981719970703125
0.9825782775878906
0.9832649230957031
0.9837799072265625
0.9842948913574219
0.9848098754882812
0.9853248596191406
0.98583984375
0.9863548278808594
0.9868698120117188
0.9873847961425781
0.9878997802734375
0.9884490966796875
0.9889640808105469
0.9894790649414062
0.9899940490722656
0.990509033203125
0.9910240173339844
0.9915390014648438
0.9920539855957031
0.9925689697265625
0.9930839538574219
0.9934959411621094
0.993804931640625
0.9941139221191406
0.9944229125976562
0.9947319030761719
0.9950408935546875
0.9953498840332031
0.9956588745117188
0.9959678649902344
0.99627685546875
0.99664306640625
0.9969291687011719
0.9972152709960938
0.9975013732910156
0.9977874755859375
0.9979591369628906
0.9981307983398438
0.9983024597167969
0.99847412109375
0.9986572265625
0.9988288879394531
0.9990005493164062
0.9991722106933594
0.9993362426757812
0.9994735717773438
0.9995765686035156
0.9996719360351562
0.9997749328613281
0.9998779296875
0.9999542236328125
1.0


==> tikz/r_ref/oneD/exact/ref_9/mesh_last_15.csv <==
x
0.0
0.05356358829885721
0.07438135973643512
0.0896291015069437
0.10056750650983304
0.11122521467223123
0.1192132345331629
0.1286003198765684
0.13594961003400385
0.14314688494778238
0.15009482762798143
0.15601577660709154
0.16193672558620165
0.1673692424374167
0.1725673320761416
0.17754264644463547
0.18273130261150072
0.18753962658229284
0.191754237661371
0.19635942020067887
0.20032536766666453
0.20444093446167244
0.20874138827821298
0.21229395766567905
0.2159109727563191
0.21911804156843573
0.22258063759363722
0.22577943174837856
0.22887059642198437
0.2316337059455691
0.23462456605375337
0.23724815784953535
0.2401404307656776
0.24323360837297514
0.24579204311703506
0.2485159720399679
0.25107908506470267
0.2536825840634265
0.25631836558568466
0.2586004661716288
0.26111683558156074
0.2637198031152366
0.2659939673321787
0.2685315168946545
0.2711128741302673
0.273145298300733
0.27517361610080115
0.2777111656632769
0.2802487152257527
0.2823563910260418
0.28436775188311003
0.2866233514941996
0.28887477406897233
0.29116216556758445
0.2931358152272878
0.2954399148711673
0.2976038603355846
0.30010879291694437
0.3026463424794201
0.3046362361692445
0.3071737857317203
0.3092205335269682
0.31149964830547106
0.31369259237180813
0.3159830006188713
0.31835138021051534
0.3207197598021594
0.32325730936463515
0.32532780736437417
0.3273745551596221
0.32966075955482665
0.3317075073500746
0.33375425514532253
0.33612140536024526
0.3386386915408366
0.34068543933608453
0.3432229888985603
0.34530384915706236
0.3478413987195381
0.34996542168664746
0.3523045620240737
0.35484211158654944
0.357268857955205
0.35958616891912243
0.3621237184815982
0.36449209807324223
0.3671236309528467
0.3697551638324512
0.3725195728784456
0.37506044740257494
0.3775979969650507
0.3802295298446552
0.38276707940713095
0.3855448085578246
0.3881032433018845
0.39098768487747293
0.394063430303504
0.3971084897784749
0.4003979058779805
0.40368732197748614
0.40690948779229075
0.41066882047744
0.41395823657694564
0.41818748584773857
0.42242479083142825
0.4266540401022212
0.4320916463075264
0.4371667454324779
0.4426043516377831
0.4480419578430883
0.45456708528945455
0.46000469149475975
0.46906736850360176
0.47813004551244376
0.48517879429709865
0.49222754308175354
0.49770990324759623
0.5031922634134389
0.5074563213202055
0.5114361086998542
0.5157001666066208
0.5199642245133873
0.5239440118930361
0.5279237992726848
0.5310191894568561
0.5341145796410274
0.5370380037038558
0.5401333938880271
0.5429192450537812
0.5462357345368218
0.5489988440604066
0.5520689657532785
0.5546274004973384
0.5573905100209231
0.5601536195445078
0.5625638124729448
0.5653269219965296
0.5680900315201143
0.570853141043699
0.5736162505672837
0.575765335752294
0.5779144209373044
0.5800635061223147
0.5822125913073251
0.5843616764923354
0.5865107616773457
0.5886423033098254
0.590773844942305
0.5929053865747846
0.5950369282072643
0.5971684698397439
0.5993000114722236
0.6014315531047032
0.6035630947371828
0.6056946363696625
0.6078261780021421
0.6099577196346218
0.6120892612671014
0.6139797053947404
0.6156375711088913
0.6172954368230421
0.6190292596220388
0.6206871253361896
0.6223449910503405
0.6243917388455884
0.6263653885052918
0.6283390381649951
0.6303126878246985
0.6322863374844019
0.6342599871441053
0.6362336368038086
0.6377657159682713
0.6393007768147072
0.6408358376611432
0.6423708985075791
0.6439059593540151
0.6457480323697382
0.6472830932161742
0.648973706895049
0.6505087677414849
0.6520438285879209
0.6535788894343568
0.6551139502807928
0.6566490111272287
0.6581840719736647
0.6598131216596812
0.6613481825061172
0.6626183093903819
0.6641533702368179
0.6656884310832538
0.6672234919296898
0.6687585527761257
0.6702936136225617
0.6717064911663329
0.6729004273802275
0.6740943635941221
0.6752882998080167
0.6765228117674269
0.6778728859426337
0.6790570757384558
0.6802412655342778
0.6814254553300998
0.6826096451259218
0.6839288614883117
0.6851716690271132
0.6863073433196405
0.687530410985346
0.688714600781168
0.68989879057699
0.691082980372812
0.692267170168634
0.6934513599644561
0.6944617845529137
0.6954797052967479
0.6964007418046094
0.697321778312471
0.6982428148203326
0.699411215418877
0.7003322519267385
0.7013806632894557
0.7023016997973173
0.7033014718927006
0.7042225084005622
0.7051435449084238
0.7060645814162854
0.7070908792393311
0.7080119157471927
0.7089329522550543
0.7098539887629158
0.7107407619005244
0.711661798408386
0.7125753162508772
0.7134963527587388
0.7144098706012301
0.7153309071090916
0.7162444249515829
0.7171654614594445
0.7180560249689734
0.7189770614768349
0.719962006640344
0.7208755244828353
0.7219195448742539
0.7228330627167452
0.7238637165919499
0.7247165281733032
0.7255693397546565
0.7266476648856042
0.727524842512139
0.7285774556639808
0.7294416380664188
0.7302944496477721
0.7311472612291254
0.732123202558796
0.7329760141401493
0.7339524247418012
0.7348052363231545
0.7359017083563231
0.7369314035022398
0.7377842150835932
0.7386715197026206
0.7396461615098815
0.7404989730912348
0.7414736148984957
0.742326426479849
0.7432036041063839
0.7440807817329187
0.745019361793311
0.7458721733746643
0.7467249849560176
0.7476440721802646
0.7486187139875256
0.7495933557947865
0.7504461673761398
0.7513136728430254
0.7522779834471294
0.7531289107209886
0.753981722302342
0.7549967421273323
0.7558495537086856
0.7567630715511768
0.7576765893936681
0.7585255743488233
0.7594184957561083
0.7603931375633692
0.7613141740712308
0.7623396364870132
0.7633150002511684
0.7642030280876497
0.765055839669003
0.7659768761768646
0.7668410585793026
0.7677710834504978
0.7686921199583594
0.7696056378008507
0.7705013336217235
0.7714759754289844
0.7724909952539747
0.773506015078965
0.7744270515868266
0.7752944827952888
0.7761814068398962
0.7771964266648865
0.7781174631727481
0.779092104980009
0.7801071248049993
0.7811221446299896
0.7820431811378512
0.7828959927192045
0.7839110125441948
0.7848320490520564
0.785850549740644
0.7867277273671789
0.78765580133404
0.7885768378419016
0.7894296494232549
0.7904140376485884
0.79133507415645
0.7923097159637109
0.7932307524715725
0.7942262006836245
0.7952495745812485
0.7962729484788724
0.7972861314392503
0.7983011512642406
0.7993763204121933
0.8004727924453618
0.8013938289532234
0.802490300986392
0.8035765809363511
0.8046730529695196
0.8057231399925513
0.8067465138901753
0.8077698877877992
0.8087250367589149
0.8096460732667765
0.8107146983911662
0.8118111704243347
0.8129076424575032
0.8138286789653648
0.8149211410436692
0.8159445149412932
0.8171174267390597
0.8182405513580306
0.8192639252556546
0.8203603972888232
0.8214265182541567
0.8224498921517807
0.8236340819476027
0.8247711640560738
0.8257717963115283
0.8269573320412746
0.8280668056013383
0.8292781461332197
0.8303746181663882
0.8317634827417351
0.8331168425083888
0.834217259520301
0.8355264200545207
0.8367983276129962
0.8379922638268908
0.8394020135838218
0.8409245433213073
0.8421403548290982
0.8434561212689005
0.8448658710258314
0.8464009318722674
0.8477166983120696
0.8492204313861293
0.8506823940970207
0.8523740938053379
0.8539773795782821
0.8556690792865993
0.857423434539669
0.8591803274139238
0.8611032853859797
0.8630769350456831
0.8656144846081588
0.8678074286744959
0.8710297138331953
0.8742922775563784
0.8780199244374671
0.8810408167737478
0.8843033804969309
0.8897409867022361
0.8937207740818849
0.8973756808591133
0.9002963213770272
0.9028547561210871
0.9050911695121613
0.907670661332304
0.9102501531524467
0.9124611461411405
0.914180807354569
0.9158864305172756
0.9175920536799822
0.9192976768426888
0.9208327376891248
0.9222540903247136
0.9237891511711496
0.9253242120175855
0.9267569354742591
0.9281896589309326
0.929637115841615
0.9310581435966014
0.9325932044430374
0.933787140656932
0.9349810768708267
0.9361652666666487
0.9374441916461365
0.9386722403232852
0.939951165302773
0.941135355098595
0.942319544894417
0.9435037346902391
0.9446879244860611
0.9458721142818831
0.9470563040777051
0.9482404938735272
0.9494246836693492
0.9506088734651712
0.9517930632609932
0.9527140997688548
0.9536351362767164
0.9545561727845779
0.9554772092924395
0.9564409784288728
0.9573620149367343
0.9582830514445959
0.9592040879524575
0.9601251244603191
0.9610599971001648
0.9619810336080263
0.9629232554252667
0.9638238244551758
0.9646766360365291
0.9655976725443907
0.9665187090522522
0.9674397455601138
0.9683607820679754
0.9690771437963122
0.9698958429144113
0.9706122046427481
0.9714454538661812
0.972161815594518
0.9728781773228548
0.973588691200348
0.9743951222080796
0.9751056360855728
0.975816149963066
0.9765638160370145
0.977303253570426
0.9780883777639247
0.9787964008901326
0.9794596987867408
0.9801613542531413
0.9808192374730424
0.9814771206929436
0.9821350039128447
0.9828175625880249
0.9834274148015538
0.984085298021455
0.9847431812413561
0.9852889806534222
0.9858806243282743
0.9864062089473009
0.9869693840282707
0.9875696396175044
0.9880813265663164
0.9885930135151284
0.9891047004639404
0.9896163874127524
0.9900782814365812
0.9904993266973179
0.9909218837619846
0.9913749453062337
0.9917696752381744
0.992174093684298
0.9925688236162387
0.9929259602213278
0.9933206901532685
0.9936522818607045
0.9939840468377952
0.9943170145361364
0.9946342713719787
0.9949103332492086
0.9951888858777238
0.995495898047011
0.9957537174486788
0.9960265653407987
0.996294444636078
0.9965312825952424
0.9967798250963824
0.9970206445414078
0.9972417438402772
0.9974783806828782
0.9977065465645865
0.9979159003123641
0.9981269199633971
0.9983088299632072
0.9985068524256349
0.9986990567995235
0.9988691058388213
0.9990232829422894
0.9991589123383164
0.9992925775004551
0.9994051642715931
0.9995183325372636
0.9996263946522959
0.9997191429138184
0.9998006820678711
0.9998779296875
0.9999542236328125
1.0


==> tikz/r_ref/oneD/residual/data.csv <==
refine,initEst,finalEst,initErr,finalErr
2,91.92857142857142,56.49807567929382,3.2966988427298434,3.7823873439102904
3,22.98214285714286,13.401565394510412,1.5578901707859993,0.8513082775467041
4,5.745535714285715,3.2536374621727515,0.45498742596659575,0.22929965177998285
5,1.4363839285714288,0.7112381690014066,0.11818700638261923,0.05323666471676854
6,0.3590959821428571,0.15401700117628958,0.029829813937458136,0.01236192445408965
7,0.08977399553571426,0.04554642365877527,0.007475232256649709,0.0036688067567951987
8,0.022443498883928565,0.012136704783352293,0.0018699206050696807,0.0009920145178740785
9,0.00561087472098214,0.0031581700820584426,0.0004675497064528468,0.00025957116835184163
10,0.0014027186802455355,0.0007819052371378263,0.00011689177414638628,6.47578384321955e-05


==> tikz/r_ref/oneD/residual/ref_10/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.0014027186802455355,1.0,1.0,0.00011689177414638628,-0.0025643259739600837,1.0,0,0.5
1,0.0013070322515229,1.5,2.0,0.00010891660556358562,-0.0020797407327072374,1.0000000000000178,0,0.5
2,0.001227757641564162,2.2500000000000027,4.000000000000013,0.00010230831925513846,-0.001745701945379548,1.0000000000000098,0,0.5
3,0.0011505004385069884,3.3750000000000084,8.00000000000006,9.587030531401645e-05,-0.001575860906763944,1.0000000000001745,0,0.5
4,0.0011105522065387192,5.062500000000006,16.000000000000057,9.253897718068952e-05,-0.0015946704619066734,1.0000000079440485,0,0.5
5,0.0010885141403687065,7.593749999999984,31.999999999999787,9.069011888998216e-05,-0.0013329109255228611,1.0000021116663742,0,0.5
6,0.000928970203370484,9.492187499999998,42.66666666666666,7.739520596819439e-05,-0.0006878974263591817,1.0000223768637881,0,0.25
7,0.0008964154725144425,11.865234375000007,42.666666666666664,7.467518608107091e-05,-0.0006775106121552045,1.0000701675147246,0,0.25
8,0.0008754547012604816,14.83154296874999,42.666666666666664,7.289882145573291e-05,-0.000605312196439481,1.0000060669165058,0,0.25
9,0.0008703174814452977,18.539428710937557,44.52173913043499,7.24685543383426e-05,-0.0005616559507395156,1.0000465775741385,0,0.25
10,0.0008334288534314902,20.856857299804673,48.473372781065045,6.936032306741004e-05,-0.00033996519738698546,1.000006935774659,0,0.125
11,0.0008223676474859916,23.463964462280295,48.47337278106509,6.844581424023684e-05,-0.00035062535001290757,1.0000041399112214,0,0.125
12,0.0008111566276956863,26.3969600200653,48.47337278106509,6.74755801826143e-05,-0.00031212376721369707,1.000002584598365,0,0.125
13,0.0008029665038615765,29.696580022573492,48.47337278106509,6.676019875341813e-05,-0.00029331022079974803,1.0000005688675524,0,0.125
14,0.0007996661185410919,33.408652525395134,48.47337278106509,6.637348105014676e-05,-0.0003030619013070289,1.0000039053296716,0,0.125
15,0.0007945967433884815,33.408652525395155,48.47337278106509,6.593929293769687e-05,-0.00026446568114846833,1.0000012578664133,0,0.125
16,0.0007940543815024426,35.506482242722996,48.47337278106509,6.579083146318288e-05,-0.00029161207796653255,1.0000050382077923,0,0.125
17,0.0007905265098787841,35.506482242722996,48.47337278106509,6.548553579266786e-05,-0.00026071865041199657,1.0000182778870121,0,0.125
18,0.0007898747694371692,35.506482242722996,48.47337278106509,6.542643321023958e-05,-0.00026582779084100705,1.0000158259777183,0,0.125
19,0.0007895440182227619,35.506482242722996,48.47337278106509,6.539636581377942e-05,-0.0002491400767493225,1.0000160050100908,0,0.125
20,0.0007819052371378263,35.506482242722996,48.47337278106509,6.47578384321955e-05,nan,nan,nan,nan


==> tikz/r_ref/oneD/residual/ref_10/final_mesh.csv <==
x
0.0
0.034674299065159175
0.050807511002616934
0.06304449069903495
0.07245173866254095
0.0805928550987588
0.08753672286702446
0.09430430849598471
0.09991333413432357
0.1055359068398185
0.1105962258631357
0.11545110338850809
0.12008428784382943
0.1244218624251337
0.128621774368207
0.13246222297652185
0.1362531779588947
0.13980914889251955
0.14336511982614442
0.14673787708858402
0.149944856653511
0.1531380949702864
0.15627571638230836
0.1594133377943303
0.16226175655285124
0.16511088703134733
0.16787664220194443
0.17077661680719403
0.17343344880228295
0.17593257837502718
0.178487440770947
0.18088717568082724
0.18330762648438703
0.1857805540711872
0.1879629122570115
0.19023486616770624
0.19236844872788117
0.1945020312880561
0.1964712007646381
0.19855956417451132
0.20055407118595728
0.20258039178148507
0.20449817796233627
0.2062971584671987
0.20820936408421536
0.21009193693142852
0.21181728374842745
0.2136998565956406
0.2154444594781782
0.21710534167270523
0.21883834501298893
0.22047039293521942
0.22211629948164008
0.22376220602806074
0.22545279053037753
0.2270294671296235
0.2285584464060353
0.2301663139342216
0.23161858441635746
0.23310962719261302
0.2345618976747489
0.23603619778848323
0.2375706614339969
0.23911782350304778
0.24065435415337952
0.24219088480371126
0.24370676669562924
0.24515202792360105
0.24659753600281117
0.24812004689505648
0.24964403443803856
0.2510676988817805
0.25243967063921186
0.2537843655300784
0.25512906042094496
0.2564737553118115
0.2577023480311141
0.25908350389136997
0.26038373474659093
0.2616961507678381
0.2630408456587046
0.2643156649852043
0.26557131292207975
0.2667566365666214
0.267941960211163
0.2691272838557046
0.2703339493651219
0.2714894665243539
0.272611865292216
0.2737971889367576
0.27503918296914226
0.27622450661368386
0.2773461208081756
0.27846029657489363
0.27957788743974715
0.2807546055790663
0.2818277230442278
0.28302300739166475
0.2842182917391017
0.28527382408711577
0.2864440960028378
0.2875324812989698
0.288623415418871
0.2898186997663079
0.29101398411374485
0.2922092684611818
0.2934045528086187
0.29459983715605564
0.2957590218207282
0.2968293669812314
0.2978997121417346
0.2989700573022378
0.30009953425453223
0.3012261209826975
0.3024302592882636
0.3036343975938297
0.3048385358993958
0.30596668244162056
0.30703702760212376
0.30824116590768985
0.30935707155042746
0.31050874117519656
0.31172793120958225
0.3129471212439679
0.31413244488850955
0.3152466206552275
0.31635556128487324
0.31743928575988273
0.3185230102348922
0.319675605855635
0.32082820147637775
0.32198079709712046
0.32313339271786323
0.324285988338606
0.32543858395934877
0.32649993853727227
0.32766107190335386
0.3287763193464757
0.3299289149672185
0.3310414591986312
0.3321940548193739
0.3333466504401167
0.33449924606085946
0.3356518416816022
0.3368684703923862
0.3381086253347706
0.3391923498097801
0.34042178513857235
0.3416512204673646
0.3428806557961569
0.34409984583054254
0.34531903586492824
0.34653822589931393
0.3477574159336996
0.3489766059680852
0.3501957960024709
0.3514149860368566
0.35263417607124226
0.35396167619650837
0.35519111152530064
0.3564205468540929
0.35760587049863457
0.3587911941431762
0.3599765177877178
0.36116184143225943
0.3624203332030073
0.3637796408565839
0.36498921450866817
0.36634387010243
0.3676885649932966
0.36903325988416313
0.37037795477502966
0.37172264966589624
0.37306734455676277
0.3744120394476293
0.3757567343384959
0.3771014292293624
0.37844612412022893
0.3797908190110955
0.38131480655407757
0.3827300871666961
0.38425407470967815
0.38577806225266026
0.38727216768695644
0.38876627312125256
0.39026037855554874
0.3917195624160881
0.3932136678503842
0.39490698734258656
0.39660030683478886
0.39829362632699117
0.39986600195576927
0.40155932144797163
0.40325264094017393
0.40482017098438405
0.40638770102859423
0.408165991414883
0.4099442818011719
0.4119596775722992
0.41397507334342654
0.4158547468654948
0.41777369177270257
0.4198056751633453
0.42193098208026303
0.4239319937230599
0.42628328878937516
0.42863458385569037
0.43098587892200557
0.43333717398832083
0.4363602676450118
0.4390019812112287
0.44202507486791964
0.44591190956937954
0.4497987442708394
0.4536855789722992
0.45757241367375906
0.46256977257563603
0.467567131477513
0.47256449037938997
0.4769739247045755
0.48138335902976104
0.4848129190604609
0.4882424790911608
0.49167203912186064
0.4943394747012939
0.49700691028072713
0.49967434586016035
0.5020256409264756
0.5047150307082087
0.5074044204899417
0.5094961680979564
0.5115879157059711
0.5136796633139856
0.5157714109220003
0.5176826237471284
0.5195264605275264
0.5213702973079245
0.5232141340883225
0.5250579708687206
0.5269018076491188
0.5285287224553523
0.53033305801206
0.5319599728182935
0.5335868876245271
0.5352138024307608
0.5368407172369943
0.5384883281267131
0.5401286331782654
0.5415745317051894
0.5430204302321134
0.5444663287590373
0.5459122272859613
0.5473463225596042
0.5488690029353003
0.5503030982089432
0.5517371934825862
0.5531712887562291
0.554605384029872
0.556039479303515
0.5573596270711613
0.5587563687357707
0.5600217469183968
0.561287125101023
0.5625525032836491
0.5638606713342159
0.5651260495168421
0.5663810980816508
0.5676361466464597
0.5688911952112684
0.5701462437760773
0.571401292340886
0.5726563409056947
0.5739113894705036
0.5751915390066085
0.576391834078891
0.5775213777872189
0.5786509214955468
0.5797804652038747
0.5809100089122026
0.5820395526205305
0.5831690963288584
0.5842986400371863
0.5854281837455142
0.586557727453842
0.58768727116217
0.5888168148704979
0.5899463585788258
0.5910759022871537
0.5922054459954816
0.5933349897038095
0.5944645334121375
0.5955940771204653
0.5966184778364904
0.5976141496979053
0.5986098215593203
0.5996054934207352
0.6006011652821502
0.6015968371435652
0.6025925090049802
0.6035881808663951
0.60458385272781
0.605579524589225
0.60657519645064
0.607570868312055
0.6085665401734699
0.6095622120348849
0.6105578838962998
0.6115535557577149
0.6125492276191298
0.6135448994805447
0.6145405713419597
0.6154522660456206
0.6163308000409868
0.6172093340363529
0.6180878680317191
0.6189664020270852
0.6198449360224514
0.6207234700178175
0.6216020040131837
0.6224805380085497
0.6233590720039159
0.6242376059992821
0.6251595243894811
0.6260814427796801
0.6270033611698792
0.6279252795600783
0.6288471979502773
0.6297691163404763
0.6306910347306753
0.6316129531208744
0.6325348715110735
0.6335030518324973
0.6344249702226964
0.6353468886128955
0.6362688070030945
0.6371907253932936
0.6380041827964104
0.6389082374992714
0.6397216949023882
0.6405851773926146
0.6413986347957313
0.6422120921988481
0.6430255496019649
0.6439223480637158
0.6447358054668326
0.6455492628699494
0.6463627202730662
0.647176177676183
0.6479896350792999
0.6488030924824166
0.6496165498855334
0.6504240498731421
0.6512308668076621
0.652037683742182
0.6528445006767019
0.6536513176112219
0.6544581345457418
0.6552649514802616
0.6560717684147817
0.6568785853493015
0.6576854022838214
0.658459859960539
0.659171054147264
0.6598456044263761
0.660556798613101
0.6612679927998261
0.6619243569160493
0.6626355511027743
0.6633467452894992
0.6640579394762243
0.6647125870863927
0.6654237812731176
0.6661349754598427
0.6668448675410283
0.6675560617277533
0.6682672559144783
0.6689784501012033
0.6696896442879282
0.6704008384746533
0.6711120326613782
0.6718232268481031
0.6725344210348282
0.6732456152215531
0.6739568094082781
0.6746680035950031
0.6753471345306761
0.6759746588130804
0.6765706672354116
0.677198191517816
0.6778257158002204
0.6784532400826249
0.6791161431480401
0.6797436674304446
0.680371191712849
0.6809987159952534
0.6815996702051609
0.6822770776408187
0.682904601923223
0.6835321262056274
0.6841596504880318
0.6847871747704362
0.6854146990528406
0.686042223335245
0.6866697476176493
0.6872972719000537
0.6879247961824582
0.6885523204648625
0.6891798447472669
0.6898073690296713
0.6904395416400935
0.6910670659224979
0.6916815839361061
0.6923023924480455
0.6928555434821648
0.6934394398177125
0.6940404681531882
0.6945936191873077
0.6951643250524175
0.695717476086537
0.696274936649256
0.6968280876833755
0.6973812387174948
0.6979343897516143
0.6985334063969281
0.6990865574310474
0.6996397084651669
0.7001928594992863
0.7007460105334057
0.7012991615675251
0.7018523126016446
0.702405463635764
0.7029586146698834
0.7035117657040029
0.7040649167381222
0.7045759063680198
0.7050701638239834
0.7055844270521705
0.7061024315355457
0.7066064686662187
0.7070945431080887
0.7075826175499588
0.7080706919918289
0.708558766433699
0.709046840875569
0.7095349153174391
0.7100662708579639
0.7106149063734375
0.7111635418889111
0.7117121774043845
0.7122608129198581
0.7128094484353317
0.7133580839508052
0.7139067194662788
0.7144553549817523
0.7150039904972258
0.7155526260126994
0.7160544533686318
0.7166030888841053
0.7171239494721655
0.7176265738105829
0.7181752093260565
0.7187010395750916
0.7192496750905651
0.7197983106060387
0.7203469461215123
0.7208612448263207
0.721387621527329
0.7218717116880411
0.722355801848753
0.7228451095205054
0.7233291996812173
0.7238132898419293
0.7242973800026412
0.7247814701633531
0.7252655603240652
0.7257496504847771
0.7262337406454891
0.7267619220381001
0.7272472153825098
0.7277635782206026
0.7282803385833461
0.7288289740988195
0.729319027129292
0.7298067031430462
0.7302943791568005
0.7307820551705548
0.7312379255805466
0.731766096040755
0.7323147315562286
0.7328633670717022
0.7333034729858218
0.7337911489995761
0.7343299298063346
0.7348217039378515
0.7353134780693684
0.7358052522008853
0.7362441606132641
0.7367439981666516
0.7372419194748125
0.7377398407829734
0.7382377620911342
0.7387356833992951
0.7392336047074559
0.7397315260156169
0.7402294473237777
0.7407519573385144
0.7412744673532512
0.7417969773679879
0.7422854502379738
0.7427529515143191
0.7432227877059082
0.7436910637136284
0.7441593397213485
0.7446170952713749
0.745085371279095
0.7455556398490113
0.7460204726507923
0.7465011287406014
0.7469441828625751
0.7474124588702953
0.7478807348780154
0.7483490108857356
0.7488172868934557
0.7492855629011759
0.749753838908896
0.7502221149166162
0.7506903909243363
0.7511586669320565
0.7516269429397766
0.7520952189474968
0.7525634949552169
0.7530457236766365
0.7535139996843566
0.7539822756920768
0.7544505516997969
0.7549188277075171
0.7553871037152372
0.7558662262505376
0.7563260520783938
0.7567687640472519
0.7572268779897382
0.757675109620027
0.7581233412503159
0.7585715728806047
0.7590198045108936
0.7594680361411824
0.7599162677714713
0.7603644994017602
0.760812731032049
0.7612609626623379
0.7617091942926267
0.7621574259229156
0.7626056575532044
0.7630538891834933
0.7635021208137821
0.763950352444071
0.7643985840743598
0.7648468157046486
0.7653013196832965
0.7657794334222713
0.7662272223546537
0.7667199470605383
0.7671723809688226
0.7676572000705779
0.768066941577333
0.7684766830840881
0.7688864245908433
0.7692961660975984
0.7697059076043535
0.7701156491111086
0.7705494725774645
0.7710143053792455
0.7714791381810265
0.7719439709828076
0.7724088037845886
0.7728736365863697
0.7733384693881507
0.7738033021899318
0.7742681349917128
0.7747329677934938
0.7751483317136187
0.7755817044346206
0.7760499804423407
0.7765182564500609
0.7770018740717483
0.7774701500794684
0.7779384260871886
0.7784067020949087
0.7788749781026288
0.7793471842839853
0.7798120170857663
0.7802492698079749
0.7807175458156951
0.7811858218234152
0.7816494722241705
0.7821152883484782
0.7825835643561984
0.7830518403639185
0.7835201163716387
0.7839883923793588
0.7844532251811398
0.7849180579829209
0.7853828907847019
0.7858477235864829
0.7863125563882639
0.7867436434763709
0.787217232186893
0.787689443287115
0.788161654387337
0.788633865487559
0.7890908177460902
0.7895630288463122
0.7900352399465342
0.7905074510467562
0.7909796621469782
0.7914518732472002
0.7919692940457149
0.7925044666259665
0.7930396392062181
0.7935748117864697
0.7941099843667213
0.7946017584982382
0.7950935326297551
0.795585306761272
0.796077080892789
0.7965688550243059
0.7970380819074131
0.79752985603893
0.7980216301704469
0.7985134043019638
0.7990127578997694
0.7995045320312864
0.7999999489341478
0.8004953658370093
0.8009907827398708
0.8014861996427323
0.8019816165455937
0.8024770334484552
0.8029647094622094
0.8034523854759638
0.8039400614897181
0.8044498543294929
0.8049416284610098
0.8054161546838008
0.8059038306975551
0.8063915067113093
0.8068791827250636
0.8073668587388179
0.8078545347525722
0.8083422107663264
0.8088298867800807
0.8093175627938349
0.8098052388075893
0.810290182742835
0.810781956874352
0.8112737310058689
0.8117655051373858
0.8122572792689027
0.8127490534004196
0.8132377066042867
0.8137795688417915
0.8143207138618413
0.8148625760993461
0.8154044383368508
0.8159463005743556
0.8164881628118603
0.8170300250493651
0.8175917324447056
0.8181335946822104
0.8186754569197151
0.8192173191572198
0.8197591813947246
0.8203010436322293
0.8208429058697341
0.8213847681072388
0.8219266303447436
0.8224684925822483
0.8230190633199986
0.8236106911264451
0.8241554609756917
0.8247018766773772
0.8252482923790626
0.8257947080807481
0.8263411237824335
0.826887539484119
0.8274339551858044
0.8279803708874899
0.8285996420160667
0.8292143596804629
0.829829077344859
0.8304437950092551
0.8310585126736513
0.8316888949327377
0.8323081660613145
0.832930304185857
0.8335170535310307
0.8341545385163304
0.8347521806900489
0.8353498228637674
0.8359474650374858
0.8366218914532707
0.8372992192501516
0.8379222536331175
0.8385995814299985
0.8392769092268794
0.8399542370237603
0.8406315648206412
0.8413088926175222
0.842037473336803
0.8427148011336839
0.8433921289305649
0.8440694567274458
0.8447467845243267
0.8454241123212076
0.8461925094017029
0.846960906482198
0.8477293035626932
0.8484977006431883
0.8492660977236836
0.8500344948041787
0.8508028918846738
0.851571288965169
0.8524421389897302
0.8533129890142914
0.8541838390388526
0.8550546890634138
0.855925539087975
0.8567963891125362
0.8576672391370974
0.8585893156336916
0.859634335663165
0.8606793556926384
0.8617243757221119
0.8627693957515853
0.8639549226757779
0.8651007124938076
0.8664443096745592
0.8677399212417125
0.8690355328088658
0.8707013191094914
0.8722650103046137
0.8739445067805531
0.8756240032564926
0.877303499732432
0.8789829962083715
0.8811423488202936
0.8833017014322158
0.8854610540441379
0.88762040665606
0.8895257177842266
0.8914310289123932
0.8929524237686275
0.8948577348967941
0.8967630460249607
0.8982449546802014
0.899726863335442
0.9008794589561848
0.9020320545769276
0.9031846501976704
0.9043372458184131
0.9054898414391559
0.9065058331344773
0.9075218248297987
0.9084182880903764
0.9093147513509541
0.9102464828780796
0.9111429461386573
0.912039409399235
0.9129432509582537
0.9138470925172724
0.9147509340762909
0.9155815853083323
0.9163783049048007
0.917175024501269
0.9179717440977373
0.9187684636942056
0.9195819210973224
0.9203953785004392
0.9211124261372606
0.9218294737740821
0.9225465214109037
0.9232635690477251
0.9239806166845466
0.924697664321368
0.9254147119581895
0.92606804388517
0.926705940294107
0.9273438367030441
0.9279817331119811
0.9286196295209181
0.9292575259298552
0.9298902150211683
0.9305229041124813
0.9311555932037944
0.9317882822951075
0.9324209713864205
0.9330536604777336
0.9336863495690466
0.9342440532865744
0.9348017570041023
0.9353594607216301
0.935917164439158
0.9364594693745691
0.9370017743099803
0.9375440792453915
0.9380863841808027
0.9386069076504954
0.9391603495324387
0.9396766238309501
0.9401928981294616
0.940709172427973
0.9412623234620925
0.9417894438593122
0.9423165642565319
0.9428436846537516
0.9433708050509713
0.943897925448191
0.9444250458454105
0.9449521662426302
0.9454792866398499
0.9460064070370696
0.9465226813355812
0.9470107557774512
0.9474988302193212
0.9479869046611914
0.9484749791030614
0.9489630535449315
0.9494511279868016
0.9499392024286717
0.9504272768705417
0.9509153513124118
0.9514034257542819
0.951891500196152
0.952379574638022
0.9528676490798922
0.9533557235217622
0.9537859521038551
0.954216180685948
0.9546641978901316
0.9550944264722244
0.9555246550543173
0.9559548836364102
0.9563851122185031
0.9568153408005959
0.9572455693826889
0.9576757979647817
0.9581060265468746
0.9585362551289676
0.9589664837110604
0.9593967122931533
0.9598269408752462
0.9602571694573391
0.9606873980394319
0.9611176266215248
0.9615362769347972
0.9619629934468322
0.9623897099588672
0.9628164264709022
0.963202904053148
0.9635794186225907
0.9639551076675037
0.9643316222369462
0.9647081368063889
0.9650846513758315
0.9654611659452742
0.9658376805147169
0.9662162624354209
0.9665927770048635
0.9669692915743061
0.9673458061437488
0.9677223207131914
0.9680988352826341
0.9684753498520766
0.9688551124621387
0.9692316270315814
0.969608141601024
0.9699846561704667
0.9703611707399094
0.9707376853093519
0.9711141998787945
0.9714493038059276
0.9718258183753703
0.972157708995842
0.9724895996163136
0.9728509078983049
0.9731827985187765
0.9735146891392481
0.9738465797597198
0.9742132632604983
0.97454515388097
0.9748770445014416
0.9752089351219132
0.9755266256800139
0.9758585163004856
0.9761904069209573
0.9765092527097853
0.976841143330257
0.9771637039101353
0.9774565485752574
0.9777493932403795
0.9780703285826318
0.9784152345215533
0.9787550491668572
0.979103673768193
0.9794288501370834
0.9797774747384191
0.9800847808684855
0.9803920869985518
0.9807044546413487
0.981011760771415
0.9813190669014814
0.9816263730315478
0.9819336791616141
0.9822409852916805
0.982576128788107
0.9828834349181733
0.9832078945380722
0.9835152006681386
0.9838225067982049
0.9841104163566732
0.9843815688243788
0.9846527212920844
0.9849231900341892
0.985212183227525
0.9854833356952306
0.9857268750566947
0.9859964779367271
0.9862677930281535
0.9865367320063267
0.9868110231229965
0.9870799621011699
0.9873489010793431
0.9876115707623265
0.9878486354912348
0.9880890021142591
0.9883362482838283
0.9885734305747406
0.9888104953036488
0.9890475600325572
0.9892798106695728
0.9894945306677345
0.9897089428195268
0.9899389141347564
0.9901536945185873
0.9903784670022929
0.9906121503202305
0.990821325081032
0.9910304998418334
0.991239674602635
0.9914383559623068
0.9916292341825965
0.9918249603632329
0.9920199366168344
0.9922239318121303
0.9924083154901702
0.9925926991682099
0.9927770828462498
0.9929723126229978
0.993155307939979
0.9933226119111707
0.993519259082407
0.9936988202316659
0.9938779666322854
0.9940468594342543
0.9942197803432431
0.9943856257536329
0.9945469891405369
0.9947083525274408
0.9948698225157925
0.9950120613531375
0.9951543001904825
0.9952965390278274
0.9954366173764483
0.995576242890755
0.9957184817281
0.995851823066246
0.995989780022061
0.996124988366402
0.9962592497022624
0.996385470832078
0.996519450764775
0.9966449556212559
0.9967604504848087
0.9968862571823424
0.9970139959799816
0.9971339181412239
0.9972487572344617
0.9973649654349069
0.9974846447148632
0.9975983707464048
0.9977088971336495
0.9978156005762097
0.9979206007288357
0.9980249759917537
0.9981280368142648
0.9982304721909535
0.9983273660651638
0.9984231926327058
0.9985218543828016
0.9986115887154928
0.9987012350415506
0.9987863287913918
0.9988704627409772
0.9989586726260186
0.9990370774366457
0.9991092172379432
0.9991791508975503
0.999253665703236
0.9993218906297443
0.9993878189598036
0.9994481744947734
0.999503892795019
0.9995571140971151
0.9996102806971976
0.9996577782658278
0.9996999284776393
0.9997396469116211
0.9997782707214355
0.99981689453125
0.9998550415039062
0.9998931884765625
0.9999253749847412
0.9999551773071289
0.9999798536300659
1.0


==> tikz/r_ref/oneD/residual/ref_10/init_mesh.csv <==
x
0.0
0.0009765625
0.001953125
0.0029296875
0.00390625
0.0048828125
0.005859375
0.0068359375
0.0078125
0.0087890625
0.009765625
0.0107421875
0.01171875
0.0126953125
0.013671875
0.0146484375
0.015625
0.0166015625
0.017578125
0.0185546875
0.01953125
0.0205078125
0.021484375
0.0224609375
0.0234375
0.0244140625
0.025390625
0.0263671875
0.02734375
0.0283203125
0.029296875
0.0302734375
0.03125
0.0322265625
0.033203125
0.0341796875
0.03515625
0.0361328125
0.037109375
0.0380859375
0.0390625
0.0400390625
0.041015625
0.0419921875
0.04296875
0.0439453125
0.044921875
0.0458984375
0.046875
0.0478515625
0.048828125
0.0498046875
0.05078125
0.0517578125
0.052734375
0.0537109375
0.0546875
0.0556640625
0.056640625
0.0576171875
0.05859375
0.0595703125
0.060546875
0.0615234375
0.0625
0.0634765625
0.064453125
0.0654296875
0.06640625
0.0673828125
0.068359375
0.0693359375
0.0703125
0.0712890625
0.072265625
0.0732421875
0.07421875
0.0751953125
0.076171875
0.0771484375
0.078125
0.0791015625
0.080078125
0.0810546875
0.08203125
0.0830078125
0.083984375
0.0849609375
0.0859375
0.0869140625
0.087890625
0.0888671875
0.08984375
0.0908203125
0.091796875
0.0927734375
0.09375
0.0947265625
0.095703125
0.0966796875
0.09765625
0.0986328125
0.099609375
0.1005859375
0.1015625
0.1025390625
0.103515625
0.1044921875
0.10546875
0.1064453125
0.107421875
0.1083984375
0.109375
0.1103515625
0.111328125
0.1123046875
0.11328125
0.1142578125
0.115234375
0.1162109375
0.1171875
0.1181640625
0.119140625
0.1201171875
0.12109375
0.1220703125
0.123046875
0.1240234375
0.125
0.1259765625
0.126953125
0.1279296875
0.12890625
0.1298828125
0.130859375
0.1318359375
0.1328125
0.1337890625
0.134765625
0.1357421875
0.13671875
0.1376953125
0.138671875
0.1396484375
0.140625
0.1416015625
0.142578125
0.1435546875
0.14453125
0.1455078125
0.146484375
0.1474609375
0.1484375
0.1494140625
0.150390625
0.1513671875
0.15234375
0.1533203125
0.154296875
0.1552734375
0.15625
0.1572265625
0.158203125
0.1591796875
0.16015625
0.1611328125
0.162109375
0.1630859375
0.1640625
0.1650390625
0.166015625
0.1669921875
0.16796875
0.1689453125
0.169921875
0.1708984375
0.171875
0.1728515625
0.173828125
0.1748046875
0.17578125
0.1767578125
0.177734375
0.1787109375
0.1796875
0.1806640625
0.181640625
0.1826171875
0.18359375
0.1845703125
0.185546875
0.1865234375
0.1875
0.1884765625
0.189453125
0.1904296875
0.19140625
0.1923828125
0.193359375
0.1943359375
0.1953125
0.1962890625
0.197265625
0.1982421875
0.19921875
0.2001953125
0.201171875
0.2021484375
0.203125
0.2041015625
0.205078125
0.2060546875
0.20703125
0.2080078125
0.208984375
0.2099609375
0.2109375
0.2119140625
0.212890625
0.2138671875
0.21484375
0.2158203125
0.216796875
0.2177734375
0.21875
0.2197265625
0.220703125
0.2216796875
0.22265625
0.2236328125
0.224609375
0.2255859375
0.2265625
0.2275390625
0.228515625
0.2294921875
0.23046875
0.2314453125
0.232421875
0.2333984375
0.234375
0.2353515625
0.236328125
0.2373046875
0.23828125
0.2392578125
0.240234375
0.2412109375
0.2421875
0.2431640625
0.244140625
0.2451171875
0.24609375
0.2470703125
0.248046875
0.2490234375
0.25
0.2509765625
0.251953125
0.2529296875
0.25390625
0.2548828125
0.255859375
0.2568359375
0.2578125
0.2587890625
0.259765625
0.2607421875
0.26171875
0.2626953125
0.263671875
0.2646484375
0.265625
0.2666015625
0.267578125
0.2685546875
0.26953125
0.2705078125
0.271484375
0.2724609375
0.2734375
0.2744140625
0.275390625
0.2763671875
0.27734375
0.2783203125
0.279296875
0.2802734375
0.28125
0.2822265625
0.283203125
0.2841796875
0.28515625
0.2861328125
0.287109375
0.2880859375
0.2890625
0.2900390625
0.291015625
0.2919921875
0.29296875
0.2939453125
0.294921875
0.2958984375
0.296875
0.2978515625
0.298828125
0.2998046875
0.30078125
0.3017578125
0.302734375
0.3037109375
0.3046875
0.3056640625
0.306640625
0.3076171875
0.30859375
0.3095703125
0.310546875
0.3115234375
0.3125
0.3134765625
0.314453125
0.3154296875
0.31640625
0.3173828125
0.318359375
0.3193359375
0.3203125
0.3212890625
0.322265625
0.3232421875
0.32421875
0.3251953125
0.326171875
0.3271484375
0.328125
0.3291015625
0.330078125
0.3310546875
0.33203125
0.3330078125
0.333984375
0.3349609375
0.3359375
0.3369140625
0.337890625
0.3388671875
0.33984375
0.3408203125
0.341796875
0.3427734375
0.34375
0.3447265625
0.345703125
0.3466796875
0.34765625
0.3486328125
0.349609375
0.3505859375
0.3515625
0.3525390625
0.353515625
0.3544921875
0.35546875
0.3564453125
0.357421875
0.3583984375
0.359375
0.3603515625
0.361328125
0.3623046875
0.36328125
0.3642578125
0.365234375
0.3662109375
0.3671875
0.3681640625
0.369140625
0.3701171875
0.37109375
0.3720703125
0.373046875
0.3740234375
0.375
0.3759765625
0.376953125
0.3779296875
0.37890625
0.3798828125
0.380859375
0.3818359375
0.3828125
0.3837890625
0.384765625
0.3857421875
0.38671875
0.3876953125
0.388671875
0.3896484375
0.390625
0.3916015625
0.392578125
0.3935546875
0.39453125
0.3955078125
0.396484375
0.3974609375
0.3984375
0.3994140625
0.400390625
0.4013671875
0.40234375
0.4033203125
0.404296875
0.4052734375
0.40625
0.4072265625
0.408203125
0.4091796875
0.41015625
0.4111328125
0.412109375
0.4130859375
0.4140625
0.4150390625
0.416015625
0.4169921875
0.41796875
0.4189453125
0.419921875
0.4208984375
0.421875
0.4228515625
0.423828125
0.4248046875
0.42578125
0.4267578125
0.427734375
0.4287109375
0.4296875
0.4306640625
0.431640625
0.4326171875
0.43359375
0.4345703125
0.435546875
0.4365234375
0.4375
0.4384765625
0.439453125
0.4404296875
0.44140625
0.4423828125
0.443359375
0.4443359375
0.4453125
0.4462890625
0.447265625
0.4482421875
0.44921875
0.4501953125
0.451171875
0.4521484375
0.453125
0.4541015625
0.455078125
0.4560546875
0.45703125
0.4580078125
0.458984375
0.4599609375
0.4609375
0.4619140625
0.462890625
0.4638671875
0.46484375
0.4658203125
0.466796875
0.4677734375
0.46875
0.4697265625
0.470703125
0.4716796875
0.47265625
0.4736328125
0.474609375
0.4755859375
0.4765625
0.4775390625
0.478515625
0.4794921875
0.48046875
0.4814453125
0.482421875
0.4833984375
0.484375
0.4853515625
0.486328125
0.4873046875
0.48828125
0.4892578125
0.490234375
0.4912109375
0.4921875
0.4931640625
0.494140625
0.4951171875
0.49609375
0.4970703125
0.498046875
0.4990234375
0.5
0.5009765625
0.501953125
0.5029296875
0.50390625
0.5048828125
0.505859375
0.5068359375
0.5078125
0.5087890625
0.509765625
0.5107421875
0.51171875
0.5126953125
0.513671875
0.5146484375
0.515625
0.5166015625
0.517578125
0.5185546875
0.51953125
0.5205078125
0.521484375
0.5224609375
0.5234375
0.5244140625
0.525390625
0.5263671875
0.52734375
0.5283203125
0.529296875
0.5302734375
0.53125
0.5322265625
0.533203125
0.5341796875
0.53515625
0.5361328125
0.537109375
0.5380859375
0.5390625
0.5400390625
0.541015625
0.5419921875
0.54296875
0.5439453125
0.544921875
0.5458984375
0.546875
0.5478515625
0.548828125
0.5498046875
0.55078125
0.5517578125
0.552734375
0.5537109375
0.5546875
0.5556640625
0.556640625
0.5576171875
0.55859375
0.5595703125
0.560546875
0.5615234375
0.5625
0.5634765625
0.564453125
0.5654296875
0.56640625
0.5673828125
0.568359375
0.5693359375
0.5703125
0.5712890625
0.572265625
0.5732421875
0.57421875
0.5751953125
0.576171875
0.5771484375
0.578125
0.5791015625
0.580078125
0.5810546875
0.58203125
0.5830078125
0.583984375
0.5849609375
0.5859375
0.5869140625
0.587890625
0.5888671875
0.58984375
0.5908203125
0.591796875
0.5927734375
0.59375
0.5947265625
0.595703125
0.5966796875
0.59765625
0.5986328125
0.599609375
0.6005859375
0.6015625
0.6025390625
0.603515625
0.6044921875
0.60546875
0.6064453125
0.607421875
0.6083984375
0.609375
0.6103515625
0.611328125
0.6123046875
0.61328125
0.6142578125
0.615234375
0.6162109375
0.6171875
0.6181640625
0.619140625
0.6201171875
0.62109375
0.6220703125
0.623046875
0.6240234375
0.625
0.6259765625
0.626953125
0.6279296875
0.62890625
0.6298828125
0.630859375
0.6318359375
0.6328125
0.6337890625
0.634765625
0.6357421875
0.63671875
0.6376953125
0.638671875
0.6396484375
0.640625
0.6416015625
0.642578125
0.6435546875
0.64453125
0.6455078125
0.646484375
0.6474609375
0.6484375
0.6494140625
0.650390625
0.6513671875
0.65234375
0.6533203125
0.654296875
0.6552734375
0.65625
0.6572265625
0.658203125
0.6591796875
0.66015625
0.6611328125
0.662109375
0.6630859375
0.6640625
0.6650390625
0.666015625
0.6669921875
0.66796875
0.6689453125
0.669921875
0.6708984375
0.671875
0.6728515625
0.673828125
0.6748046875
0.67578125
0.6767578125
0.677734375
0.6787109375
0.6796875
0.6806640625
0.681640625
0.6826171875
0.68359375
0.6845703125
0.685546875
0.6865234375
0.6875
0.6884765625
0.689453125
0.6904296875
0.69140625
0.6923828125
0.693359375
0.6943359375
0.6953125
0.6962890625
0.697265625
0.6982421875
0.69921875
0.7001953125
0.701171875
0.7021484375
0.703125
0.7041015625
0.705078125
0.7060546875
0.70703125
0.7080078125
0.708984375
0.7099609375
0.7109375
0.7119140625
0.712890625
0.7138671875
0.71484375
0.7158203125
0.716796875
0.7177734375
0.71875
0.7197265625
0.720703125
0.7216796875
0.72265625
0.7236328125
0.724609375
0.7255859375
0.7265625
0.7275390625
0.728515625
0.7294921875
0.73046875
0.7314453125
0.732421875
0.7333984375
0.734375
0.7353515625
0.736328125
0.7373046875
0.73828125
0.7392578125
0.740234375
0.7412109375
0.7421875
0.7431640625
0.744140625
0.7451171875
0.74609375
0.7470703125
0.748046875
0.7490234375
0.75
0.7509765625
0.751953125
0.7529296875
0.75390625
0.7548828125
0.755859375
0.7568359375
0.7578125
0.7587890625
0.759765625
0.7607421875
0.76171875
0.7626953125
0.763671875
0.7646484375
0.765625
0.7666015625
0.767578125
0.7685546875
0.76953125
0.7705078125
0.771484375
0.7724609375
0.7734375
0.7744140625
0.775390625
0.7763671875
0.77734375
0.7783203125
0.779296875
0.7802734375
0.78125
0.7822265625
0.783203125
0.7841796875
0.78515625
0.7861328125
0.787109375
0.7880859375
0.7890625
0.7900390625
0.791015625
0.7919921875
0.79296875
0.7939453125
0.794921875
0.7958984375
0.796875
0.7978515625
0.798828125
0.7998046875
0.80078125
0.8017578125
0.802734375
0.8037109375
0.8046875
0.8056640625
0.806640625
0.8076171875
0.80859375
0.8095703125
0.810546875
0.8115234375
0.8125
0.8134765625
0.814453125
0.8154296875
0.81640625
0.8173828125
0.818359375
0.8193359375
0.8203125
0.8212890625
0.822265625
0.8232421875
0.82421875
0.8251953125
0.826171875
0.8271484375
0.828125
0.8291015625
0.830078125
0.8310546875
0.83203125
0.8330078125
0.833984375
0.8349609375
0.8359375
0.8369140625
0.837890625
0.8388671875
0.83984375
0.8408203125
0.841796875
0.8427734375
0.84375
0.8447265625
0.845703125
0.8466796875
0.84765625
0.8486328125
0.849609375
0.8505859375
0.8515625
0.8525390625
0.853515625
0.8544921875
0.85546875
0.8564453125
0.857421875
0.8583984375
0.859375
0.8603515625
0.861328125
0.8623046875
0.86328125
0.8642578125
0.865234375
0.8662109375
0.8671875
0.8681640625
0.869140625
0.8701171875
0.87109375
0.8720703125
0.873046875
0.8740234375
0.875
0.8759765625
0.876953125
0.8779296875
0.87890625
0.8798828125
0.880859375
0.8818359375
0.8828125
0.8837890625
0.884765625
0.8857421875
0.88671875
0.8876953125
0.888671875
0.8896484375
0.890625
0.8916015625
0.892578125
0.8935546875
0.89453125
0.8955078125
0.896484375
0.8974609375
0.8984375
0.8994140625
0.900390625
0.9013671875
0.90234375
0.9033203125
0.904296875
0.9052734375
0.90625
0.9072265625
0.908203125
0.9091796875
0.91015625
0.9111328125
0.912109375
0.9130859375
0.9140625
0.9150390625
0.916015625
0.9169921875
0.91796875
0.9189453125
0.919921875
0.9208984375
0.921875
0.9228515625
0.923828125
0.9248046875
0.92578125
0.9267578125
0.927734375
0.9287109375
0.9296875
0.9306640625
0.931640625
0.9326171875
0.93359375
0.9345703125
0.935546875
0.9365234375
0.9375
0.9384765625
0.939453125
0.9404296875
0.94140625
0.9423828125
0.943359375
0.9443359375
0.9453125
0.9462890625
0.947265625
0.9482421875
0.94921875
0.9501953125
0.951171875
0.9521484375
0.953125
0.9541015625
0.955078125
0.9560546875
0.95703125
0.9580078125
0.958984375
0.9599609375
0.9609375
0.9619140625
0.962890625
0.9638671875
0.96484375
0.9658203125
0.966796875
0.9677734375
0.96875
0.9697265625
0.970703125
0.9716796875
0.97265625
0.9736328125
0.974609375
0.9755859375
0.9765625
0.9775390625
0.978515625
0.9794921875
0.98046875
0.9814453125
0.982421875
0.9833984375
0.984375
0.9853515625
0.986328125
0.9873046875
0.98828125
0.9892578125
0.990234375
0.9912109375
0.9921875
0.9931640625
0.994140625
0.9951171875
0.99609375
0.9970703125
0.998046875
0.9990234375
1.0


==> tikz/r_ref/oneD/residual/ref_10/mesh1.csv <==
x
0.0
0.00146484375
0.0029296875
0.00439453125
0.005859375
0.00732421875
0.0087890625
0.01025390625
0.01171875
0.01318359375
0.0146484375
0.01611328125
0.017578125
0.01904296875
0.0205078125
0.02197265625
0.0234375
0.02490234375
0.0263671875
0.02783203125
0.029296875
0.03076171875
0.0322265625
0.03369140625
0.03515625
0.03662109375
0.0380859375
0.03955078125
0.041015625
0.04248046875
0.0439453125
0.04541015625
0.046875
0.04833984375
0.0498046875
0.05126953125
0.052734375
0.05419921875
0.0556640625
0.05712890625
0.05859375
0.06005859375
0.0615234375
0.06298828125
0.064453125
0.06591796875
0.0673828125
0.06884765625
0.0703125
0.07177734375
0.0732421875
0.07470703125
0.076171875
0.07763671875
0.0791015625
0.08056640625
0.08203125
0.08349609375
0.0849609375
0.08642578125
0.087890625
0.08935546875
0.0908203125
0.09228515625
0.09375
0.09521484375
0.0966796875
0.09814453125
0.099609375
0.10107421875
0.1025390625
0.10400390625
0.10546875
0.10693359375
0.1083984375
0.10986328125
0.111328125
0.11279296875
0.1142578125
0.11572265625
0.1171875
0.11865234375
0.1201171875
0.12158203125
0.123046875
0.12451171875
0.1259765625
0.12744140625
0.12890625
0.13037109375
0.1318359375
0.13330078125
0.134765625
0.13623046875
0.1376953125
0.13916015625
0.140625
0.14208984375
0.1435546875
0.14501953125
0.146484375
0.14794921875
0.1494140625
0.15087890625
0.15234375
0.15380859375
0.1552734375
0.15673828125
0.158203125
0.15966796875
0.1611328125
0.16259765625
0.1640625
0.16552734375
0.1669921875
0.16845703125
0.169921875
0.17138671875
0.1728515625
0.17431640625
0.17578125
0.17724609375
0.1787109375
0.18017578125
0.181640625
0.18310546875
0.1845703125
0.18603515625
0.1875
0.18896484375
0.1904296875
0.19189453125
0.193359375
0.19482421875
0.1962890625
0.19775390625
0.19921875
0.20068359375
0.2021484375
0.20361328125
0.205078125
0.20654296875
0.2080078125
0.20947265625
0.2109375
0.21240234375
0.2138671875
0.21533203125
0.216796875
0.21826171875
0.2197265625
0.22119140625
0.22265625
0.22412109375
0.2255859375
0.22705078125
0.228515625
0.22998046875
0.2314453125
0.23291015625
0.234375
0.23583984375
0.2373046875
0.23876953125
0.240234375
0.24169921875
0.2431640625
0.24462890625
0.24609375
0.24755859375
0.2490234375
0.25048828125
0.251953125
0.25341796875
0.2548828125
0.25634765625
0.2578125
0.25927734375
0.2607421875
0.26220703125
0.263671875
0.26513671875
0.2666015625
0.26806640625
0.26953125
0.27099609375
0.2724609375
0.27392578125
0.275390625
0.27685546875
0.2783203125
0.27978515625
0.28125
0.28271484375
0.2841796875
0.28564453125
0.287109375
0.28857421875
0.2900390625
0.29150390625
0.29296875
0.29443359375
0.2958984375
0.29736328125
0.298828125
0.30029296875
0.3017578125
0.30322265625
0.3046875
0.30615234375
0.3076171875
0.30908203125
0.310546875
0.31201171875
0.3134765625
0.31494140625
0.31640625
0.31787109375
0.3193359375
0.32080078125
0.322265625
0.32373046875
0.3251953125
0.32666015625
0.328125
0.32958984375
0.3310546875
0.33251953125
0.333984375
0.33544921875
0.3369140625
0.33837890625
0.33984375
0.34130859375
0.3427734375
0.34423828125
0.345703125
0.34716796875
0.3486328125
0.35009765625
0.3505859375
0.35107421875
0.3515625
0.35205078125
0.3525390625
0.35302734375
0.353515625
0.35400390625
0.3544921875
0.35498046875
0.35546875
0.35595703125
0.3564453125
0.35693359375
0.357421875
0.35791015625
0.3583984375
0.35888671875
0.359375
0.35986328125
0.3603515625
0.36083984375
0.361328125
0.36181640625
0.3623046875
0.36279296875
0.36328125
0.36376953125
0.3642578125
0.36474609375
0.365234375
0.36572265625
0.3662109375
0.36669921875
0.3671875
0.36767578125
0.3681640625
0.36865234375
0.369140625
0.36962890625
0.3701171875
0.37060546875
0.37109375
0.37158203125
0.3720703125
0.37255859375
0.373046875
0.37353515625
0.3740234375
0.37451171875
0.375
0.37548828125
0.3759765625
0.37646484375
0.376953125
0.37744140625
0.3779296875
0.37841796875
0.37890625
0.37939453125
0.3798828125
0.38037109375
0.380859375
0.38134765625
0.3818359375
0.38232421875
0.3828125
0.38330078125
0.3837890625
0.38427734375
0.384765625
0.38525390625
0.3857421875
0.38623046875
0.38671875
0.38720703125
0.3876953125
0.38818359375
0.388671875
0.38916015625
0.3896484375
0.39013671875
0.390625
0.39111328125
0.3916015625
0.39208984375
0.3935546875
0.39501953125
0.396484375
0.39794921875
0.3994140625
0.40087890625
0.40234375
0.40380859375
0.4052734375
0.40673828125
0.408203125
0.40966796875
0.4111328125
0.41259765625
0.4140625
0.41552734375
0.4169921875
0.41845703125
0.419921875
0.42138671875
0.4228515625
0.42431640625
0.42578125
0.42724609375
0.4287109375
0.43017578125
0.431640625
0.43310546875
0.4345703125
0.43603515625
0.4375
0.43896484375
0.4404296875
0.44189453125
0.443359375
0.44482421875
0.4462890625
0.44775390625
0.44921875
0.45068359375
0.4521484375
0.45361328125
0.455078125
0.45654296875
0.4580078125
0.45947265625
0.4609375
0.46240234375
0.4638671875
0.46533203125
0.466796875
0.46826171875
0.4697265625
0.47119140625
0.47265625
0.47412109375
0.4755859375
0.47705078125
0.478515625
0.47998046875
0.4814453125
0.48291015625
0.484375
0.48583984375
0.4873046875
0.48876953125
0.490234375
0.49169921875
0.4931640625
0.49462890625
0.49609375
0.49755859375
0.4990234375
0.50048828125
0.501953125
0.50341796875
0.5048828125
0.50634765625
0.5078125
0.50927734375
0.5107421875
0.51220703125
0.513671875
0.51513671875
0.5166015625
0.51806640625
0.51953125
0.52099609375
0.5224609375
0.52392578125
0.525390625
0.52685546875
0.5283203125
0.52978515625
0.53125
0.53271484375
0.5341796875
0.53564453125
0.537109375
0.53857421875
0.5400390625
0.54150390625
0.54296875
0.54443359375
0.5458984375
0.54736328125
0.548828125
0.55029296875
0.5517578125
0.55322265625
0.5546875
0.55615234375
0.5576171875
0.55908203125
0.560546875
0.56201171875
0.5634765625
0.56494140625
0.56640625
0.56787109375
0.5693359375
0.57080078125
0.572265625
0.57373046875
0.5751953125
0.57666015625
0.578125
0.57958984375
0.5810546875
0.58251953125
0.583984375
0.58544921875
0.5869140625
0.58837890625
0.58984375
0.59130859375
0.5927734375
0.59423828125
0.595703125
0.59716796875
0.5986328125
0.60009765625
0.6015625
0.60302734375
0.6044921875
0.60595703125
0.607421875
0.60888671875
0.6103515625
0.61181640625
0.61328125
0.61474609375
0.6162109375
0.61767578125
0.619140625
0.62060546875
0.6220703125
0.62353515625
0.625
0.62646484375
0.6279296875
0.62939453125
0.630859375
0.63232421875
0.6337890625
0.63525390625
0.63671875
0.63818359375
0.6396484375
0.64111328125
0.642578125
0.64404296875
0.6455078125
0.64697265625
0.6484375
0.64990234375
0.6513671875
0.65283203125
0.654296875
0.65576171875
0.6572265625
0.65869140625
0.66015625
0.66162109375
0.6630859375
0.66455078125
0.666015625
0.66748046875
0.6689453125
0.67041015625
0.671875
0.67333984375
0.6748046875
0.67626953125
0.677734375
0.67919921875
0.6806640625
0.68212890625
0.68359375
0.68505859375
0.6865234375
0.68798828125
0.689453125
0.69091796875
0.6923828125
0.69384765625
0.6953125
0.69677734375
0.6982421875
0.69970703125
0.701171875
0.70263671875
0.7041015625
0.70556640625
0.70703125
0.70849609375
0.7099609375
0.71142578125
0.712890625
0.71435546875
0.7158203125
0.71728515625
0.71875
0.71923828125
0.7197265625
0.72021484375
0.720703125
0.72119140625
0.7216796875
0.72216796875
0.72265625
0.72314453125
0.7236328125
0.72412109375
0.724609375
0.72509765625
0.7255859375
0.72607421875
0.7265625
0.72705078125
0.7275390625
0.72802734375
0.728515625
0.72900390625
0.7294921875
0.72998046875
0.73046875
0.73095703125
0.7314453125
0.73193359375
0.732421875
0.73291015625
0.7333984375
0.73388671875
0.734375
0.73486328125
0.7353515625
0.73583984375
0.736328125
0.73681640625
0.7373046875
0.73779296875
0.73828125
0.73876953125
0.7392578125
0.73974609375
0.740234375
0.74072265625
0.7412109375
0.74169921875
0.7421875
0.74267578125
0.7431640625
0.74365234375
0.744140625
0.74462890625
0.7451171875
0.74560546875
0.74609375
0.74658203125
0.7470703125
0.74755859375
0.748046875
0.74853515625
0.7490234375
0.74951171875
0.75
0.75048828125
0.7509765625
0.75146484375
0.751953125
0.75244140625
0.7529296875
0.75341796875
0.75390625
0.75439453125
0.7548828125
0.75537109375
0.755859375
0.75634765625
0.7568359375
0.75732421875
0.7578125
0.75830078125
0.7587890625
0.75927734375
0.759765625
0.76025390625
0.7607421875
0.76123046875
0.76171875
0.76220703125
0.7626953125
0.76318359375
0.763671875
0.76416015625
0.7646484375
0.76513671875
0.765625
0.76611328125
0.7666015625
0.76708984375
0.767578125
0.76806640625
0.7685546875
0.76904296875
0.76953125
0.77001953125
0.7705078125
0.77099609375
0.771484375
0.77197265625
0.7724609375
0.77294921875
0.7734375
0.77392578125
0.7744140625
0.77490234375
0.775390625
0.77587890625
0.7763671875
0.77685546875
0.77734375
0.77783203125
0.7783203125
0.77880859375
0.779296875
0.77978515625
0.7802734375
0.78076171875
0.78125
0.78173828125
0.7822265625
0.78271484375
0.783203125
0.78369140625
0.7841796875
0.78466796875
0.78515625
0.78564453125
0.7861328125
0.78662109375
0.787109375
0.78759765625
0.7880859375
0.78857421875
0.7890625
0.78955078125
0.7900390625
0.79052734375
0.791015625
0.79150390625
0.7919921875
0.79248046875
0.79296875
0.79345703125
0.7939453125
0.79443359375
0.794921875
0.79541015625
0.7958984375
0.79638671875
0.796875
0.79736328125
0.7978515625
0.79833984375
0.798828125
0.79931640625
0.7998046875
0.80029296875
0.80078125
0.80126953125
0.8017578125
0.80224609375
0.802734375
0.80322265625
0.8037109375
0.80419921875
0.8046875
0.80517578125
0.8056640625
0.80615234375
0.806640625
0.80712890625
0.8076171875
0.80810546875
0.80859375
0.80908203125
0.8095703125
0.81005859375
0.810546875
0.81103515625
0.8115234375
0.81201171875
0.8125
0.81298828125
0.8134765625
0.81396484375
0.814453125
0.81494140625
0.8154296875
0.81591796875
0.81640625
0.81689453125
0.8173828125
0.81787109375
0.818359375
0.81884765625
0.8193359375
0.81982421875
0.8203125
0.82080078125
0.8212890625
0.82177734375
0.822265625
0.82275390625
0.8232421875
0.82373046875
0.82421875
0.82470703125
0.8251953125
0.82568359375
0.826171875
0.82666015625
0.8271484375
0.82763671875
0.828125
0.82861328125
0.8291015625
0.82958984375
0.830078125
0.83056640625
0.8310546875
0.83154296875
0.83203125
0.83251953125
0.8330078125
0.83349609375
0.833984375
0.83447265625
0.8349609375
0.83544921875
0.8359375
0.83642578125
0.8369140625
0.83740234375
0.837890625
0.83837890625
0.8388671875
0.83935546875
0.83984375
0.84033203125
0.8408203125
0.84130859375
0.841796875
0.84228515625
0.8427734375
0.84326171875
0.84375
0.84423828125
0.8447265625
0.84521484375
0.845703125
0.84619140625
0.8466796875
0.84716796875
0.84765625
0.84814453125
0.8486328125
0.84912109375
0.849609375
0.85009765625
0.8505859375
0.85107421875
0.8515625
0.85205078125
0.8525390625
0.85302734375
0.853515625
0.85400390625
0.8544921875
0.85498046875
0.85546875
0.85595703125
0.8564453125
0.85693359375
0.857421875
0.85791015625
0.8583984375
0.85888671875
0.859375
0.85986328125
0.8603515625
0.86083984375
0.861328125
0.86181640625
0.8623046875
0.86279296875
0.86328125
0.86376953125
0.8642578125
0.86474609375
0.865234375
0.86572265625
0.8662109375
0.86669921875
0.8671875
0.86767578125
0.8681640625
0.86865234375
0.869140625
0.86962890625
0.8701171875
0.87060546875
0.87109375
0.87158203125
0.8720703125
0.87255859375
0.873046875
0.87353515625
0.8740234375
0.87451171875
0.875
0.87548828125
0.8759765625
0.87646484375
0.8779296875
0.87939453125
0.880859375
0.88232421875
0.8837890625
0.88525390625
0.88671875
0.88818359375
0.8896484375
0.89111328125
0.892578125
0.89404296875
0.8955078125
0.89697265625
0.8984375
0.89990234375
0.9013671875
0.90283203125
0.904296875
0.90576171875
0.9072265625
0.90869140625
0.91015625
0.91162109375
0.9130859375
0.91455078125
0.916015625
0.91748046875
0.9189453125
0.92041015625
0.921875
0.92333984375
0.9248046875
0.92626953125
0.927734375
0.92919921875
0.9306640625
0.93212890625
0.93359375
0.93505859375
0.9365234375
0.93798828125
0.939453125
0.94091796875
0.9423828125
0.94384765625
0.9453125
0.94677734375
0.9482421875
0.94970703125
0.9501953125
0.95068359375
0.951171875
0.95166015625
0.9521484375
0.95263671875
0.953125
0.95361328125
0.9541015625
0.95458984375
0.955078125
0.95556640625
0.9560546875
0.95654296875
0.95703125
0.95751953125
0.9580078125
0.95849609375
0.958984375
0.95947265625
0.9599609375
0.96044921875
0.9609375
0.96142578125
0.9619140625
0.96240234375
0.962890625
0.96337890625
0.9638671875
0.96435546875
0.96484375
0.96533203125
0.9658203125
0.96630859375
0.966796875
0.96728515625
0.9677734375
0.96826171875
0.96875
0.96923828125
0.9697265625
0.97021484375
0.970703125
0.97119140625
0.9716796875
0.97216796875
0.97265625
0.97314453125
0.9736328125
0.97412109375
0.974609375
0.97509765625
0.9755859375
0.97607421875
0.9765625
0.97705078125
0.9775390625
0.97802734375
0.978515625
0.97900390625
0.9794921875
0.97998046875
0.98046875
0.98095703125
0.9814453125
0.98193359375
0.982421875
0.98291015625
0.9833984375
0.98388671875
0.984375
0.98486328125
0.9853515625
0.98583984375
0.986328125
0.98681640625
0.9873046875
0.98779296875
0.98828125
0.98876953125
0.9892578125
0.98974609375
0.990234375
0.99072265625
0.9912109375
0.99169921875
0.9921875
0.99267578125
0.9931640625
0.99365234375
0.994140625
0.99462890625
0.9951171875
0.99560546875
0.99609375
0.99658203125
0.9970703125
0.99755859375
0.998046875
0.99853515625
0.9990234375
0.99951171875
1.0


==> tikz/r_ref/oneD/residual/ref_10/mesh15.csv <==
x
0.0
0.032625637231831206
0.04901493189845496
0.05949858776102701
0.06903252091615286
0.07709159035994162
0.08473538506996192
0.09059060709341793
0.09614489081104693
0.10167110985821637
0.10658615835927776
0.11130166313159862
0.1160976318046778
0.1208724245780104
0.12549567861515243
0.1292258764719918
0.13331937206248767
0.13677325896696857
0.14022714587144947
0.14368103277593036
0.14717463795750518
0.15062852486198608
0.15408241176646698
0.15753629867094787
0.16025876674848405
0.16294512322974697
0.1656314797110099
0.16832543654845722
0.17121483180335417
0.17387925884395372
0.1766482467910464
0.178979090640496
0.18164351768109555
0.1843079447216951
0.18642765225013136
0.18888095742386213
0.19095328956655067
0.1930256217092392
0.19519327923535457
0.19722169036913328
0.19932915989602407
0.2014014920387126
0.20351258694336138
0.20558491908604992
0.20725384124534685
0.20932617338803539
0.21121146632185628
0.21282328021061403
0.2145074612535609
0.21610611747792063
0.21770477370228036
0.21938904386843205
0.22098770009279178
0.2225863563171515
0.22418501254151124
0.22578366876587097
0.2272242597477998
0.2285648795536872
0.23016353577804693
0.2317368229528256
0.23333547917718533
0.23476745540847332
0.23630251625490928
0.23762715944985757
0.23911957971722586
0.24061199998459415
0.24190986183930363
0.24340228210667192
0.24499349429243011
0.24630724306325646
0.247787480308034
0.24926771755281152
0.25074795479758905
0.2522281920423666
0.2537084292871441
0.2551886665319216
0.25638198908245613
0.2577234950249476
0.259154786354884
0.26050634859620914
0.2616576442310361
0.26280893986586307
0.26396023550069003
0.265111531135517
0.26626282677034396
0.26741412240517093
0.26858614722732455
0.2698581380318501
0.27109367218236
0.272244967817187
0.27339626345201395
0.2745475590868409
0.2756988547216679
0.27692533701019784
0.2780108443230347
0.27930617312085815
0.2804574687556851
0.2816087643905121
0.28276006002533904
0.283911355660166
0.28504803166788406
0.28620141582086944
0.2872247897184934
0.2882481636161174
0.28927153751374135
0.2902949114113653
0.2913182853089893
0.29234165920661326
0.29346756625363923
0.2945071841813842
0.2955468021091292
0.2965864200368742
0.2976834722139756
0.2988530423826887
0.30002261255140183
0.30119218272011494
0.30236175288882805
0.30353132305754116
0.30470089322625427
0.3058704633949674
0.3070400335636805
0.30815864131091075
0.3093428311067328
0.3105270209025548
0.31167831653738176
0.3129047988259117
0.31408898862173373
0.31527317841755576
0.3164573682133778
0.31744419304322946
0.31843101787308115
0.31941784270293283
0.3204046675327845
0.3213914923626362
0.3223783171924879
0.32336514202233957
0.32435196685219125
0.32533879168204294
0.3263256165118946
0.3274062220689302
0.3286749968501681
0.329943771631406
0.33121254641264386
0.33248132119388174
0.33352296962539185
0.33472752247325843
0.33578013562510023
0.336832748776942
0.3378853619287838
0.3389379750806256
0.34012216487644764
0.34130635467226966
0.3424905444680917
0.3436747342639137
0.3448589240597357
0.34604311385555775
0.34722730365137977
0.3484114934472018
0.3495956832430238
0.35077987303884584
0.35196406283466786
0.3531153584694948
0.3542666541043218
0.35541794973914875
0.3565692453739757
0.3577916086405821
0.3589429042754091
0.36011775375391153
0.3614335201937138
0.36258481582854074
0.3637361114633677
0.36488740709819467
0.36603870273302164
0.3671899983678486
0.36834129400267557
0.36949258963750253
0.3706438852723295
0.37179518090715646
0.37294647654198343
0.3740977721768104
0.3754724232258013
0.37695266047057885
0.3784328977153564
0.37971211508738634
0.3809913324594163
0.38227054983144626
0.3835497672034762
0.3848289845755062
0.38610820194753614
0.3873874193195661
0.38866663669159607
0.3900128671339189
0.3916575751836717
0.39330228323342453
0.39482481297091
0.39634734270839544
0.3978698724458809
0.39939240218336636
0.4009149319208518
0.40243746165833727
0.4042631739275748
0.40612703018769025
0.4076620910341262
0.40948172803337
0.41142529507533254
0.4132015797690656
0.4149778644627986
0.41675414915653164
0.41853043385026467
0.42081422845649286
0.4228099096621918
0.42509370426841997
0.42737749887464815
0.42966129348087634
0.4319450880871045
0.4342288826933327
0.4371651900441975
0.4401014973950623
0.44303780474592713
0.44597411209679194
0.44891041944765675
0.45184672679852156
0.45478303414938637
0.4577193415002512
0.460655648851116
0.4635919562019808
0.4665282635528456
0.4694645709037104
0.4743584164884851
0.47925226207325977
0.4830585864169734
0.48686491076068705
0.4906712351044007
0.49363170959395575
0.4965921840835108
0.49955265857306586
0.5018552498427198
0.5041578411123737
0.5064604323820276
0.5087630236516816
0.5110656149213355
0.5136193118232768
0.5159219030929307
0.5177128074137727
0.5195037117346146
0.5212946160554566
0.5231002603295565
0.5249059046036564
0.5267115488777563
0.5285171931518562
0.5303228374259561
0.532128481700056
0.533919386020898
0.5353983536242595
0.5371892579451014
0.5389801622659434
0.5407710665867853
0.5421639921696624
0.5435569177525394
0.545205523939785
0.5465984495226621
0.5479913751055392
0.5493843006884163
0.5507772262712933
0.5520478397220359
0.5534407653049129
0.5548223200667053
0.5562038748284976
0.55758542959029
0.5589669843520824
0.5603485391138747
0.5617300938756671
0.5631116486374594
0.5643550479230726
0.5655984472086857
0.5668418464942988
0.5680852457799119
0.569328645065525
0.5705720443511382
0.5718154436367513
0.5730588429223644
0.5743022422079775
0.5755456414935907
0.5767890407792038
0.5780324400648169
0.57927583935043
0.5805192386360432
0.5817626379216563
0.5830060372072694
0.5842494364928825
0.5854928357784956
0.5867362350641088
0.5879796343497219
0.589223033635335
0.5904664329209481
0.5917098322065613
0.5929532314921744
0.5941966307777875
0.5954400300634006
0.5966834293490137
0.5979268286346269
0.5988939169678815
0.5998610053011362
0.6008280936343908
0.6017951819676455
0.6027622703009001
0.6037293586341548
0.6046964469674094
0.6056635353006641
0.6066306236339187
0.6075977119671734
0.608564800300428
0.6095318886336827
0.6104989769669373
0.611466065300192
0.6124331536334466
0.6134002419667013
0.6143673302999559
0.6153344186332106
0.6163015069664652
0.6172685952997199
0.6182356836329745
0.6191311357933955
0.6200265879538165
0.6209220401142375
0.6218174922746584
0.6227129444350794
0.6236083965955004
0.6245038487559214
0.6253993009163423
0.6262947530767633
0.6273605238930031
0.6282559760534241
0.6291514282138451
0.630046880374266
0.630942332534687
0.631837784695108
0.632733236855529
0.6336286890159499
0.6345241411763709
0.6354195933367919
0.6363150454972129
0.6372104976576338
0.6380815510269713
0.6389770031873923
0.6398724553478132
0.6407679075082342
0.6416633596686552
0.6425588118290761
0.6434542639894971
0.6443497161499181
0.6452386104001562
0.6461267527470227
0.6470148950938892
0.6479030374407557
0.6487911797876222
0.6496793221344888
0.6505674644813553
0.6514556068282218
0.6523437491750883
0.6532318915219548
0.6541200338688213
0.6550081762156879
0.6558963185625544
0.6567844609094209
0.6576726032562874
0.6584854429902407
0.6591762203711369
0.6598669977520331
0.6605577751329292
0.6612784098147131
0.6619691871956093
0.6626599645765054
0.6633617066777333
0.6640524840586295
0.6647432614395257
0.6654340388204218
0.666124816201318
0.6668155935822142
0.6675063709631104
0.6681971483440066
0.6688879257249027
0.6695787031057989
0.6702694804866951
0.6709602578675913
0.6716510352484875
0.6723418126293836
0.6730325900102798
0.673723367391176
0.6744141447720722
0.6751049221529684
0.6757487947434129
0.676439572124309
0.6771303495052052
0.6778211268861014
0.6784048290351166
0.6790627896075421
0.6797535669884383
0.6804443443693344
0.6811351217502306
0.6818258991311268
0.682516676512023
0.6832074538929191
0.6838982312738153
0.6845890086547115
0.6852797860356077
0.6859705634165039
0.6866613407974
0.6873521181782962
0.6879661425168706
0.6886569198977668
0.689347697278663
0.6900384746595591
0.6907292520404553
0.6913432763790297
0.6919989387833994
0.6925362100796519
0.6931309384585802
0.6936682097548328
0.6942681365958379
0.6948054078920904
0.695342679188343
0.6958799504845956
0.6965393467198737
0.6970766180161263
0.6976138893123789
0.6981511606086315
0.698688431904884
0.6992257032011366
0.6997629744973892
0.7003002457936418
0.7008375170898944
0.701374788386147
0.7019120596823996
0.7024745559683652
0.7030186335132385
0.703555904809491
0.7040931761057436
0.7046304474019962
0.7051677186982488
0.7057049899945014
0.706242261290754
0.7067795325870065
0.7073168038832591
0.7078540751795117
0.7084389902161092
0.7089718756242291
0.709504761032349
0.710037646440469
0.7105705318485889
0.7111034172567088
0.7116363026648287
0.7121691880729486
0.7127020734810685
0.7132349588891884
0.7137678442973083
0.714320254771792
0.7148531401799119
0.7153548321184644
0.7158877175265843
0.7164206029347042
0.7168663391212249
0.7173992245293448
0.7179321099374647
0.7184649953455846
0.7189978807537045
0.7195307661618244
0.7200636515699443
0.7205965369780643
0.7210154705148852
0.7215483559230051
0.7220812413311251
0.722614126739245
0.7231470121473649
0.7235614785759026
0.7239759450044403
0.724390411432978
0.7249034299106825
0.7254363153188024
0.7259692007269223
0.7265020861350422
0.7270349715431621
0.7274545432383093
0.7279282191566381
0.7284018950749669
0.7288755709932957
0.7294039452021934
0.7299368306103133
0.7304697160184332
0.7310026014265532
0.731476277344882
0.7319499532632108
0.7324814648904976
0.7329025101512343
0.733323555411971
0.7337446006727077
0.7341709089992037
0.7345972173256996
0.7350235256521955
0.7354498339786915
0.7358761423051874
0.7363024506316833
0.7367287589581792
0.7371550672846752
0.7375813756111711
0.7380888855236662
0.7385963954361614
0.7391039053486566
0.7395221241481522
0.7400338110969642
0.7405510057665197
0.7410058386099081
0.7414606714532965
0.741915504296685
0.7423703371400734
0.742827105343622
0.7433387922924339
0.7438678974826871
0.7442982325046614
0.7447530653480499
0.7452078981914383
0.7456627310348267
0.7461175638782152
0.7465723967216036
0.747027229564992
0.7474820624083804
0.7479368952517689
0.7483917280951573
0.7488465609385457
0.7493013937819342
0.7497562266253226
0.7502870629650715
0.75074189580846
0.7511967286518484
0.7516515614952368
0.7521063943386253
0.7525612271820137
0.7530454292318609
0.7534920544812849
0.7539249111287063
0.754369873637188
0.7548632860521138
0.7553566984670397
0.7558501108819655
0.7563435232968914
0.7568369357118172
0.757330348126743
0.7578237605416689
0.7583171729565947
0.7588105853715206
0.7593039977864464
0.7597974102013723
0.7602908226162981
0.7607842350312239
0.7612776474461498
0.7617710598610756
0.7622644722760015
0.7627578846909273
0.7632512971058532
0.763744709520779
0.7641796434272692
0.764647993624294
0.7650874391597426
0.765550967802028
0.7659489465399929
0.7663469252779578
0.7667449040159227
0.7671428827538875
0.7675408614918524
0.7679388402298173
0.7683368189677822
0.768734797705747
0.7691327764437119
0.7695307551816768
0.7699287339196417
0.7703267126576065
0.7707246913955714
0.7711226701335363
0.7715206488715012
0.7719186276094661
0.7723166063474309
0.7727375378999568
0.7731923707433452
0.7736472035867337
0.7741169376204198
0.7745717704638082
0.7750266033071966
0.7754814361505851
0.7759362689939735
0.7763949191844404
0.7767928979224052
0.7772175980899192
0.7776724309333076
0.778127263776696
0.778577603804024
0.7790324366474124
0.7794872694908008
0.7799421023341893
0.7803969351775777
0.7808517680209661
0.7813634549697781
0.7818751419185901
0.7823868288674021
0.7828985158162141
0.783410202765026
0.783828914300102
0.7842889073303922
0.784693203191182
0.7850974990519717
0.7856173080158442
0.7860611421897374
0.7865809511536099
0.7871007601174824
0.7876205690813549
0.7881403780452274
0.7886601870090999
0.7891799959729724
0.7896998049368449
0.7902196139007174
0.7907394228645899
0.7912592318284624
0.7916802770891991
0.7921013223499358
0.7925223676106725
0.7929434128714092
0.793364458132146
0.7937855033928827
0.7942065486536194
0.7946275939143561
0.7950486391750928
0.7954761737937588
0.7960175177004203
0.7964987122841194
0.7969799068678185
0.7974611014515176
0.7979422960352167
0.7984234906189158
0.7989046852026149
0.7993783611209437
0.7998520370392725
0.8003257129576014
0.8008208707769882
0.8013622146836497
0.8018231183123135
0.8022967942306423
0.8027704701489711
0.8032441460672999
0.8037178219856287
0.8041914979039575
0.8046651738222863
0.8051388497406151
0.8056125256589439
0.8060862015772727
0.8066200268185639
0.8071613707252254
0.8077027146318869
0.8082440585385484
0.8087854024452099
0.8093267463518714
0.8098596317599913
0.8103859383359122
0.8108492537717211
0.811375560347642
0.8119018669235629
0.8124281734994838
0.8129544800754047
0.8134807866513256
0.8140070932272465
0.8145333998031674
0.8150597063790883
0.8155860129550092
0.8161123195309301
0.816638626106851
0.8171649326827719
0.8176912392586928
0.8182175458346137
0.8187438524105346
0.8192786174849971
0.8197851550762607
0.8203142857928469
0.8207821138603322
0.8212499419278174
0.8217177699953027
0.8221855980627879
0.8227870912924118
0.8233885845220357
0.8239900777516596
0.8245915709812834
0.8251178775572043
0.8256441841331252
0.8261704907090461
0.826696797284967
0.8273090826692169
0.8279105758988408
0.8285148538193425
0.8290411603952634
0.8295869598073295
0.8300986467561415
0.8306103337049535
0.8311220206537655
0.831777085784779
0.8324349690046802
0.8330928522245813
0.8337507354444824
0.8344086186643835
0.8350665018842847
0.8357243851041858
0.8363822683240869
0.837040151543988
0.8376980347638892
0.8383559179837903
0.8390138012036914
0.8396716844235925
0.8403295676434936
0.8409874508633948
0.8416453340832959
0.842303217303197
0.8429611005230981
0.8436189837429993
0.8442768669629004
0.8449347501828015
0.8455926334027026
0.8462505166226038
0.8469083998425049
0.847566283062406
0.8482241662823071
0.8488820495022082
0.8495399327221094
0.850385782576268
0.8511752424401493
0.8519647023040307
0.852754162167912
0.8535436220317933
0.8543330818956747
0.855122541759556
0.8559881281103117
0.856777587974193
0.857756357091148
0.8587351262081029
0.8597138953250578
0.8606326762333083
0.86161950106316
0.8626063258930117
0.8635931507228634
0.864579975552715
0.8658487503339529
0.8671175251151908
0.8683862998964287
0.8696550746776666
0.8709238494589044
0.8721926242401423
0.8734952061631702
0.8751264880247618
0.8767577698863533
0.8783890517479449
0.8800203336095365
0.881651615471128
0.8832828973327196
0.8849141791943111
0.8865454610559027
0.8881767429174943
0.8898080247790858
0.8914393066406774
0.893070588502269
0.8947018703638605
0.8963973294048628
0.8976661041861007
0.8989348789673386
0.9005795870170914
0.9022242950668442
0.9035035124388742
0.9047827298109041
0.9060619471829341
0.907341164554964
0.9083361113998762
0.9093310582447884
0.9102265104052094
0.9111219625656304
0.9120174147260514
0.9129128668864723
0.9138083190468933
0.9147037712073143
0.9155992233677352
0.9164946755281562
0.9173901276885772
0.9182060113976149
0.9191088335346649
0.9200116556717148
0.9209144778087648
0.9218172999458147
0.9227201220828647
0.9234165848743032
0.9241130476657418
0.9248095104571803
0.9255059732486188
0.9262024360400574
0.9268988988314959
0.9275953616229344
0.928291824414373
0.9289882872058115
0.92968474999725
0.9303812127886886
0.9309781808956359
0.9315751490025832
0.9321721171095305
0.9327690852164778
0.9334191171551538
0.9340638427106569
0.93470856826616
0.9353532938216631
0.9359980193771662
0.9365352906734188
0.9371155436733716
0.9376957966733244
0.9382760496732772
0.93885630267323
0.9394365556731827
0.9400168086731355
0.9405970616730883
0.9411773146730411
0.9417575676729939
0.9422590208828296
0.9427962921790822
0.9433335634753348
0.9438708347715874
0.94440810606784
0.9449453773640926
0.9454826486603451
0.9460199199565977
0.9465571912528503
0.9470944625491029
0.9476317338453555
0.9481690051416081
0.9487062764378607
0.9492435477341132
0.9497808190303658
0.9503180903266184
0.950855361622871
0.9513926329191236
0.9519299042153762
0.9524671755116287
0.9530044468078813
0.9535417181041339
0.9540789894003865
0.9546162606966391
0.9550341383715022
0.9554520160463653
0.9558698937212284
0.9562877713960916
0.9567056490709547
0.9571235267458178
0.9575414044206809
0.957959282095544
0.9583771597704072
0.958783791562837
0.9591982579913747
0.9596127244199124
0.9600271908484501
0.9604416572769878
0.9608561237055255
0.9612705901340632
0.961685056562601
0.9620995229911387
0.9625139894196764
0.9629284558482141
0.9633429222767518
0.9637573887052895
0.9641718551338272
0.9645863215623649
0.9650007879909026
0.9654152544194403
0.965829720847978
0.9662441872765157
0.9666130477453407
0.9670275141738784
0.9674419806024162
0.9678564470309539
0.9682709134594916
0.9686853798880293
0.969099846316567
0.9695183255362281
0.9699327919647658
0.9703472583933035
0.9707617248218412
0.9711761912503789
0.9715906576789166
0.9720051241074543
0.972419590535992
0.972823234945281
0.9731455977230326
0.9734679605007841
0.9737903232785357
0.9741400363618595
0.9744623991396111
0.9747847619173626
0.9751357466761874
0.975458109453939
0.9757804722316905
0.9761028350094421
0.9764251977871936
0.9767475605649452
0.9771272322809637
0.9774741024011746
0.9778578676127836
0.9782158210605303
0.9785995862721393
0.9789833514837483
0.9793671166953573
0.9797109703249589
0.9800947355365679
0.9804785007481769
0.9808622659597859
0.9811607500132595
0.9814592340667332
0.9818281593070424
0.982126643360516
0.982483807812514
0.9827822918659876
0.9830807759194613
0.983379259972935
0.9836777440264086
0.9839762280798823
0.9842747121333559
0.9845904960789085
0.9848889801323821
0.985192407012164
0.9854908910656377
0.9857895541349535
0.986085601583909
0.9863853205151827
0.9866813679641382
0.9869774154130937
0.9872734628620492
0.9875695103110047
0.9878655577599602
0.9880994717937028
0.988329845107728
0.9885601042346934
0.9887903633616588
0.9890206224886242
0.9892508816155896
0.9894869060512974
0.9897102754007392
0.9899401962393313
0.9901585160041577
0.9903701878065476
0.990600446933513
0.9908307060604784
0.9910609651874438
0.9912912243144092
0.991476622844857
0.9916843917253573
0.9918634821574415
0.9920740047878098
0.992253095219894
0.9924321856519782
0.9926112760840624
0.9928261846025634
0.9929933884195634
0.9931775562713483
0.9933566467034325
0.9935354609870046
0.9937130894563779
0.9938757666855054
0.9940620690576907
0.9942211306006357
0.994398759070009
0.9945763875393823
0.9947541645256024
0.9948923200017816
0.9950304754779609
0.9951686309541401
0.995322828899134
0.9954765283650886
0.9956146838412678
0.9957614656996157
0.9958996211757949
0.9960549860415995
0.996185393032647
0.9963235485088262
0.9964617039850054
0.9965998594611847
0.9967114480982673
0.9968216661218321
0.9969598215980113
0.997075349140232
0.9971868914581137
0.9973148131953167
0.9974300880526243
0.9975405492623395
0.99765446587935
0.9977719247995083
0.9978714194839995
0.9979778114352484
0.9980896353386015
0.9981891300230927
0.9982922045987834
0.9983969146483105
0.9984877241913637
0.998581134412234
0.9986798168952191
0.9987700039796437
0.9988504967586778
0.9989390589530558
0.9990231771821527
0.9990999302244745
0.9991732682101429
0.999243164435029
0.9993124722968787
0.9993794471083675
0.9994405381185061
0.999503892795019
0.9995571140971151
0.9996102806971976
0.9996577782658278
0.9996999284776393
0.9997396469116211
0.9997782707214355
0.99981689453125
0.9998550415039062
0.9998931884765625
0.9999253749847412
0.9999551773071289
0.9999798536300659
1.0


==> tikz/r_ref/oneD/residual/ref_10/mesh3.csv <==
x
0.0
0.0032958984375
0.006591796875
0.0098876953125
0.01318359375
0.0164794921875
0.019775390625
0.0230712890625
0.0263671875
0.0296630859375
0.032958984375
0.0362548828125
0.03955078125
0.0428466796875
0.046142578125
0.0494384765625
0.052734375
0.0560302734375
0.059326171875
0.0626220703125
0.06591796875
0.0692138671875
0.072509765625
0.0758056640625
0.0791015625
0.0823974609375
0.085693359375
0.0889892578125
0.09228515625
0.0955810546875
0.098876953125
0.1021728515625
0.10546875
0.1087646484375
0.112060546875
0.1153564453125
0.11865234375
0.1219482421875
0.125244140625
0.1285400390625
0.1318359375
0.1351318359375
0.138427734375
0.1417236328125
0.14501953125
0.1483154296875
0.151611328125
0.1549072265625
0.158203125
0.1614990234375
0.164794921875
0.1680908203125
0.17138671875
0.1746826171875
0.177978515625
0.1812744140625
0.1845703125
0.1878662109375
0.191162109375
0.1944580078125
0.19775390625
0.2010498046875
0.2041015625
0.2052001953125
0.206298828125
0.2073974609375
0.20849609375
0.2095947265625
0.210693359375
0.2117919921875
0.212890625
0.2139892578125
0.215087890625
0.2161865234375
0.21728515625
0.2183837890625
0.219482421875
0.2205810546875
0.2216796875
0.2227783203125
0.223876953125
0.2249755859375
0.22607421875
0.2271728515625
0.228271484375
0.2293701171875
0.23046875
0.2315673828125
0.232666015625
0.2337646484375
0.23486328125
0.2359619140625
0.237060546875
0.2381591796875
0.2392578125
0.2403564453125
0.241455078125
0.2425537109375
0.24365234375
0.2447509765625
0.245849609375
0.2469482421875
0.248046875
0.2491455078125
0.250244140625
0.2513427734375
0.25244140625
0.2535400390625
0.254638671875
0.2557373046875
0.2568359375
0.2579345703125
0.259033203125
0.2601318359375
0.26123046875
0.2623291015625
0.263427734375
0.2645263671875
0.265625
0.2667236328125
0.267822265625
0.2689208984375
0.27001953125
0.2711181640625
0.27197265625
0.2730712890625
0.274169921875
0.2745361328125
0.27490234375
0.275634765625
0.2763671875
0.277099609375
0.27783203125
0.278564453125
0.279296875
0.280029296875
0.28076171875
0.281494140625
0.2822265625
0.282958984375
0.28369140625
0.284423828125
0.28515625
0.285888671875
0.28662109375
0.287353515625
0.2880859375
0.288818359375
0.28955078125
0.290283203125
0.291015625
0.291748046875
0.29248046875
0.293212890625
0.2939453125
0.294677734375
0.29541015625
0.296142578125
0.296875
0.297607421875
0.29833984375
0.2994384765625
0.300537109375
0.3016357421875
0.302734375
0.3038330078125
0.304931640625
0.3060302734375
0.30712890625
0.3082275390625
0.309326171875
0.3104248046875
0.3115234375
0.3126220703125
0.313720703125
0.3148193359375
0.31591796875
0.3170166015625
0.318115234375
0.3192138671875
0.3203125
0.3214111328125
0.322509765625
0.3236083984375
0.32470703125
0.3258056640625
0.326904296875
0.3280029296875
0.3291015625
0.3302001953125
0.331298828125
0.3323974609375
0.33349609375
0.3345947265625
0.335693359375
0.3367919921875
0.337890625
0.3389892578125
0.340087890625
0.3411865234375
0.34228515625
0.3433837890625
0.344482421875
0.3455810546875
0.3466796875
0.3477783203125
0.348876953125
0.3499755859375
0.35107421875
0.3521728515625
0.353271484375
0.3543701171875
0.35546875
0.3565673828125
0.357666015625
0.3587646484375
0.35986328125
0.3609619140625
0.362060546875
0.3631591796875
0.3642578125
0.3653564453125
0.366455078125
0.3675537109375
0.36865234375
0.3697509765625
0.370849609375
0.3719482421875
0.373046875
0.3741455078125
0.375244140625
0.3763427734375
0.37744140625
0.3785400390625
0.379638671875
0.3807373046875
0.3818359375
0.3829345703125
0.384033203125
0.3851318359375
0.38623046875
0.3873291015625
0.388427734375
0.3895263671875
0.390625
0.3917236328125
0.392822265625
0.3939208984375
0.39501953125
0.3961181640625
0.397216796875
0.3983154296875
0.3994140625
0.4005126953125
0.401611328125
0.4027099609375
0.40380859375
0.4049072265625
0.406005859375
0.4071044921875
0.408203125
0.4093017578125
0.410400390625
0.4114990234375
0.41259765625
0.4136962890625
0.414794921875
0.4158935546875
0.4169921875
0.4180908203125
0.419189453125
0.4202880859375
0.42138671875
0.4224853515625
0.423583984375
0.4246826171875
0.42578125
0.4268798828125
0.427978515625
0.4290771484375
0.43017578125
0.4312744140625
0.432373046875
0.4334716796875
0.4345703125
0.4356689453125
0.436767578125
0.4378662109375
0.43896484375
0.4400634765625
0.441162109375
0.4422607421875
0.443359375
0.4444580078125
0.445556640625
0.4466552734375
0.44775390625
0.4488525390625
0.449951171875
0.4510498046875
0.4521484375
0.4532470703125
0.454345703125
0.4554443359375
0.45654296875
0.4576416015625
0.458740234375
0.4598388671875
0.4609375
0.4620361328125
0.463134765625
0.4642333984375
0.46533203125
0.4664306640625
0.467529296875
0.4686279296875
0.4697265625
0.4708251953125
0.471923828125
0.4730224609375
0.47412109375
0.4752197265625
0.476318359375
0.4774169921875
0.478515625
0.4796142578125
0.480712890625
0.4818115234375
0.48291015625
0.4840087890625
0.485107421875
0.4862060546875
0.4873046875
0.4906005859375
0.493896484375
0.4971923828125
0.50048828125
0.5037841796875
0.507080078125
0.5103759765625
0.513671875
0.5169677734375
0.520263671875
0.5235595703125
0.52685546875
0.5301513671875
0.533447265625
0.5367431640625
0.5400390625
0.5433349609375
0.546630859375
0.5499267578125
0.551025390625
0.5521240234375
0.55322265625
0.5543212890625
0.555419921875
0.5565185546875
0.5576171875
0.5587158203125
0.559814453125
0.5609130859375
0.56201171875
0.5631103515625
0.564208984375
0.5653076171875
0.56640625
0.5675048828125
0.568603515625
0.5697021484375
0.57080078125
0.5718994140625
0.572998046875
0.5740966796875
0.5751953125
0.5762939453125
0.577392578125
0.5784912109375
0.57958984375
0.5806884765625
0.581787109375
0.5828857421875
0.583984375
0.5850830078125
0.586181640625
0.5872802734375
0.58837890625
0.5894775390625
0.590576171875
0.5916748046875
0.5927734375
0.5938720703125
0.594970703125
0.5960693359375
0.59716796875
0.5982666015625
0.599365234375
0.6004638671875
0.6015625
0.6026611328125
0.603759765625
0.6048583984375
0.60595703125
0.6070556640625
0.608154296875
0.6092529296875
0.6103515625
0.6114501953125
0.612548828125
0.6136474609375
0.61474609375
0.6158447265625
0.616943359375
0.6180419921875
0.619140625
0.6202392578125
0.621337890625
0.6224365234375
0.62353515625
0.6246337890625
0.625732421875
0.6268310546875
0.6279296875
0.6290283203125
0.630126953125
0.6312255859375
0.63232421875
0.6334228515625
0.634521484375
0.6356201171875
0.63671875
0.6378173828125
0.638916015625
0.6400146484375
0.64111328125
0.6422119140625
0.643310546875
0.6444091796875
0.6455078125
0.6466064453125
0.647705078125
0.6488037109375
0.64990234375
0.6510009765625
0.652099609375
0.6531982421875
0.654296875
0.6553955078125
0.656494140625
0.6575927734375
0.65869140625
0.6597900390625
0.660888671875
0.6619873046875
0.6630859375
0.6641845703125
0.665283203125
0.6663818359375
0.66748046875
0.6685791015625
0.669677734375
0.6707763671875
0.671875
0.6729736328125
0.674072265625
0.6751708984375
0.67626953125
0.6773681640625
0.678466796875
0.6795654296875
0.6806640625
0.6817626953125
0.682861328125
0.6839599609375
0.68505859375
0.6861572265625
0.687255859375
0.6883544921875
0.689453125
0.6905517578125
0.691650390625
0.6927490234375
0.69384765625
0.6949462890625
0.696044921875
0.6971435546875
0.6982421875
0.6986083984375
0.698974609375
0.6993408203125
0.69970703125
0.7000732421875
0.700439453125
0.7008056640625
0.701171875
0.7015380859375
0.701904296875
0.7022705078125
0.70263671875
0.7030029296875
0.703369140625
0.7037353515625
0.7041015625
0.7044677734375
0.704833984375
0.7052001953125
0.70556640625
0.7059326171875
0.706298828125
0.7066650390625
0.70703125
0.7073974609375
0.707763671875
0.7081298828125
0.70849609375
0.7088623046875
0.709228515625
0.7095947265625
0.7099609375
0.7103271484375
0.710693359375
0.7110595703125
0.71142578125
0.7117919921875
0.712158203125
0.7125244140625
0.712890625
0.7132568359375
0.713623046875
0.7139892578125
0.71435546875
0.7147216796875
0.715087890625
0.7154541015625
0.7158203125
0.7161865234375
0.716552734375
0.7169189453125
0.71728515625
0.7176513671875
0.718017578125
0.7183837890625
0.71875
0.7191162109375
0.719482421875
0.7198486328125
0.72021484375
0.7205810546875
0.720947265625
0.7213134765625
0.7216796875
0.7220458984375
0.722412109375
0.7227783203125
0.72314453125
0.7235107421875
0.723876953125
0.7242431640625
0.724609375
0.7249755859375
0.725341796875
0.7255859375
0.725830078125
0.72607421875
0.7265625
0.72705078125
0.7275390625
0.72802734375
0.728515625
0.72900390625
0.7294921875
0.72998046875
0.73046875
0.73095703125
0.7314453125
0.73193359375
0.732421875
0.73291015625
0.7333984375
0.73388671875
0.734375
0.73486328125
0.7353515625
0.73583984375
0.736328125
0.73681640625
0.7373046875
0.73779296875
0.73828125
0.73876953125
0.7392578125
0.73974609375
0.740234375
0.74072265625
0.7412109375
0.74169921875
0.7421875
0.74267578125
0.7431640625
0.74365234375
0.744140625
0.74462890625
0.7451171875
0.74560546875
0.74609375
0.74658203125
0.7470703125
0.74755859375
0.748046875
0.74853515625
0.7490234375
0.74951171875
0.75
0.75048828125
0.7509765625
0.75146484375
0.751953125
0.75244140625
0.7529296875
0.75341796875
0.75390625
0.75439453125
0.7548828125
0.75537109375
0.755859375
0.75634765625
0.7568359375
0.75732421875
0.7578125
0.75830078125
0.7587890625
0.75927734375
0.759765625
0.76025390625
0.7607421875
0.76123046875
0.76171875
0.76220703125
0.7626953125
0.76318359375
0.763671875
0.76416015625
0.7646484375
0.76513671875
0.765625
0.76611328125
0.7666015625
0.76708984375
0.767578125
0.76806640625
0.7685546875
0.76904296875
0.76953125
0.77001953125
0.7705078125
0.77099609375
0.771484375
0.77197265625
0.7724609375
0.77294921875
0.7734375
0.77392578125
0.7744140625
0.77490234375
0.775390625
0.77587890625
0.7763671875
0.77685546875
0.77734375
0.77783203125
0.7783203125
0.77880859375
0.779296875
0.77978515625
0.7802734375
0.78076171875
0.78125
0.78173828125
0.7822265625
0.78271484375
0.783203125
0.78369140625
0.7841796875
0.78466796875
0.78515625
0.78564453125
0.7861328125
0.78662109375
0.787109375
0.78759765625
0.7880859375
0.78857421875
0.7890625
0.78955078125
0.7900390625
0.79052734375
0.791015625
0.79150390625
0.7919921875
0.79248046875
0.79296875
0.79345703125
0.7939453125
0.79443359375
0.794921875
0.79541015625
0.7958984375
0.79638671875
0.796875
0.79736328125
0.7978515625
0.79833984375
0.798828125
0.79931640625
0.7998046875
0.80029296875
0.80078125
0.80126953125
0.8017578125
0.80224609375
0.802734375
0.80322265625
0.8037109375
0.80419921875
0.8046875
0.80517578125
0.8056640625
0.80615234375
0.806640625
0.80712890625
0.8076171875
0.80810546875
0.80859375
0.80908203125
0.8095703125
0.81005859375
0.810546875
0.811279296875
0.81201171875
0.812744140625
0.8134765625
0.814208984375
0.81494140625
0.815673828125
0.81640625
0.817138671875
0.81787109375
0.818603515625
0.8193359375
0.820068359375
0.82080078125
0.821533203125
0.822265625
0.822998046875
0.82373046875
0.824462890625
0.8251953125
0.825927734375
0.82666015625
0.827392578125
0.828125
0.828857421875
0.82958984375
0.830322265625
0.8310546875
0.831787109375
0.83251953125
0.833251953125
0.833984375
0.834716796875
0.83544921875
0.836181640625
0.8369140625
0.837646484375
0.83837890625
0.839111328125
0.8394775390625
0.83984375
0.8402099609375
0.840576171875
0.8409423828125
0.84130859375
0.8416748046875
0.842041015625
0.8424072265625
0.8427734375
0.8431396484375
0.843505859375
0.8438720703125
0.84423828125
0.8446044921875
0.844970703125
0.8453369140625
0.845703125
0.8460693359375
0.846435546875
0.8468017578125
0.84716796875
0.8475341796875
0.847900390625
0.8482666015625
0.8486328125
0.849365234375
0.85009765625
0.850830078125
0.8515625
0.852294921875
0.85302734375
0.853759765625
0.8544921875
0.855224609375
0.8563232421875
0.857421875
0.8585205078125
0.859619140625
0.8607177734375
0.86181640625
0.8629150390625
0.864013671875
0.8651123046875
0.8662109375
0.8673095703125
0.868408203125
0.8695068359375
0.87060546875
0.8717041015625
0.872802734375
0.8739013671875
0.875
0.8760986328125
0.877197265625
0.8782958984375
0.87939453125
0.8804931640625
0.881591796875
0.8826904296875
0.8837890625
0.8848876953125
0.885986328125
0.8870849609375
0.88818359375
0.8892822265625
0.890380859375
0.8914794921875
0.892578125
0.8936767578125
0.894775390625
0.8958740234375
0.89697265625
0.8980712890625
0.899169921875
0.9002685546875
0.9013671875
0.9024658203125
0.903564453125
0.9046630859375
0.90576171875
0.9068603515625
0.907958984375
0.9090576171875
0.91015625
0.9112548828125
0.912353515625
0.9134521484375
0.91455078125
0.9156494140625
0.916015625
0.9163818359375
0.916748046875
0.9171142578125
0.91748046875
0.9178466796875
0.9189453125
0.9200439453125
0.921142578125
0.9222412109375
0.92333984375
0.9244384765625
0.925537109375
0.9266357421875
0.927734375
0.9288330078125
0.929931640625
0.9310302734375
0.93212890625
0.9332275390625
0.934326171875
0.9354248046875
0.9365234375
0.9376220703125
0.938720703125
0.9398193359375
0.94091796875
0.9420166015625
0.943115234375
0.9442138671875
0.9453125
0.9464111328125
0.947509765625
0.9486083984375
0.94970703125
0.9508056640625
0.951904296875
0.9530029296875
0.9541015625
0.9552001953125
0.956298828125
0.9573974609375
0.95849609375
0.9595947265625
0.960693359375
0.9617919921875
0.962890625
0.9639892578125
0.965087890625
0.9661865234375
0.966552734375
0.9669189453125
0.96728515625
0.9676513671875
0.968017578125
0.9683837890625
0.96875
0.9691162109375
0.969482421875
0.9698486328125
0.97021484375
0.9705810546875
0.970947265625
0.9713134765625
0.9716796875
0.9720458984375
0.972412109375
0.9727783203125
0.97314453125
0.9735107421875
0.973876953125
0.9742431640625
0.974609375
0.9749755859375
0.975341796875
0.9757080078125
0.97607421875
0.9764404296875
0.976806640625
0.9771728515625
0.9775390625
0.9779052734375
0.978271484375
0.9786376953125
0.97900390625
0.9793701171875
0.979736328125
0.9801025390625
0.98046875
0.9808349609375
0.981201171875
0.9815673828125
0.98193359375
0.9822998046875
0.982666015625
0.9830322265625
0.9833984375
0.9837646484375
0.984130859375
0.9844970703125
0.98486328125
0.9852294921875
0.985595703125
0.9859619140625
0.986328125
0.9866943359375
0.987060546875
0.987548828125
0.9879150390625
0.98828125
0.9886474609375
0.989013671875
0.9893798828125
0.98974609375
0.9901123046875
0.990478515625
0.9908447265625
0.9912109375
0.9915771484375
0.991943359375
0.9923095703125
0.99267578125
0.9930419921875
0.993408203125
0.9937744140625
0.994140625
0.9945068359375
0.994873046875
0.9952392578125
0.99560546875
0.9959716796875
0.996337890625
0.9967041015625
0.9969482421875
0.9970703125
0.9971923828125
0.997314453125
0.9974365234375
0.99755859375
0.9976806640625
0.997802734375
0.9979248046875
0.998046875
0.9981689453125
0.998291015625
0.9984130859375
0.99853515625
0.9986572265625
0.998779296875
0.9989013671875
0.9990234375
0.9991455078125
0.999267578125
0.9993896484375
0.99951171875
0.9996337890625
0.999755859375
0.9998779296875
1.0


==> tikz/r_ref/oneD/residual/ref_10/mesh7.csv <==
x
0.0
0.011587142944335938
0.023174285888671875
0.03476142883300781
0.04634857177734375
0.05793571472167969
0.06488800048828125
0.07184028625488281
0.07831764221191406
0.08526992797851562
0.09160041809082031
0.09577178955078125
0.09994316101074219
0.10411453247070312
0.10828590393066406
0.112457275390625
0.117034912109375
0.12089729309082031
0.12475967407226562
0.12862205505371094
0.13248443603515625
0.13634681701660156
0.14020919799804688
0.1440715789794922
0.1479339599609375
0.1517963409423828
0.15565872192382812
0.15935134887695312
0.1616687774658203
0.1639862060546875
0.1663036346435547
0.1685638427734375
0.1708812713623047
0.17319869995117188
0.17551612854003906
0.17783355712890625
0.18015098571777344
0.18246841430664062
0.1847858428955078
0.18708038330078125
0.18939781188964844
0.19171524047851562
0.1940326690673828
0.19635009765625
0.1986675262451172
0.20098495483398438
0.20330238342285156
0.20561981201171875
0.20793724060058594
0.21025466918945312
0.2125720977783203
0.21396255493164062
0.21535301208496094
0.21674346923828125
0.21813392639160156
0.21952438354492188
0.2209148406982422
0.2223052978515625
0.2236957550048828
0.22508621215820312
0.22647666931152344
0.22786712646484375
0.229583740234375
0.23069000244140625
0.2319774627685547
0.23326492309570312
0.23455238342285156
0.23583984375
0.23712730407714844
0.23841476440429688
0.2397022247314453
0.24098968505859375
0.2422771453857422
0.24356460571289062
0.24485206604003906
0.2461395263671875
0.24742698669433594
0.24871444702148438
0.2500019073486328
0.25128936767578125
0.2525768280029297
0.2538642883300781
0.25515174865722656
0.256439208984375
0.25772666931152344
0.2590141296386719
0.2603015899658203
0.26158905029296875
0.2628765106201172
0.2641639709472656
0.26545143127441406
0.2667388916015625
0.26802635192871094
0.2688560485839844
0.26980018615722656
0.2705726623535156
0.2713451385498047
0.27211761474609375
0.2728900909423828
0.2736625671386719
0.27443504333496094
0.27520751953125
0.27597999572753906
0.2767524719238281
0.2775249481201172
0.27829742431640625
0.2790699005126953
0.2798423767089844
0.28061485290527344
0.2813873291015625
0.28215980529785156
0.2829322814941406
0.2837047576904297
0.28447723388671875
0.2852497100830078
0.2860221862792969
0.28679466247558594
0.287567138671875
0.28833961486816406
0.2891120910644531
0.2898845672607422
0.29065704345703125
0.29168701171875
0.29271697998046875
0.2937183380126953
0.29454803466796875
0.2955780029296875
0.29660797119140625
0.297637939453125
0.2984962463378906
0.29935455322265625
0.3002128601074219
0.3010711669921875
0.3019294738769531
0.30278778076171875
0.3036460876464844
0.30450439453125
0.3053627014160156
0.30622100830078125
0.3070793151855469
0.3079376220703125
0.3087959289550781
0.30965423583984375
0.3105125427246094
0.3114185333251953
0.31244850158691406
0.3134784698486328
0.31450843811035156
0.3155384063720703
0.31656837463378906
0.3175983428955078
0.31862831115722656
0.3196582794189453
0.32068824768066406
0.3217182159423828
0.32274818420410156
0.3237781524658203
0.32480812072753906
0.3258380889892578
0.32686805725097656
0.3278980255126953
0.3286705017089844
0.32944297790527344
0.3302154541015625
0.33098793029785156
0.33180809020996094
0.3330955505371094
0.3343830108642578
0.33567047119140625
0.3369579315185547
0.3382453918457031
0.33953285217285156
0.3408203125
0.34210777282714844
0.3433952331542969
0.3446826934814453
0.34597015380859375
0.3472576141357422
0.3485450744628906
0.34983253479003906
0.3511199951171875
0.35240745544433594
0.3536949157714844
0.35455322265625
0.3554115295410156
0.35626983642578125
0.3571281433105469
0.3579864501953125
0.3588447570800781
0.35970306396484375
0.3605613708496094
0.361419677734375
0.3622779846191406
0.36313629150390625
0.364166259765625
0.36519622802734375
0.3662261962890625
0.36725616455078125
0.3682861328125
0.36931610107421875
0.3703460693359375
0.37137603759765625
0.372406005859375
0.37343597412109375
0.3747234344482422
0.37565040588378906
0.37657737731933594
0.3775043487548828
0.3784313201904297
0.37935829162597656
0.38028526306152344
0.38183021545410156
0.3833751678466797
0.3849201202392578
0.38646507263183594
0.38801002502441406
0.3895549774169922
0.3910999298095703
0.39264488220214844
0.39418983459472656
0.3957347869873047
0.3972797393798828
0.39882469177246094
0.40036964416503906
0.4019145965576172
0.4034595489501953
0.40500450134277344
0.40654945373535156
0.4080944061279297
0.4096393585205078
0.41118431091308594
0.41272926330566406
0.4142742156982422
0.4158191680908203
0.41736412048339844
0.41890907287597656
0.4204540252685547
0.4219989776611328
0.42354393005371094
0.42508888244628906
0.4266338348388672
0.4288368225097656
0.43038177490234375
0.4319267272949219
0.4334716796875
0.4350166320800781
0.437591552734375
0.4401664733886719
0.44274139404296875
0.4453163146972656
0.4478912353515625
0.4504661560058594
0.45304107666015625
0.4556159973144531
0.45819091796875
0.4607658386230469
0.46334075927734375
0.4659156799316406
0.4684906005859375
0.4710655212402344
0.47364044189453125
0.4762153625488281
0.478790283203125
0.4813652038574219
0.48394012451171875
0.4865150451660156
0.4890899658203125
0.4916648864746094
0.49423980712890625
0.4968147277832031
0.4993896484375
0.5019645690917969
0.5045394897460938
0.5068569183349609
0.5091743469238281
0.5114917755126953
0.5138092041015625
0.5161266326904297
0.5184440612792969
0.5207614898681641
0.5230789184570312
0.5253963470458984
0.5277137756347656
0.5300312042236328
0.5323486328125
0.5337390899658203
0.5351295471191406
0.5365200042724609
0.5379104614257812
0.5393009185791016
0.5406913757324219
0.5420818328857422
0.5434722900390625
0.5448627471923828
0.5462532043457031
0.5476436614990234
0.5490341186523438
0.5504245758056641
0.5518150329589844
0.5532054901123047
0.554595947265625
0.5559864044189453
0.5573768615722656
0.5587673187255859
0.5601577758789062
0.5615482330322266
0.5629386901855469
0.5643291473388672
0.5657196044921875
0.5671100616455078
0.5685005187988281
0.5698909759521484
0.5712814331054688
0.5726718902587891
0.5740623474121094
0.5754528045654297
0.57684326171875
0.5782337188720703
0.5796241760253906
0.5810146331787109
0.5824050903320312
0.5837955474853516
0.5850830078125
0.5863704681396484
0.5876579284667969
0.5889453887939453
0.5902328491210938
0.5915203094482422
0.5928077697753906
0.5940952301025391
0.5953826904296875
0.5963096618652344
0.5975971221923828
0.5988845825195312
0.6001720428466797
0.6014595031738281
0.6027469635009766
0.604034423828125
0.6053218841552734
0.6066093444824219
0.6078968048095703
0.6091842651367188
0.6104717254638672
0.6117591857910156
0.6130466461181641
0.6143341064453125
0.6156215667724609
0.6169090270996094
0.6181964874267578
0.6194839477539062
0.6207714080810547
0.6220588684082031
0.6233463287353516
0.6246337890625
0.6259212493896484
0.6272087097167969
0.6284961700439453
0.6297836303710938
0.6310710906982422
0.6323585510253906
0.6336460113525391
0.6349334716796875
0.6357059478759766
0.6364784240722656
0.6372509002685547
0.6380233764648438
0.6387958526611328
0.6395683288574219
0.6403408050537109
0.64111328125
0.6418857574462891
0.6426582336425781
0.6434307098388672
0.6442031860351562
0.6449756622314453
0.6457481384277344
0.6465206146240234
0.6472930908203125
0.6480655670166016
0.6488380432128906
0.6496105194091797
0.6503829956054688
0.6511554718017578
0.6519279479980469
0.6527004241943359
0.653472900390625
0.6542453765869141
0.6550178527832031
0.6557903289794922
0.6565628051757812
0.6573352813720703
0.6581077575683594
0.6588802337646484
0.6596527099609375
0.6604251861572266
0.6611976623535156
0.6619701385498047
0.6627426147460938
0.6635150909423828
0.6642875671386719
0.6650600433349609
0.66583251953125
0.6666049957275391
0.6673774719238281
0.6681499481201172
0.6689224243164062
0.6696949005126953
0.6704673767089844
0.6712398529052734
0.6720123291015625
0.6727848052978516
0.6735572814941406
0.6743297576904297
0.6751022338867188
0.6757888793945312
0.6765613555908203
0.6773338317871094
0.6781063079833984
0.6788787841796875
0.6793937683105469
0.6801662445068359
0.680938720703125
0.6817111968994141
0.6824836730957031
0.6832561492919922
0.6840286254882812
0.6848011016845703
0.6855735778808594
0.6863460540771484
0.6871185302734375
0.6878910064697266
0.6886634826660156
0.6894359588623047
0.6902084350585938
0.6909809112548828
0.6917533874511719
0.6925258636474609
0.69329833984375
0.6940708160400391
0.6948432922363281
0.6956157684326172
0.6963882446289062
0.6971607208251953
0.6979331970214844
0.6987056732177734
0.6994781494140625
0.7002506256103516
0.7010231018066406
0.7017955780029297
0.7025680541992188
0.7033405303955078
0.7041130065917969
0.7048854827880859
0.705657958984375
0.7064304351806641
0.7072029113769531
0.7079753875732422
0.7087478637695312
0.7095203399658203
0.7102928161621094
0.7110652923583984
0.7115459442138672
0.7120094299316406
0.7124729156494141
0.7129364013671875
0.7133998870849609
0.7138633728027344
0.7143268585205078
0.7147903442382812
0.7152538299560547
0.7157173156738281
0.7161808013916016
0.716644287109375
0.7171077728271484
0.7175712585449219
0.7180347442626953
0.7184982299804688
0.7189617156982422
0.7194252014160156
0.7198886871337891
0.7203521728515625
0.7208156585693359
0.7212791442871094
0.7217426300048828
0.7222061157226562
0.7226696014404297
0.7231330871582031
0.7235965728759766
0.72406005859375
0.7245235443115234
0.7249870300292969
0.7254505157470703
0.7259140014648438
0.7263774871826172
0.7268409729003906
0.7273044586181641
0.7277679443359375
0.7282314300537109
0.7286949157714844
0.7291584014892578
0.7296218872070312
0.7300853729248047
0.7305488586425781
0.7310123443603516
0.731475830078125
0.7319049835205078
0.7323341369628906
0.7327632904052734
0.7331924438476562
0.7336215972900391
0.7340507507324219
0.7344799041748047
0.7349090576171875
0.7353382110595703
0.7357673645019531
0.7361965179443359
0.7366256713867188
0.7370548248291016
0.7374839782714844
0.7379131317138672
0.73834228515625
0.7387714385986328
0.7392005920410156
0.7396297454833984
0.7400588989257812
0.7404880523681641
0.7409172058105469
0.7413463592529297
0.7417755126953125
0.7422046661376953
0.7426338195800781
0.7430629730224609
0.7434921264648438
0.7439212799072266
0.7443504333496094
0.7447795867919922
0.745208740234375
0.7456378936767578
0.7460670471191406
0.7464962005615234
0.7469253540039062
0.7473545074462891
0.7477836608886719
0.7482128143310547
0.7486419677734375
0.7490711212158203
0.7495002746582031
0.7499294281005859
0.7503585815429688
0.7507877349853516
0.7512168884277344
0.7516460418701172
0.7520751953125
0.7525043487548828
0.7529335021972656
0.7533626556396484
0.7537918090820312
0.7542209625244141
0.7546501159667969
0.7550792694091797
0.7555656433105469
0.7560806274414062
0.7565956115722656
0.757110595703125
0.7574539184570312
0.7577972412109375
0.7581405639648438
0.75848388671875
0.7588272094726562
0.7591705322265625
0.7595138549804688
0.759857177734375
0.7602005004882812
0.7605438232421875
0.7608871459960938
0.76123046875
0.7615737915039062
0.7619171142578125
0.7622604370117188
0.762603759765625
0.7629470825195312
0.7632904052734375
0.7636337280273438
0.76397705078125
0.7643203735351562
0.7646636962890625
0.7650070190429688
0.765350341796875
0.7656936645507812
0.7660369873046875
0.7663803100585938
0.7668552398681641
0.7674274444580078
0.7679996490478516
0.7685718536376953
0.7691440582275391
0.7697162628173828
0.7702884674072266
0.7708606719970703
0.7714328765869141
0.7720050811767578
0.7725772857666016
0.7731494903564453
0.7737216949462891
0.7742938995361328
0.7748661041259766
0.7754383087158203
0.7760105133056641
0.7765827178955078
0.7771549224853516
0.7777271270751953
0.7782993316650391
0.7788715362548828
0.7794437408447266
0.7800159454345703
0.7805881500244141
0.7811603546142578
0.7817325592041016
0.7823047637939453
0.7828769683837891
0.7834491729736328
0.7838611602783203
0.7842731475830078
0.7846851348876953
0.7850971221923828
0.7855091094970703
0.7859210968017578
0.7863330841064453
0.7867450714111328
0.7871570587158203
0.7875690460205078
0.7879810333251953
0.7883930206298828
0.7888050079345703
0.7892169952392578
0.7896289825439453
0.7900409698486328
0.7904529571533203
0.7908649444580078
0.7912769317626953
0.7916889190673828
0.7921009063720703
0.7925128936767578
0.7929248809814453
0.7933368682861328
0.7937488555908203
0.7941608428955078
0.7945728302001953
0.7949848175048828
0.7953968048095703
0.7958087921142578
0.7962207794189453
0.7966327667236328
0.7970447540283203
0.7974567413330078
0.7978687286376953
0.7982807159423828
0.7986927032470703
0.7991046905517578
0.7995681762695312
0.8000259399414062
0.8004837036132812
0.8009414672851562
0.8013992309570312
0.8018569946289062
0.8023147583007812
0.8027725219726562
0.8032302856445312
0.8036880493164062
0.8041458129882812
0.8046035766601562
0.8050613403320312
0.8055191040039062
0.8059768676757812
0.8064346313476562
0.8068923950195312
0.8073501586914062
0.8078079223632812
0.8082656860351562
0.8087234497070312
0.8091812133789062
0.8096389770507812
0.8100967407226562
0.8105545043945312
0.8110122680664062
0.8114700317382812
0.8119277954101562
0.8123855590820312
0.8128433227539062
0.8133010864257812
0.8137588500976562
0.8142166137695312
0.8146743774414062
0.8151321411132812
0.8155899047851562
0.8160476684570312
0.8165054321289062
0.81707763671875
0.8176498413085938
0.8182220458984375
0.8187942504882812
0.819366455078125
0.8199386596679688
0.8205108642578125
0.8210830688476562
0.8216552734375
0.8222274780273438
0.8227996826171875
0.8233718872070312
0.823944091796875
0.8245162963867188
0.8250885009765625
0.8256607055664062
0.82623291015625
0.8268051147460938
0.8273773193359375
0.8279495239257812
0.828521728515625
0.8290939331054688
0.8296661376953125
0.8302383422851562
0.830810546875
0.8313827514648438
0.8319549560546875
0.8325271606445312
0.833099365234375
0.8336715698242188
0.8342437744140625
0.8348159790039062
0.8352279663085938
0.8356399536132812
0.8360519409179688
0.8364639282226562
0.8368759155273438
0.8372879028320312
0.8378734588623047
0.8385601043701172
0.8390750885009766
0.8395900726318359
0.8401050567626953
0.8406200408935547
0.8411350250244141
0.8416500091552734
0.8421649932861328
0.8426799774169922
0.8431949615478516
0.8437099456787109
0.8442249298095703
0.8447399139404297
0.8452548980712891
0.8457698822021484
0.8462848663330078
0.8467998504638672
0.8473148345947266
0.8478298187255859
0.8483448028564453
0.8488597869873047
0.8493747711181641
0.8498897552490234
0.8504047393798828
0.8509197235107422
0.8514347076416016
0.8522930145263672
0.8531513214111328
0.8540096282958984
0.8548679351806641
0.8557262420654297
0.8565845489501953
0.8574428558349609
0.8583011627197266
0.8591594696044922
0.8600177764892578
0.8608760833740234
0.8617343902587891
0.8625926971435547
0.8634510040283203
0.8642234802246094
0.8649959564208984
0.8657684326171875
0.8665409088134766
0.8673133850097656
0.8680858612060547
0.8688583374023438
0.8696308135986328
0.8704032897949219
0.8715667724609375
0.8728542327880859
0.8741416931152344
0.8754291534423828
0.8767166137695312
0.8780040740966797
0.8792915344238281
0.8805789947509766
0.881866455078125
0.8831539154052734
0.8844413757324219
0.8857288360595703
0.8870162963867188
0.8883037567138672
0.8895912170410156
0.8908786773681641
0.8921661376953125
0.8930244445800781
0.8938827514648438
0.8947410583496094
0.895599365234375
0.8981742858886719
0.89971923828125
0.9012641906738281
0.9028091430664062
0.9043540954589844
0.9056415557861328
0.9070320129394531
0.9084224700927734
0.9098129272460938
0.9112033843994141
0.9125938415527344
0.9139842987060547
0.915374755859375
0.9167652130126953
0.9181556701660156
0.9190826416015625
0.9203701019287109
0.9216575622558594
0.9229450225830078
0.9237174987792969
0.9244899749755859
0.925262451171875
0.9260349273681641
0.9268074035644531
0.9275798797607422
0.9283523559570312
0.9291248321533203
0.9298973083496094
0.9306697845458984
0.9314422607421875
0.9322147369384766
0.9329872131347656
0.9337596893310547
0.9345321655273438
0.9353046417236328
0.9360771179199219
0.9368495941162109
0.9376220703125
0.9383945465087891
0.9391670227050781
0.9399394989013672
0.9407119750976562
0.9414844512939453
0.9422569274902344
0.9430294036865234
0.9438018798828125
0.9445743560791016
0.9453468322753906
0.9461193084716797
0.9468917846679688
0.9476642608642578
0.9484367370605469
0.9492092132568359
0.949981689453125
0.9507541656494141
0.9515266418457031
0.9522991180419922
0.9530715942382812
0.9538440704345703
0.9546165466308594
0.9553890228271484
0.9561614990234375
0.9569339752197266
0.9577064514160156
0.9584789276123047
0.9592514038085938
0.9600238800048828
0.9604873657226562
0.9609508514404297
0.9614143371582031
0.9618778228759766
0.96234130859375
0.9628047943115234
0.9632682800292969
0.9637317657470703
0.9641952514648438
0.9646587371826172
0.9651222229003906
0.9655857086181641
0.9660491943359375
0.9665126800537109
0.9669761657714844
0.9674396514892578
0.9679031372070312
0.9683666229248047
0.9688301086425781
0.9692935943603516
0.969757080078125
0.9702205657958984
0.9706840515136719
0.9711475372314453
0.9716110229492188
0.9720745086669922
0.9725379943847656
0.9730014801025391
0.9734649658203125
0.973876953125
0.9743061065673828
0.9747352600097656
0.9751644134521484
0.9755935668945312
0.9760227203369141
0.9764518737792969
0.9768810272216797
0.9773101806640625
0.9777393341064453
0.9781684875488281
0.9785976409912109
0.9790267944335938
0.9794559478759766
0.9798851013183594
0.9803142547607422
0.980743408203125
0.9811725616455078
0.9816017150878906
0.9820308685302734
0.9824600219726562
0.9828033447265625
0.9830608367919922
0.9833183288574219
0.9835758209228516
0.9838333129882812
0.9840908050537109
0.9843482971191406
0.9846057891845703
0.98486328125
0.9851207733154297
0.9853782653808594
0.9856357574462891
0.9858932495117188
0.9861507415771484
0.9864082336425781
0.9866657257080078
0.9869232177734375
0.9871807098388672
0.9874382019042969
0.9876956939697266
0.9879531860351562
0.98822021484375
0.9884777069091797
0.9887351989746094
0.9889926910400391
0.9892501831054688
0.9895076751708984
0.9897651672363281
0.9900226593017578
0.9902801513671875
0.9905376434326172
0.9907951354980469
0.9910526275634766
0.9913101196289062
0.9915504455566406
0.9918079376220703
0.9920654296875
0.9923229217529297
0.9925804138183594
0.9928379058837891
0.9930953979492188
0.9933528900146484
0.9935474395751953
0.9937019348144531
0.9938564300537109
0.9940109252929688
0.9941654205322266
0.9943199157714844
0.9944744110107422
0.99462890625
0.9948196411132812
0.9949741363525391
0.9951286315917969
0.9952831268310547
0.9954376220703125
0.9955921173095703
0.9957466125488281
0.9959011077880859
0.9960556030273438
0.9962100982666016
0.9963645935058594
0.9965190887451172
0.996673583984375
0.996826171875
0.9969692230224609
0.9971122741699219
0.9972553253173828
0.9973983764648438
0.9975414276123047
0.9976844787597656
0.9978275299072266
0.9979476928710938
0.9980335235595703
0.9981193542480469
0.9982051849365234
0.998291015625
0.9984054565429688
0.9984912872314453
0.9985771179199219
0.9986629486083984
0.998748779296875
0.9988327026367188
0.9989185333251953
0.9990043640136719
0.9990901947021484
0.999176025390625
0.9992618560791016
0.9993476867675781
0.9994335174560547
0.9995021820068359
0.9995594024658203
0.9996109008789062
0.9996623992919922
0.9997138977050781
0.9997653961181641
0.99981689453125
0.999847412109375
0.9998779296875
0.9999160766601562
0.9999485015869141
0.9999771118164062
1.0


==> tikz/r_ref/oneD/residual/ref_10/mesh_last_15.csv <==
x
0.0
0.032625637231831206
0.04901493189845496
0.05949858776102701
0.06903252091615286
0.07709159035994162
0.08473538506996192
0.09059060709341793
0.09614489081104693
0.10167110985821637
0.10658615835927776
0.11130166313159862
0.1160976318046778
0.1208724245780104
0.12549567861515243
0.1292258764719918
0.13331937206248767
0.13677325896696857
0.14022714587144947
0.14368103277593036
0.14717463795750518
0.15062852486198608
0.15408241176646698
0.15753629867094787
0.16025876674848405
0.16294512322974697
0.1656314797110099
0.16832543654845722
0.17121483180335417
0.17387925884395372
0.1766482467910464
0.178979090640496
0.18164351768109555
0.1843079447216951
0.18642765225013136
0.18888095742386213
0.19095328956655067
0.1930256217092392
0.19519327923535457
0.19722169036913328
0.19932915989602407
0.2014014920387126
0.20351258694336138
0.20558491908604992
0.20725384124534685
0.20932617338803539
0.21121146632185628
0.21282328021061403
0.2145074612535609
0.21610611747792063
0.21770477370228036
0.21938904386843205
0.22098770009279178
0.2225863563171515
0.22418501254151124
0.22578366876587097
0.2272242597477998
0.2285648795536872
0.23016353577804693
0.2317368229528256
0.23333547917718533
0.23476745540847332
0.23630251625490928
0.23762715944985757
0.23911957971722586
0.24061199998459415
0.24190986183930363
0.24340228210667192
0.24499349429243011
0.24630724306325646
0.247787480308034
0.24926771755281152
0.25074795479758905
0.2522281920423666
0.2537084292871441
0.2551886665319216
0.25638198908245613
0.2577234950249476
0.259154786354884
0.26050634859620914
0.2616576442310361
0.26280893986586307
0.26396023550069003
0.265111531135517
0.26626282677034396
0.26741412240517093
0.26858614722732455
0.2698581380318501
0.27109367218236
0.272244967817187
0.27339626345201395
0.2745475590868409
0.2756988547216679
0.27692533701019784
0.2780108443230347
0.27930617312085815
0.2804574687556851
0.2816087643905121
0.28276006002533904
0.283911355660166
0.28504803166788406
0.28620141582086944
0.2872247897184934
0.2882481636161174
0.28927153751374135
0.2902949114113653
0.2913182853089893
0.29234165920661326
0.29346756625363923
0.2945071841813842
0.2955468021091292
0.2965864200368742
0.2976834722139756
0.2988530423826887
0.30002261255140183
0.30119218272011494
0.30236175288882805
0.30353132305754116
0.30470089322625427
0.3058704633949674
0.3070400335636805
0.30815864131091075
0.3093428311067328
0.3105270209025548
0.31167831653738176
0.3129047988259117
0.31408898862173373
0.31527317841755576
0.3164573682133778
0.31744419304322946
0.31843101787308115
0.31941784270293283
0.3204046675327845
0.3213914923626362
0.3223783171924879
0.32336514202233957
0.32435196685219125
0.32533879168204294
0.3263256165118946
0.3274062220689302
0.3286749968501681
0.329943771631406
0.33121254641264386
0.33248132119388174
0.33352296962539185
0.33472752247325843
0.33578013562510023
0.336832748776942
0.3378853619287838
0.3389379750806256
0.34012216487644764
0.34130635467226966
0.3424905444680917
0.3436747342639137
0.3448589240597357
0.34604311385555775
0.34722730365137977
0.3484114934472018
0.3495956832430238
0.35077987303884584
0.35196406283466786
0.3531153584694948
0.3542666541043218
0.35541794973914875
0.3565692453739757
0.3577916086405821
0.3589429042754091
0.36011775375391153
0.3614335201937138
0.36258481582854074
0.3637361114633677
0.36488740709819467
0.36603870273302164
0.3671899983678486
0.36834129400267557
0.36949258963750253
0.3706438852723295
0.37179518090715646
0.37294647654198343
0.3740977721768104
0.3754724232258013
0.37695266047057885
0.3784328977153564
0.37971211508738634
0.3809913324594163
0.38227054983144626
0.3835497672034762
0.3848289845755062
0.38610820194753614
0.3873874193195661
0.38866663669159607
0.3900128671339189
0.3916575751836717
0.39330228323342453
0.39482481297091
0.39634734270839544
0.3978698724458809
0.39939240218336636
0.4009149319208518
0.40243746165833727
0.4042631739275748
0.40612703018769025
0.4076620910341262
0.40948172803337
0.41142529507533254
0.4132015797690656
0.4149778644627986
0.41675414915653164
0.41853043385026467
0.42081422845649286
0.4228099096621918
0.42509370426841997
0.42737749887464815
0.42966129348087634
0.4319450880871045
0.4342288826933327
0.4371651900441975
0.4401014973950623
0.44303780474592713
0.44597411209679194
0.44891041944765675
0.45184672679852156
0.45478303414938637
0.4577193415002512
0.460655648851116
0.4635919562019808
0.4665282635528456
0.4694645709037104
0.4743584164884851
0.47925226207325977
0.4830585864169734
0.48686491076068705
0.4906712351044007
0.49363170959395575
0.4965921840835108
0.49955265857306586
0.5018552498427198
0.5041578411123737
0.5064604323820276
0.5087630236516816
0.5110656149213355
0.5136193118232768
0.5159219030929307
0.5177128074137727
0.5195037117346146
0.5212946160554566
0.5231002603295565
0.5249059046036564
0.5267115488777563
0.5285171931518562
0.5303228374259561
0.532128481700056
0.533919386020898
0.5353983536242595
0.5371892579451014
0.5389801622659434
0.5407710665867853
0.5421639921696624
0.5435569177525394
0.545205523939785
0.5465984495226621
0.5479913751055392
0.5493843006884163
0.5507772262712933
0.5520478397220359
0.5534407653049129
0.5548223200667053
0.5562038748284976
0.55758542959029
0.5589669843520824
0.5603485391138747
0.5617300938756671
0.5631116486374594
0.5643550479230726
0.5655984472086857
0.5668418464942988
0.5680852457799119
0.569328645065525
0.5705720443511382
0.5718154436367513
0.5730588429223644
0.5743022422079775
0.5755456414935907
0.5767890407792038
0.5780324400648169
0.57927583935043
0.5805192386360432
0.5817626379216563
0.5830060372072694
0.5842494364928825
0.5854928357784956
0.5867362350641088
0.5879796343497219
0.589223033635335
0.5904664329209481
0.5917098322065613
0.5929532314921744
0.5941966307777875
0.5954400300634006
0.5966834293490137
0.5979268286346269
0.5988939169678815
0.5998610053011362
0.6008280936343908
0.6017951819676455
0.6027622703009001
0.6037293586341548
0.6046964469674094
0.6056635353006641
0.6066306236339187
0.6075977119671734
0.608564800300428
0.6095318886336827
0.6104989769669373
0.611466065300192
0.6124331536334466
0.6134002419667013
0.6143673302999559
0.6153344186332106
0.6163015069664652
0.6172685952997199
0.6182356836329745
0.6191311357933955
0.6200265879538165
0.6209220401142375
0.6218174922746584
0.6227129444350794
0.6236083965955004
0.6245038487559214
0.6253993009163423
0.6262947530767633
0.6273605238930031
0.6282559760534241
0.6291514282138451
0.630046880374266
0.630942332534687
0.631837784695108
0.632733236855529
0.6336286890159499
0.6345241411763709
0.6354195933367919
0.6363150454972129
0.6372104976576338
0.6380815510269713
0.6389770031873923
0.6398724553478132
0.6407679075082342
0.6416633596686552
0.6425588118290761
0.6434542639894971
0.6443497161499181
0.6452386104001562
0.6461267527470227
0.6470148950938892
0.6479030374407557
0.6487911797876222
0.6496793221344888
0.6505674644813553
0.6514556068282218
0.6523437491750883
0.6532318915219548
0.6541200338688213
0.6550081762156879
0.6558963185625544
0.6567844609094209
0.6576726032562874
0.6584854429902407
0.6591762203711369
0.6598669977520331
0.6605577751329292
0.6612784098147131
0.6619691871956093
0.6626599645765054
0.6633617066777333
0.6640524840586295
0.6647432614395257
0.6654340388204218
0.666124816201318
0.6668155935822142
0.6675063709631104
0.6681971483440066
0.6688879257249027
0.6695787031057989
0.6702694804866951
0.6709602578675913
0.6716510352484875
0.6723418126293836
0.6730325900102798
0.673723367391176
0.6744141447720722
0.6751049221529684
0.6757487947434129
0.676439572124309
0.6771303495052052
0.6778211268861014
0.6784048290351166
0.6790627896075421
0.6797535669884383
0.6804443443693344
0.6811351217502306
0.6818258991311268
0.682516676512023
0.6832074538929191
0.6838982312738153
0.6845890086547115
0.6852797860356077
0.6859705634165039
0.6866613407974
0.6873521181782962
0.6879661425168706
0.6886569198977668
0.689347697278663
0.6900384746595591
0.6907292520404553
0.6913432763790297
0.6919989387833994
0.6925362100796519
0.6931309384585802
0.6936682097548328
0.6942681365958379
0.6948054078920904
0.695342679188343
0.6958799504845956
0.6965393467198737
0.6970766180161263
0.6976138893123789
0.6981511606086315
0.698688431904884
0.6992257032011366
0.6997629744973892
0.7003002457936418
0.7008375170898944
0.701374788386147
0.7019120596823996
0.7024745559683652
0.7030186335132385
0.703555904809491
0.7040931761057436
0.7046304474019962
0.7051677186982488
0.7057049899945014
0.706242261290754
0.7067795325870065
0.7073168038832591
0.7078540751795117
0.7084389902161092
0.7089718756242291
0.709504761032349
0.710037646440469
0.7105705318485889
0.7111034172567088
0.7116363026648287
0.7121691880729486
0.7127020734810685
0.7132349588891884
0.7137678442973083
0.714320254771792
0.7148531401799119
0.7153548321184644
0.7158877175265843
0.7164206029347042
0.7168663391212249
0.7173992245293448
0.7179321099374647
0.7184649953455846
0.7189978807537045
0.7195307661618244
0.7200636515699443
0.7205965369780643
0.7210154705148852
0.7215483559230051
0.7220812413311251
0.722614126739245
0.7231470121473649
0.7235614785759026
0.7239759450044403
0.724390411432978
0.7249034299106825
0.7254363153188024
0.7259692007269223
0.7265020861350422
0.7270349715431621
0.7274545432383093
0.7279282191566381
0.7284018950749669
0.7288755709932957
0.7294039452021934
0.7299368306103133
0.7304697160184332
0.7310026014265532
0.731476277344882
0.7319499532632108
0.7324814648904976
0.7329025101512343
0.733323555411971
0.7337446006727077
0.7341709089992037
0.7345972173256996
0.7350235256521955
0.7354498339786915
0.7358761423051874
0.7363024506316833
0.7367287589581792
0.7371550672846752
0.7375813756111711
0.7380888855236662
0.7385963954361614
0.7391039053486566
0.7395221241481522
0.7400338110969642
0.7405510057665197
0.7410058386099081
0.7414606714532965
0.741915504296685
0.7423703371400734
0.742827105343622
0.7433387922924339
0.7438678974826871
0.7442982325046614
0.7447530653480499
0.7452078981914383
0.7456627310348267
0.7461175638782152
0.7465723967216036
0.747027229564992
0.7474820624083804
0.7479368952517689
0.7483917280951573
0.7488465609385457
0.7493013937819342
0.7497562266253226
0.7502870629650715
0.75074189580846
0.7511967286518484
0.7516515614952368
0.7521063943386253
0.7525612271820137
0.7530454292318609
0.7534920544812849
0.7539249111287063
0.754369873637188
0.7548632860521138
0.7553566984670397
0.7558501108819655
0.7563435232968914
0.7568369357118172
0.757330348126743
0.7578237605416689
0.7583171729565947
0.7588105853715206
0.7593039977864464
0.7597974102013723
0.7602908226162981
0.7607842350312239
0.7612776474461498
0.7617710598610756
0.7622644722760015
0.7627578846909273
0.7632512971058532
0.763744709520779
0.7641796434272692
0.764647993624294
0.7650874391597426
0.765550967802028
0.7659489465399929
0.7663469252779578
0.7667449040159227
0.7671428827538875
0.7675408614918524
0.7679388402298173
0.7683368189677822
0.768734797705747
0.7691327764437119
0.7695307551816768
0.7699287339196417
0.7703267126576065
0.7707246913955714
0.7711226701335363
0.7715206488715012
0.7719186276094661
0.7723166063474309
0.7727375378999568
0.7731923707433452
0.7736472035867337
0.7741169376204198
0.7745717704638082
0.7750266033071966
0.7754814361505851
0.7759362689939735
0.7763949191844404
0.7767928979224052
0.7772175980899192
0.7776724309333076
0.778127263776696
0.778577603804024
0.7790324366474124
0.7794872694908008
0.7799421023341893
0.7803969351775777
0.7808517680209661
0.7813634549697781
0.7818751419185901
0.7823868288674021
0.7828985158162141
0.783410202765026
0.783828914300102
0.7842889073303922
0.784693203191182
0.7850974990519717
0.7856173080158442
0.7860611421897374
0.7865809511536099
0.7871007601174824
0.7876205690813549
0.7881403780452274
0.7886601870090999
0.7891799959729724
0.7896998049368449
0.7902196139007174
0.7907394228645899
0.7912592318284624
0.7916802770891991
0.7921013223499358
0.7925223676106725
0.7929434128714092
0.793364458132146
0.7937855033928827
0.7942065486536194
0.7946275939143561
0.7950486391750928
0.7954761737937588
0.7960175177004203
0.7964987122841194
0.7969799068678185
0.7974611014515176
0.7979422960352167
0.7984234906189158
0.7989046852026149
0.7993783611209437
0.7998520370392725
0.8003257129576014
0.8008208707769882
0.8013622146836497
0.8018231183123135
0.8022967942306423
0.8027704701489711
0.8032441460672999
0.8037178219856287
0.8041914979039575
0.8046651738222863
0.8051388497406151
0.8056125256589439
0.8060862015772727
0.8066200268185639
0.8071613707252254
0.8077027146318869
0.8082440585385484
0.8087854024452099
0.8093267463518714
0.8098596317599913
0.8103859383359122
0.8108492537717211
0.811375560347642
0.8119018669235629
0.8124281734994838
0.8129544800754047
0.8134807866513256
0.8140070932272465
0.8145333998031674
0.8150597063790883
0.8155860129550092
0.8161123195309301
0.816638626106851
0.8171649326827719
0.8176912392586928
0.8182175458346137
0.8187438524105346
0.8192786174849971
0.8197851550762607
0.8203142857928469
0.8207821138603322
0.8212499419278174
0.8217177699953027
0.8221855980627879
0.8227870912924118
0.8233885845220357
0.8239900777516596
0.8245915709812834
0.8251178775572043
0.8256441841331252
0.8261704907090461
0.826696797284967
0.8273090826692169
0.8279105758988408
0.8285148538193425
0.8290411603952634
0.8295869598073295
0.8300986467561415
0.8306103337049535
0.8311220206537655
0.831777085784779
0.8324349690046802
0.8330928522245813
0.8337507354444824
0.8344086186643835
0.8350665018842847
0.8357243851041858
0.8363822683240869
0.837040151543988
0.8376980347638892
0.8383559179837903
0.8390138012036914
0.8396716844235925
0.8403295676434936
0.8409874508633948
0.8416453340832959
0.842303217303197
0.8429611005230981
0.8436189837429993
0.8442768669629004
0.8449347501828015
0.8455926334027026
0.8462505166226038
0.8469083998425049
0.847566283062406
0.8482241662823071
0.8488820495022082
0.8495399327221094
0.850385782576268
0.8511752424401493
0.8519647023040307
0.852754162167912
0.8535436220317933
0.8543330818956747
0.855122541759556
0.8559881281103117
0.856777587974193
0.857756357091148
0.8587351262081029
0.8597138953250578
0.8606326762333083
0.86161950106316
0.8626063258930117
0.8635931507228634
0.864579975552715
0.8658487503339529
0.8671175251151908
0.8683862998964287
0.8696550746776666
0.8709238494589044
0.8721926242401423
0.8734952061631702
0.8751264880247618
0.8767577698863533
0.8783890517479449
0.8800203336095365
0.881651615471128
0.8832828973327196
0.8849141791943111
0.8865454610559027
0.8881767429174943
0.8898080247790858
0.8914393066406774
0.893070588502269
0.8947018703638605
0.8963973294048628
0.8976661041861007
0.8989348789673386
0.9005795870170914
0.9022242950668442
0.9035035124388742
0.9047827298109041
0.9060619471829341
0.907341164554964
0.9083361113998762
0.9093310582447884
0.9102265104052094
0.9111219625656304
0.9120174147260514
0.9129128668864723
0.9138083190468933
0.9147037712073143
0.9155992233677352
0.9164946755281562
0.9173901276885772
0.9182060113976149
0.9191088335346649
0.9200116556717148
0.9209144778087648
0.9218172999458147
0.9227201220828647
0.9234165848743032
0.9241130476657418
0.9248095104571803
0.9255059732486188
0.9262024360400574
0.9268988988314959
0.9275953616229344
0.928291824414373
0.9289882872058115
0.92968474999725
0.9303812127886886
0.9309781808956359
0.9315751490025832
0.9321721171095305
0.9327690852164778
0.9334191171551538
0.9340638427106569
0.93470856826616
0.9353532938216631
0.9359980193771662
0.9365352906734188
0.9371155436733716
0.9376957966733244
0.9382760496732772
0.93885630267323
0.9394365556731827
0.9400168086731355
0.9405970616730883
0.9411773146730411
0.9417575676729939
0.9422590208828296
0.9427962921790822
0.9433335634753348
0.9438708347715874
0.94440810606784
0.9449453773640926
0.9454826486603451
0.9460199199565977
0.9465571912528503
0.9470944625491029
0.9476317338453555
0.9481690051416081
0.9487062764378607
0.9492435477341132
0.9497808190303658
0.9503180903266184
0.950855361622871
0.9513926329191236
0.9519299042153762
0.9524671755116287
0.9530044468078813
0.9535417181041339
0.9540789894003865
0.9546162606966391
0.9550341383715022
0.9554520160463653
0.9558698937212284
0.9562877713960916
0.9567056490709547
0.9571235267458178
0.9575414044206809
0.957959282095544
0.9583771597704072
0.958783791562837
0.9591982579913747
0.9596127244199124
0.9600271908484501
0.9604416572769878
0.9608561237055255
0.9612705901340632
0.961685056562601
0.9620995229911387
0.9625139894196764
0.9629284558482141
0.9633429222767518
0.9637573887052895
0.9641718551338272
0.9645863215623649
0.9650007879909026
0.9654152544194403
0.965829720847978
0.9662441872765157
0.9666130477453407
0.9670275141738784
0.9674419806024162
0.9678564470309539
0.9682709134594916
0.9686853798880293
0.969099846316567
0.9695183255362281
0.9699327919647658
0.9703472583933035
0.9707617248218412
0.9711761912503789
0.9715906576789166
0.9720051241074543
0.972419590535992
0.972823234945281
0.9731455977230326
0.9734679605007841
0.9737903232785357
0.9741400363618595
0.9744623991396111
0.9747847619173626
0.9751357466761874
0.975458109453939
0.9757804722316905
0.9761028350094421
0.9764251977871936
0.9767475605649452
0.9771272322809637
0.9774741024011746
0.9778578676127836
0.9782158210605303
0.9785995862721393
0.9789833514837483
0.9793671166953573
0.9797109703249589
0.9800947355365679
0.9804785007481769
0.9808622659597859
0.9811607500132595
0.9814592340667332
0.9818281593070424
0.982126643360516
0.982483807812514
0.9827822918659876
0.9830807759194613
0.983379259972935
0.9836777440264086
0.9839762280798823
0.9842747121333559
0.9845904960789085
0.9848889801323821
0.985192407012164
0.9854908910656377
0.9857895541349535
0.986085601583909
0.9863853205151827
0.9866813679641382
0.9869774154130937
0.9872734628620492
0.9875695103110047
0.9878655577599602
0.9880994717937028
0.988329845107728
0.9885601042346934
0.9887903633616588
0.9890206224886242
0.9892508816155896
0.9894869060512974
0.9897102754007392
0.9899401962393313
0.9901585160041577
0.9903701878065476
0.990600446933513
0.9908307060604784
0.9910609651874438
0.9912912243144092
0.991476622844857
0.9916843917253573
0.9918634821574415
0.9920740047878098
0.992253095219894
0.9924321856519782
0.9926112760840624
0.9928261846025634
0.9929933884195634
0.9931775562713483
0.9933566467034325
0.9935354609870046
0.9937130894563779
0.9938757666855054
0.9940620690576907
0.9942211306006357
0.994398759070009
0.9945763875393823
0.9947541645256024
0.9948923200017816
0.9950304754779609
0.9951686309541401
0.995322828899134
0.9954765283650886
0.9956146838412678
0.9957614656996157
0.9958996211757949
0.9960549860415995
0.996185393032647
0.9963235485088262
0.9964617039850054
0.9965998594611847
0.9967114480982673
0.9968216661218321
0.9969598215980113
0.997075349140232
0.9971868914581137
0.9973148131953167
0.9974300880526243
0.9975405492623395
0.99765446587935
0.9977719247995083
0.9978714194839995
0.9979778114352484
0.9980896353386015
0.9981891300230927
0.9982922045987834
0.9983969146483105
0.9984877241913637
0.998581134412234
0.9986798168952191
0.9987700039796437
0.9988504967586778
0.9989390589530558
0.9990231771821527
0.9990999302244745
0.9991732682101429
0.999243164435029
0.9993124722968787
0.9993794471083675
0.9994405381185061
0.999503892795019
0.9995571140971151
0.9996102806971976
0.9996577782658278
0.9996999284776393
0.9997396469116211
0.9997782707214355
0.99981689453125
0.9998550415039062
0.9998931884765625
0.9999253749847412
0.9999551773071289
0.9999798536300659
1.0


==> tikz/r_ref/oneD/residual/ref_2/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,91.92857142857142,1.0,1.0,3.2966988427298434,-163.38867187499983,1.0,0,0.5
1,81.52495765686034,1.5,2.0,4.934824093777154,-110.80466972663991,1.0,0,0.5
2,56.49807567929382,2.25,4.0,3.7823873439102904,0.0,6.661338147750939e-16,0,0.5


==> tikz/r_ref/oneD/residual/ref_2/final_mesh.csv <==
x
0.0
0.5625
0.75
0.9375
1.0


==> tikz/r_ref/oneD/residual/ref_2/init_mesh.csv <==
x
0.0
0.25
0.5
0.75
1.0


==> tikz/r_ref/oneD/residual/ref_2/mesh1.csv <==
x
0.0
0.375
0.75
0.875
1.0


==> tikz/r_ref/oneD/residual/ref_2/mesh3.csv <==
x
0.0
0.71875
0.875
0.96875
1.0


==> tikz/r_ref/oneD/residual/ref_2/mesh_last_3.csv <==
x
0.0
0.71875
0.875
0.96875
1.0


==> tikz/r_ref/oneD/residual/ref_3/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,22.98214285714286,1.0000000000000002,0.9999999999999998,1.5578901707859993,-40.84716796875001,1.0000000000000002,0,0.5
1,20.38123941421509,1.5,2.0000000000000004,1.6345591689352141,-32.923571028136394,1.0000000000000007,0,0.5
2,15.645840960395933,1.875,2.666666666666666,1.0615235887434396,-11.606728351432569,1.0000000000000009,0,0.25
3,14.350791847678716,2.34375,3.5555555555555554,1.0412633856158053,-6.476042547922505,1.0,0,0.25
4,13.642182847736192,2.34375,4.7407407407407405,0.9173921984703688,-4.7283047047008715,1.0,0,0.25
5,13.401663013124404,2.34375,4.7407407407407405,0.8498796031137451,-0.04409022108192359,0.9999999999999998,0,0.125
6,13.401565394510412,2.34375,4.7407407407407405,0.8513082775467041,0.0,7.659093463533667e-13,0,0.0078125


==> tikz/r_ref/oneD/residual/ref_3/final_mesh.csv <==
x
0.0
0.29296875
0.5401611328125
0.65771484375
0.75
0.8297195434570312
0.9384765625
0.9736328125
1.0


==> tikz/r_ref/oneD/residual/ref_3/init_mesh.csv <==
x
0.0
0.125
0.25
0.375
0.5
0.625
0.75
0.875
1.0


==> tikz/r_ref/oneD/residual/ref_3/mesh1.csv <==
x
0.0
0.1875
0.375
0.5625
0.75
0.8125
0.875
0.9375
1.0


==> tikz/r_ref/oneD/residual/ref_3/mesh3.csv <==
x
0.0
0.29296875
0.46875
0.64453125
0.75
0.8203125
0.91796875
0.96484375
1.0


==> tikz/r_ref/oneD/residual/ref_3/mesh7.csv <==
x
0.0
0.6416015625
0.789459228515625
0.853546142578125
0.901611328125
0.9385986328125
0.966796875
0.984375
1.0


==> tikz/r_ref/oneD/residual/ref_3/mesh_last_7.csv <==
x
0.0
0.6416015625
0.789459228515625
0.853546142578125
0.901611328125
0.9385986328125
0.966796875
0.984375
1.0


==> tikz/r_ref/oneD/residual/ref_4/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,5.745535714285715,1.0,1.0,0.45498742596659575,-10.260121134506335,1.0,0,0.5
1,5.641829285615673,1.5,2.0,0.467594636464117,-9.470348773671148,1.0000000000000004,0,0.5
2,4.916237023726616,2.25,4.000000000000001,0.38621955700509086,-7.071478353159791,1.0000000000000013,0,0.5
3,3.716512089993522,3.375,7.999999999999998,0.26652007965952956,-3.1615159228682668,1.0000000000000007,0,0.5
4,3.3563741785485326,3.375,8.0,0.24197772366543213,-1.1222360439904144,1.0000000000000004,0,0.25
5,3.285883431723615,3.375,8.0,0.23317473435466274,-0.583710142544989,1.0000000000000004,0,0.125
6,3.280543702121596,3.375,8.0,0.22890201013555878,-0.2684587776187024,1.0,0,0.125
7,3.2753838175172056,3.375,8.0,0.2336418012468204,-0.1367820150554261,1.0,0,0.0625
8,3.2603885467033678,3.375,8.0,0.23232329152537792,-0.1509173386862293,1.0000000000000002,0,0.125
9,3.255603017587591,3.375,8.0,0.23078189502419844,-0.077675164430001,1.0,0,0.125
10,3.2537952808870516,3.375,8.0,0.22968771152918813,-0.026532234023645525,1.0000000000000002,0,0.0625
11,3.2536374621727515,3.375,8.0,0.22929965177998285,0.0,9.449101250319005e-10,0,0.03125


==> tikz/r_ref/oneD/residual/ref_4/final_mesh.csv <==
x
0.0
0.2109375
0.3043212890625
0.4069480895996094
0.54559326171875
0.612884521484375
0.664794921875
0.7109375
0.7503337860107422
0.7917063236236572
0.8339841216802597
0.9041080910246819
0.9380869120359421
0.9607772827148438
0.978515625
0.9921875
1.0


==> tikz/r_ref/oneD/residual/ref_4/init_mesh.csv <==
x
0.0
0.0625
0.125
0.1875
0.25
0.3125
0.375
0.4375
0.5
0.5625
0.625
0.6875
0.75
0.8125
0.875
0.9375
1.0


==> tikz/r_ref/oneD/residual/ref_4/mesh1.csv <==
x
0.0
0.09375
0.1875
0.28125
0.375
0.40625
0.5
0.59375
0.6875
0.78125
0.8125
0.84375
0.875
0.90625
0.9375
0.96875
1.0


==> tikz/r_ref/oneD/residual/ref_4/mesh3.csv <==
x
0.0
0.2109375
0.28125
0.3515625
0.5
0.5703125
0.640625
0.7109375
0.734375
0.78125
0.828125
0.859375
0.9296875
0.953125
0.9765625
0.9921875
1.0


==> tikz/r_ref/oneD/residual/ref_4/mesh7.csv <==
x
0.0
0.2109375
0.3043212890625
0.4069480895996094
0.54559326171875
0.612884521484375
0.664794921875
0.7109375
0.7503337860107422
0.787109375
0.8282928466796875
0.8808212280273438
0.9296875
0.958984375
0.978515625
0.9921875
1.0


==> tikz/r_ref/oneD/residual/ref_4/mesh_last_7.csv <==
x
0.0
0.2109375
0.3043212890625
0.4069480895996094
0.54559326171875
0.612884521484375
0.664794921875
0.7109375
0.7503337860107422
0.787109375
0.8282928466796875
0.8808212280273438
0.9296875
0.958984375
0.978515625
0.9921875
1.0


==> tikz/r_ref/oneD/residual/ref_5/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,1.4363839285714288,1.0000000000000002,0.9999999999999998,0.11818700638261923,-2.6189493480010952,1.0000000000000002,0,0.5
1,1.2939987919450011,1.5,2.0000000000000004,0.10451682548234534,-2.0243017367152145,1.0000000000000007,0,0.5
2,1.0308584460855528,2.25,3.999999999999999,0.08382765770258062,-1.3764191120784268,1.0000000000000009,0,0.5
3,0.8666756486512506,3.375,4.0,0.06991912378648292,-0.9327815505086217,1.0000000000000018,0,0.5
4,0.8658926358470603,4.875,8.0,0.06596120836371576,-0.863353589932077,1.0000000000000018,0,0.5
5,0.7718757377870605,4.875,8.0,0.058952193837436745,-0.44200701008839594,1.0000000000000009,0,0.25
6,0.752123976728557,4.875,8.0,0.056838377318605894,-0.3676704149509351,1.0000002681840094,0,0.25
7,0.7284705479206751,4.875,8.0,0.054838422638378764,-0.16891441507893173,1.0000000490733796,0,0.125
8,0.7253691096679429,4.875,8.0,0.05381126680717431,-0.14599509548119308,1.0000001394460405,0,0.125
9,0.7197159362790987,4.875,8.0,0.05409822558578593,-0.10910921123373496,1.0000000304592644,0,0.125
10,0.7189334244098445,4.875,8.0,0.05395926776578777,-0.1286034119460156,1.0000001379035712,0,0.125
11,0.7151174299469926,4.875,8.0,0.05361268987920284,-0.07589747523229586,1.0000000214981783,0,0.0625
12,0.7135886223572617,4.875,8.0,0.05376978465878611,-0.047744216060397346,1.0000000811795107,0,0.0625
13,0.7124780152543455,4.875,8.0,0.05360943630236189,-0.05745954059820691,1.0000001058433936,0,0.0625
14,0.7122076816141439,4.875,8.0,0.053695046759140524,-0.05961662957830877,1.000000144827981,0,0.0625
15,0.7120012610856712,4.875,8.0,0.05349478990825594,-0.06429368086145862,1.000000067874945,0,0.0625
16,0.7119198809793389,4.875,8.0,0.053518374577898695,-0.04178481156398547,1.0000000546438945,0,0.0625
17,0.7114907358293906,4.875,8.0,0.0533325121633306,-0.024201920535236263,1.0000000000144695,0,0.03125
18,0.7113132421569814,4.875,8.0,0.05325688119794876,-0.009543561723100316,1.0000000000000342,0,0.015625
19,0.7112391116433854,4.875,8.0,0.05322073399036047,-0.008269682722370436,1.0000000495493637,0,0.015625
20,0.7112381690014066,4.875,8.0,0.05323666471676854,nan,nan,nan,nan


==> tikz/r_ref/oneD/residual/ref_5/final_mesh.csv <==
x
0.0
0.15234375
0.21734619140625
0.26497101142467727
0.3077263297517163
0.3512380227704148
0.4035217283874285
0.49271862268957484
0.5388101354726974
0.5722402815963744
0.5996086904475824
0.6240465877669037
0.6461503460226314
0.6670890237433449
0.6865380636673137
0.7052128185039086
0.7235215204482017
0.7414534095026122
0.7588783256525775
0.7766404765188906
0.7950893970614877
0.81521273056257
0.8382219345724636
0.8726234605823108
0.9104296504336339
0.9317167393237792
0.947510931029683
0.9604026451706886
0.9714717864990234
0.9811248779296875
0.9891357421875
0.99609375
1.0


==> tikz/r_ref/oneD/residual/ref_5/init_mesh.csv <==
x
0.0
0.03125
0.0625
0.09375
0.125
0.15625
0.1875
0.21875
0.25
0.28125
0.3125
0.34375
0.375
0.40625
0.4375
0.46875
0.5
0.53125
0.5625
0.59375
0.625
0.65625
0.6875
0.71875
0.75
0.78125
0.8125
0.84375
0.875
0.90625
0.9375
0.96875
1.0


==> tikz/r_ref/oneD/residual/ref_5/mesh1.csv <==
x
0.0
0.046875
0.09375
0.140625
0.1875
0.234375
0.28125
0.328125
0.34375
0.359375
0.375
0.421875
0.46875
0.515625
0.5625
0.609375
0.65625
0.703125
0.71875
0.734375
0.75
0.765625
0.78125
0.796875
0.8125
0.828125
0.84375
0.859375
0.90625
0.953125
0.96875
0.984375
1.0


==> tikz/r_ref/oneD/residual/ref_5/mesh15.csv <==
x
0.0
0.15234375
0.21734619140625
0.26220703125
0.30643071404483635
0.3479722651636621
0.39705344311852286
0.47994531452494016
0.5331507796466042
0.5682804581484504
0.597958771530557
0.6220838451813506
0.6444145289206062
0.6664616353587007
0.6853570972962189
0.7046469168421936
0.7224112496478483
0.7409100189252058
0.7575690599551308
0.7758291228824419
0.7941529190242989
0.8136825395345113
0.8344765694564558
0.8661653779154221
0.9089556488474386
0.9306855643144445
0.9466514834202826
0.9604026451706886
0.9714717864990234
0.9811248779296875
0.9891357421875
0.99609375
1.0


==> tikz/r_ref/oneD/residual/ref_5/mesh3.csv <==
x
0.0
0.10546875
0.19921875
0.234375
0.2578125
0.29296875
0.328125
0.36328125
0.3984375
0.43359375
0.46875
0.5390625
0.57421875
0.609375
0.64453125
0.6796875
0.703125
0.71484375
0.7265625
0.73828125
0.76171875
0.78515625
0.80859375
0.8203125
0.83984375
0.875
0.91015625
0.9453125
0.9609375
0.97265625
0.984375
0.9921875
1.0


==> tikz/r_ref/oneD/residual/ref_5/mesh7.csv <==
x
0.0
0.15234375
0.21734619140625
0.26220703125
0.30010986328125
0.3310089111328125
0.3722076416015625
0.4184417724609375
0.499603271484375
0.5428619384765625
0.57623291015625
0.6082763671875
0.6342315673828125
0.65826416015625
0.6803741455078125
0.69891357421875
0.7181396484375
0.734619140625
0.7517852783203125
0.77032470703125
0.786346435546875
0.80694580078125
0.826171875
0.845947265625
0.881134033203125
0.920654296875
0.941253662109375
0.957275390625
0.9700927734375
0.9811248779296875
0.9891357421875
0.99609375
1.0


==> tikz/r_ref/oneD/residual/ref_5/mesh_last_15.csv <==
x
0.0
0.15234375
0.21734619140625
0.26220703125
0.30643071404483635
0.3479722651636621
0.39705344311852286
0.47994531452494016
0.5331507796466042
0.5682804581484504
0.597958771530557
0.6220838451813506
0.6444145289206062
0.6664616353587007
0.6853570972962189
0.7046469168421936
0.7224112496478483
0.7409100189252058
0.7575690599551308
0.7758291228824419
0.7941529190242989
0.8136825395345113
0.8344765694564558
0.8661653779154221
0.9089556488474386
0.9306855643144445
0.9466514834202826
0.9604026451706886
0.9714717864990234
0.9811248779296875
0.9891357421875
0.99609375
1.0


==> tikz/r_ref/oneD/residual/ref_6/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.3590959821428571,1.0,1.0,0.029829813937458136,-0.6548540022035704,1.0,0,0.5
1,0.3252217813002298,1.5,2.0,0.026893401231243234,-0.5122959807896557,1.0000000000000022,0,0.5
2,0.2990744176000501,2.25,4.000000000000002,0.024517633110978602,-0.4023796440387124,1.0000000000000022,0,0.5
3,0.2420052252583878,2.8125000000000004,5.333333333333335,0.0199654873149514,-0.22405877375313446,1.0000000000000002,0,0.25
4,0.21056380514077327,3.515625,5.333333333333333,0.017427166114601416,-0.21405243837105248,1.0000000006124172,0,0.25
5,0.181395223735844,4.39453125,5.333333333333333,0.014948765328889934,-0.141036209230417,1.000000056258518,0,0.25
6,0.17513258038770024,5.4931640625,5.333333333333333,0.014298108414984374,-0.11436396781474588,1.0000004603157535,0,0.25
7,0.1677704649821544,6.1468505859375,5.333333333333333,0.013591739938329211,-0.06813342284405952,1.0000001827025953,0,0.125
8,0.16461417120237773,6.1468505859375,5.333333333333333,0.01331238177627845,-0.055550390848615176,1.000000070441359,0,0.125
9,0.16273543103660634,6.1468505859375,5.333333333333333,0.013129793385720125,-0.04817126813506793,1.000000276314479,0,0.125
10,0.16103710778269206,6.1468505859375,5.333333333333333,0.012989015365592807,-0.03986069988231701,1.0000003301477414,0,0.125
11,0.1594133305192234,6.1468505859375,5.333333333333333,0.012877697587611783,-0.04759460733109427,1.0000001120513218,0,0.125
12,0.157175389822853,6.1468505859375,5.333333333333333,0.012670244441262808,-0.04010397962911426,1.0000000766469008,0,0.125
13,0.1558437686591085,6.1468505859375,5.333333333333333,0.012523519262982905,-0.023414326701912062,1.0000002002694282,0,0.0625
14,0.15533124194651537,6.1468505859375,5.333333333333333,0.012476049669223978,-0.018053329281387843,1.0000000821310202,0,0.0625
15,0.15515349986146298,6.1468505859375,5.333333333333333,0.012435934438769156,-0.01720161195443535,1.0000001715596827,0,0.0625
16,0.15489779535266562,6.1468505859375,5.333333333333333,0.012445918105244308,-0.0200126066416729,1.0000004803618279,0,0.0625
17,0.15452362041626475,6.1468505859375,5.333333333333333,0.012432748683397355,-0.01908192437946665,1.0000001480321281,0,0.0625
18,0.15435791242476501,6.1468505859375,5.333333333333333,0.012387691273832054,-0.02044312242230802,1.0000002472761147,0,0.0625
19,0.15408822728293858,6.1468505859375,5.333333333333333,0.012374263838166484,-0.017480681092679883,1.0000005147625988,0,0.0625
20,0.15401700117628958,6.1468505859375,5.333333333333333,0.01236192445408965,nan,nan,nan,nan


==> tikz/r_ref/oneD/residual/ref_6/final_mesh.csv <==
x
0.0
0.09604454040527344
0.1448500156402588
0.17906829714775085
0.20568251609802246
0.229339599609375
0.2501964569091797
0.26997241602919075
0.28942936214707515
0.3088119938701297
0.3265053635132702
0.34568525764566527
0.36554199611129923
0.3863971575026786
0.41235380392168636
0.4513719909188506
0.4963969707332773
0.5226325183975534
0.5438675295087451
0.5608597930950331
0.5768133537225212
0.5908778809987587
0.604418373617883
0.6163658671053456
0.6285836811480333
0.6397793893867917
0.6502765673382858
0.6612379185061483
0.6710507156700686
0.6810296461378466
0.6897556167298958
0.6989504449985835
0.7080357186675474
0.7161283361866959
0.7251240421013433
0.733078237886083
0.7418992928755467
0.7504799661287891
0.7585979269104756
0.7668880244323883
0.775411688864661
0.784416133145641
0.7931278998254585
0.8026657794941521
0.8118820402404711
0.8224972245267572
0.8339754957996487
0.8473267523173393
0.86434215634396
0.8944873420910157
0.9122693993064739
0.9245732111859666
0.9344145729238708
0.9425126077253464
0.9500125274537515
0.9571608819240844
0.9636211509157381
0.9694777119150174
0.9752802120257631
0.9804255067274426
0.9850738816749072
0.989501953125
0.993621826171875
0.9970703125
1.0


==> tikz/r_ref/oneD/residual/ref_6/init_mesh.csv <==
x
0.0
0.015625
0.03125
0.046875
0.0625
0.078125
0.09375
0.109375
0.125
0.140625
0.15625
0.171875
0.1875
0.203125
0.21875
0.234375
0.25
0.265625
0.28125
0.296875
0.3125
0.328125
0.34375
0.359375
0.375
0.390625
0.40625
0.421875
0.4375
0.453125
0.46875
0.484375
0.5
0.515625
0.53125
0.546875
0.5625
0.578125
0.59375
0.609375
0.625
0.640625
0.65625
0.671875
0.6875
0.703125
0.71875
0.734375
0.75
0.765625
0.78125
0.796875
0.8125
0.828125
0.84375
0.859375
0.875
0.890625
0.90625
0.921875
0.9375
0.953125
0.96875
0.984375
1.0


==> tikz/r_ref/oneD/residual/ref_6/mesh1.csv <==
x
0.0
0.0234375
0.046875
0.0703125
0.09375
0.1171875
0.140625
0.1640625
0.1875
0.2109375
0.234375
0.2578125
0.28125
0.3046875
0.328125
0.3515625
0.359375
0.3671875
0.375
0.3828125
0.390625
0.3984375
0.421875
0.4453125
0.46875
0.4921875
0.515625
0.5390625
0.5625
0.5859375
0.609375
0.6328125
0.65625
0.6796875
0.703125
0.7109375
0.71875
0.7265625
0.734375
0.7421875
0.75
0.7578125
0.765625
0.7734375
0.78125
0.7890625
0.796875
0.8046875
0.8125
0.8203125
0.828125
0.8359375
0.84375
0.8515625
0.859375
0.8828125
0.90625
0.9296875
0.953125
0.9609375
0.96875
0.9765625
0.984375
0.9921875
1.0


==> tikz/r_ref/oneD/residual/ref_6/mesh15.csv <==
x
0.0
0.09604454040527344
0.1448500156402588
0.17906829714775085
0.20568251609802246
0.229339599609375
0.2501964569091797
0.26997241602919075
0.28824353651725687
0.3064901277248282
0.3242853102274239
0.342303839917804
0.36161904044467974
0.3814016776304925
0.4055119787908552
0.4373906971637638
0.4915008577559661
0.5204117414430272
0.5405927671133242
0.5577140078469682
0.57313050192829
0.5883779734920296
0.6012221154180679
0.6140662573441062
0.6263457717920602
0.6375752215902537
0.6488602031282937
0.6592578418303248
0.6698070804297913
0.6792710478142823
0.6885977316305798
0.6978080967091955
0.7064261394734785
0.7151116808240658
0.7234455676314155
0.7313147513616514
0.7396821634942086
0.7478215560691837
0.7564779709103817
0.7643417312732623
0.7727304893957552
0.7817265027651246
0.7899902469884381
0.7990376194573798
0.8082139849072831
0.818283259148572
0.8297418813916266
0.8424065191140357
0.8569241145681445
0.8791865806403649
0.9037407711611962
0.9187315997396723
0.930722206247367
0.93997210269616
0.9480580128615941
0.9557507413542083
0.9624199944240104
0.968719717341628
0.9745909121265868
0.9801156150642782
0.9850738816749072
0.989501953125
0.993621826171875
0.9970703125
1.0


==> tikz/r_ref/oneD/residual/ref_6/mesh3.csv <==
x
0.0
0.0439453125
0.087890625
0.1318359375
0.17578125
0.2021484375
0.228515625
0.2548828125
0.28125
0.29296875
0.3046875
0.31640625
0.328125
0.3427734375
0.357421875
0.3720703125
0.38671875
0.4013671875
0.416015625
0.4306640625
0.4453125
0.4599609375
0.50390625
0.5302734375
0.556640625
0.5830078125
0.609375
0.6240234375
0.638671875
0.6533203125
0.66796875
0.6826171875
0.69140625
0.7001953125
0.708984375
0.7177734375
0.7265625
0.7314453125
0.736328125
0.7421875
0.75
0.7578125
0.765625
0.7734375
0.78125
0.791015625
0.80078125
0.810546875
0.8203125
0.8291015625
0.837890625
0.84765625
0.8623046875
0.876953125
0.8916015625
0.91796875
0.9326171875
0.947265625
0.9619140625
0.970703125
0.9794921875
0.98828125
0.9931640625
0.9970703125
1.0


==> tikz/r_ref/oneD/residual/ref_6/mesh7.csv <==
x
0.0
0.09604454040527344
0.1405048370361328
0.17526626586914062
0.2023029327392578
0.229339599609375
0.2501964569091797
0.2687358856201172
0.2849578857421875
0.3032684326171875
0.3184089660644531
0.33576393127441406
0.35178565979003906
0.3693351745605469
0.38864707946777344
0.40857696533203125
0.4336109161376953
0.46579742431640625
0.4979839324951172
0.5230178833007812
0.5480518341064453
0.5673637390136719
0.5835857391357422
0.5998077392578125
0.6123218536376953
0.6248359680175781
0.6373500823974609
0.6489372253417969
0.6605243682861328
0.6725406646728516
0.6816730499267578
0.6906852722167969
0.6996974945068359
0.708709716796875
0.7162284851074219
0.7256870269775391
0.7326393127441406
0.7416515350341797
0.7499961853027344
0.757720947265625
0.7657318115234375
0.77374267578125
0.7818603515625
0.7916812896728516
0.8019809722900391
0.8097057342529297
0.8174304962158203
0.8274440765380859
0.8372287750244141
0.84881591796875
0.8634071350097656
0.8848648071289062
0.9098987579345703
0.9249191284179688
0.9365062713623047
0.9462394714355469
0.9557857513427734
0.9647979736328125
0.9717502593994141
0.9787006378173828
0.9841079711914062
0.989501953125
0.993621826171875
0.9970703125
1.0


==> tikz/r_ref/oneD/residual/ref_6/mesh_last_15.csv <==
x
0.0
0.09604454040527344
0.1448500156402588
0.17906829714775085
0.20568251609802246
0.229339599609375
0.2501964569091797
0.26997241602919075
0.28824353651725687
0.3064901277248282
0.3242853102274239
0.342303839917804
0.36161904044467974
0.3814016776304925
0.4055119787908552
0.4373906971637638
0.4915008577559661
0.5204117414430272
0.5405927671133242
0.5577140078469682
0.57313050192829
0.5883779734920296
0.6012221154180679
0.6140662573441062
0.6263457717920602
0.6375752215902537
0.6488602031282937
0.6592578418303248
0.6698070804297913
0.6792710478142823
0.6885977316305798
0.6978080967091955
0.7064261394734785
0.7151116808240658
0.7234455676314155
0.7313147513616514
0.7396821634942086
0.7478215560691837
0.7564779709103817
0.7643417312732623
0.7727304893957552
0.7817265027651246
0.7899902469884381
0.7990376194573798
0.8082139849072831
0.818283259148572
0.8297418813916266
0.8424065191140357
0.8569241145681445
0.8791865806403649
0.9037407711611962
0.9187315997396723
0.930722206247367
0.93997210269616
0.9480580128615941
0.9557507413542083
0.9624199944240104
0.968719717341628
0.9745909121265868
0.9801156150642782
0.9850738816749072
0.989501953125
0.993621826171875
0.9970703125
1.0


==> tikz/r_ref/oneD/residual/ref_7/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.08977399553571426,1.0000000000000002,0.9999999999999998,0.007475232256649709,-0.1640918942322026,1.0000000000000002,0,0.5
1,0.08459054662068191,1.5,2.0000000000000004,0.007038267893584271,-0.13481420849133055,1.000000000000005,0,0.5
2,0.07789269511740157,2.25,4.0,0.006472720579579376,-0.10796809820877054,1.0000000000000024,0,0.5
3,0.07375206709005955,3.375000000000002,8.000000000000014,0.006124498384540577,-0.10083932949852634,1.0000000000000075,0,0.5
4,0.06984989543736363,5.062499999999999,15.999999999999993,0.00579217019856136,-0.0950577974541326,1.000000000000088,0,0.5
5,0.05604488722461513,6.328125000000001,16.0,0.004635131849837718,-0.04974425970151425,1.0000000000003042,0,0.25
6,0.053217770429822314,7.910156250000001,16.0,0.0043856918033238455,-0.035171934858427276,1.0000017780150043,0,0.25
7,0.052839245912479973,9.8876953125,16.0,0.004316409070644306,-0.033724132282213326,1.0000014996168194,0,0.25
8,0.052107074820841225,9.8876953125,16.0,0.004247441360865566,-0.02726630124723724,1.0000001804804985,0,0.25
9,0.05161442127718423,9.8876953125,16.0,0.004208443915619853,-0.024736482034555633,1.0000024694421084,0,0.25
10,0.05019101836952041,9.8876953125,16.0,0.004093786832870217,-0.017235928741251346,1.000001220757882,0,0.125
11,0.04934980019528689,9.8876953125,16.0,0.004025267517103252,-0.017098287271762616,1.0000018156233934,0,0.125
12,0.04854088366318382,10.566267371177673,16.0,0.0039273496446023005,-0.016511898910652367,1.0000009987370182,0,0.125
13,0.04760408087187769,10.566267371177673,16.0,0.0038483451483516994,-0.013259941171731262,1.000001049179388,0,0.125
14,0.047188274636942217,10.566267371177673,16.0,0.00381086116837197,-0.013062682672314276,1.0000023200835086,0,0.125
15,0.04661095310898275,10.566267371177673,16.0,0.003762552350108489,-0.011324625340825699,1.0000017287205738,0,0.125
16,0.046392905867596916,10.566267371177673,16.0,0.003743012781032077,-0.011956684181515655,1.0000014123320637,0,0.125
17,0.04600549822947691,10.566267371177673,16.0,0.0037111972828708355,-0.010949920734047018,1.0000003068996572,0,0.125
18,0.045840049516097194,10.566267371177673,16.0,0.003695086346156045,-0.010769192606262638,1.000001475160273,0,0.125
19,0.04561823101314688,10.566267371177673,16.0,0.003676075095272541,-0.009520544483858404,1.0000010588734631,0,0.125
20,0.04554642365877527,10.566267371177673,16.0,0.0036688067567951987,nan,nan,nan,nan


==> tikz/r_ref/oneD/residual/ref_7/final_mesh.csv <==
x
0.0
0.08254896383732557
0.11965837329626083
0.14616698026657104
0.16897916793823242
0.1887803077697754
0.2050747275352478
0.22041863948106766
0.23319768905639648
0.24478483200073242
0.2557835653424263
0.2666104434756562
0.2772681516380544
0.2871851795158591
0.29700927299748514
0.3059528929147137
0.3151273204965745
0.32331600638363284
0.33265623201013705
0.34105294385099416
0.35070543538672816
0.3609933974391719
0.3698771038348545
0.3816796829912603
0.3929908288639292
0.40626873041488576
0.42236912926300085
0.4394202769468631
0.4665519074119554
0.49294877912268337
0.5089655893783382
0.5215029329218427
0.5334916364245612
0.5453990360580527
0.5545847443467462
0.5636954672616543
0.5730161492231611
0.5821268721380694
0.5893734586606761
0.5964017306236054
0.6045237916480557
0.611899138769648
0.6183565635198099
0.6246688978699275
0.6316971698328566
0.6382082988484199
0.6437558348538279
0.6498267406468773
0.6552173431552808
0.6614136972123938
0.6665397244727687
0.6725512412922772
0.6774970623032273
0.6832439800288462
0.6879756695421735
0.693098878064298
0.6975811918941681
0.7022496056135143
0.706614775618013
0.7111882003546708
0.715271090380103
0.7194592271956597
0.7238568790493042
0.7278449226377071
0.7324974628926015
0.7363802269613808
0.7404212578403775
0.7442132329017888
0.7482614140728878
0.7519891963902827
0.7560181960638594
0.7601667594637498
0.7636324257704104
0.7678823256724083
0.7721322255744063
0.7763821254764043
0.7798829315089939
0.7840303034405482
0.7877022169558745
0.7917315445951141
0.7961078881154546
0.8001399255561803
0.8039839531440971
0.8085786593428529
0.8127095620475949
0.8176791040935834
0.8222208967899349
0.8270396259666599
0.8320255275812096
0.8373804014577271
0.8430699549515268
0.8499414764397373
0.8571225547903862
0.865606968811387
0.8779756983367244
0.8954710531934197
0.9046918181593617
0.9127025360665844
0.9187239070753119
0.9238270783468083
0.9289302496183046
0.9336543281667755
0.9385322569782099
0.9424725883998772
0.9466895515776348
0.9502033661932117
0.9539517779067739
0.9569886855450767
0.9604594371317083
0.9634963447700111
0.9666900516803176
0.9693735282568459
0.9719829634081667
0.9747596681189991
0.9777717846745402
0.9802146366740412
0.9827669228167335
0.9847162361350108
0.9868943197652698
0.9889301538933069
0.9907124880701303
0.9924389254301786
0.9939785003662109
0.9954912662506104
0.9968299567699432
0.9979686737060547
0.9989337921142578
0.99951171875
1.0


==> tikz/r_ref/oneD/residual/ref_7/init_mesh.csv <==
x
0.0
0.0078125
0.015625
0.0234375
0.03125
0.0390625
0.046875
0.0546875
0.0625
0.0703125
0.078125
0.0859375
0.09375
0.1015625
0.109375
0.1171875
0.125
0.1328125
0.140625
0.1484375
0.15625
0.1640625
0.171875
0.1796875
0.1875
0.1953125
0.203125
0.2109375
0.21875
0.2265625
0.234375
0.2421875
0.25
0.2578125
0.265625
0.2734375
0.28125
0.2890625
0.296875
0.3046875
0.3125
0.3203125
0.328125
0.3359375
0.34375
0.3515625
0.359375
0.3671875
0.375
0.3828125
0.390625
0.3984375
0.40625
0.4140625
0.421875
0.4296875
0.4375
0.4453125
0.453125
0.4609375
0.46875
0.4765625
0.484375
0.4921875
0.5
0.5078125
0.515625
0.5234375
0.53125
0.5390625
0.546875
0.5546875
0.5625
0.5703125
0.578125
0.5859375
0.59375
0.6015625
0.609375
0.6171875
0.625
0.6328125
0.640625
0.6484375
0.65625
0.6640625
0.671875
0.6796875
0.6875
0.6953125
0.703125
0.7109375
0.71875
0.7265625
0.734375
0.7421875
0.75
0.7578125
0.765625
0.7734375
0.78125
0.7890625
0.796875
0.8046875
0.8125
0.8203125
0.828125
0.8359375
0.84375
0.8515625
0.859375
0.8671875
0.875
0.8828125
0.890625
0.8984375
0.90625
0.9140625
0.921875
0.9296875
0.9375
0.9453125
0.953125
0.9609375
0.96875
0.9765625
0.984375
0.9921875
1.0


==> tikz/r_ref/oneD/residual/ref_7/mesh1.csv <==
x
0.0
0.01171875
0.0234375
0.03515625
0.046875
0.05859375
0.0703125
0.08203125
0.09375
0.10546875
0.1171875
0.12890625
0.140625
0.15234375
0.1640625
0.17578125
0.1875
0.19921875
0.2109375
0.22265625
0.234375
0.24609375
0.2578125
0.26953125
0.28125
0.29296875
0.3046875
0.31640625
0.328125
0.33984375
0.3515625
0.35546875
0.359375
0.36328125
0.3671875
0.37109375
0.375
0.37890625
0.3828125
0.38671875
0.390625
0.39453125
0.40625
0.41796875
0.4296875
0.44140625
0.453125
0.46484375
0.4765625
0.48828125
0.5
0.51171875
0.5234375
0.53515625
0.546875
0.55859375
0.5703125
0.58203125
0.59375
0.60546875
0.6171875
0.62890625
0.640625
0.65234375
0.6640625
0.67578125
0.6875
0.69921875
0.7109375
0.72265625
0.7265625
0.73046875
0.734375
0.73828125
0.7421875
0.74609375
0.75
0.75390625
0.7578125
0.76171875
0.765625
0.76953125
0.7734375
0.77734375
0.78125
0.78515625
0.7890625
0.79296875
0.796875
0.80078125
0.8046875
0.80859375
0.8125
0.81640625
0.8203125
0.82421875
0.828125
0.83203125
0.8359375
0.83984375
0.84375
0.84765625
0.8515625
0.85546875
0.859375
0.86328125
0.8671875
0.87109375
0.875
0.87890625
0.890625
0.90234375
0.9140625
0.92578125
0.9375
0.94921875
0.953125
0.95703125
0.9609375
0.96484375
0.96875
0.97265625
0.9765625
0.98046875
0.984375
0.98828125
0.9921875
0.99609375
1.0


==> tikz/r_ref/oneD/residual/ref_7/mesh15.csv <==
x
0.0
0.08254896383732557
0.11965837329626083
0.14616698026657104
0.16897916793823242
0.1887803077697754
0.2050747275352478
0.22041863948106766
0.23319768905639648
0.24478483200073242
0.2557835653424263
0.2666104434756562
0.2760839618422324
0.28497225134196924
0.29274265689309686
0.30072364062107226
0.30893113228376023
0.3169036521885573
0.3255303325186105
0.3339512377333449
0.34236803351086564
0.35180550560107804
0.36053116257244255
0.37135804070567247
0.38083155907224864
0.3930117969721323
0.40449911095856805
0.4201406665506511
0.4394985446415376
0.4612489694627584
0.48553694384645496
0.5066831902004196
0.5208229820291308
0.5348668819387967
0.5457007475833962
0.5564461735084478
0.5649963290616142
0.5733538825588766
0.5819006970559712
0.5901900256267254
0.5984793541974796
0.6052449927428825
0.6128610491159634
0.6203059820600174
0.6267532376150484
0.6332004931700794
0.6405612665676017
0.6470788753485976
0.6529482766054571
0.6586323876254028
0.6646781588260637
0.6701927128178795
0.6760259440343361
0.6812977729314298
0.686776507203831
0.6913816897431388
0.6961535002774326
0.7003254596111219
0.7054738557781093
0.709645322713186
0.7142505052524939
0.7179065723175881
0.7220638837407023
0.7257222419138998
0.7298472973343451
0.7335134828463197
0.737583047382941
0.7420554023774457
0.745739548408892
0.7495133738630102
0.753072460556723
0.7568780686160608
0.7603968198236544
0.7642953870526981
0.7681939542817418
0.7720925215107854
0.7762214641043101
0.7802980019587267
0.7836663640446204
0.7878634501357737
0.7915021128828812
0.7952008280044538
0.7992943235949497
0.8035091925157758
0.8072985998624063
0.8116729330558883
0.8158392627519788
0.8207113579119323
0.8252850827266229
0.830197277435218
0.8354164843131002
0.8417199477135
0.848307377387755
0.8548394267800177
0.8632979253216035
0.8730066043499392
0.8838818167605496
0.8995000237209752
0.90863086203899
0.9163693374994182
0.9223881517464179
0.9279598540779261
0.9329743861762836
0.9376217165590788
0.9425953137015313
0.9467395989595389
0.9511605741972744
0.9547423828389583
0.9583241914806422
0.9619060001223261
0.9651066825626913
0.9678760249807965
0.9707994900418271
0.9739311362136505
0.9766942457372352
0.9795754095539451
0.9819041537120938
0.9843992367386818
0.9868943197652698
0.9889301538933069
0.9907124880701303
0.9924389254301786
0.9939785003662109
0.9954912662506104
0.9968299567699432
0.9979686737060547
0.9989337921142578
0.99951171875
1.0


==> tikz/r_ref/oneD/residual/ref_7/mesh3.csv <==
x
0.0
0.0263671875
0.052734375
0.0791015625
0.10546875
0.1318359375
0.158203125
0.1845703125
0.2109375
0.2197265625
0.228515625
0.2373046875
0.24609375
0.2548828125
0.263671875
0.2724609375
0.28125
0.287109375
0.29296875
0.298828125
0.3046875
0.310546875
0.31640625
0.322265625
0.328125
0.333984375
0.33984375
0.3486328125
0.357421875
0.3662109375
0.375
0.3837890625
0.392578125
0.4013671875
0.41015625
0.4189453125
0.427734375
0.4365234375
0.4453125
0.4541015625
0.462890625
0.4716796875
0.498046875
0.5244140625
0.55078125
0.5595703125
0.568359375
0.5771484375
0.5859375
0.5947265625
0.603515625
0.6123046875
0.62109375
0.62890625
0.6376953125
0.646484375
0.6552734375
0.6640625
0.6728515625
0.681640625
0.6904296875
0.69921875
0.7021484375
0.705078125
0.7080078125
0.7109375
0.7138671875
0.716796875
0.7197265625
0.72265625
0.7265625
0.73046875
0.734375
0.73828125
0.7421875
0.74609375
0.75
0.75390625
0.7578125
0.76171875
0.765625
0.76953125
0.7734375
0.77734375
0.78125
0.78515625
0.7890625
0.79296875
0.796875
0.80078125
0.8046875
0.80859375
0.8125
0.8173828125
0.8232421875
0.8291015625
0.8349609375
0.8408203125
0.84375
0.8466796875
0.849609375
0.85546875
0.8642578125
0.873046875
0.8818359375
0.890625
0.8994140625
0.908203125
0.9169921875
0.919921875
0.9287109375
0.9375
0.9462890625
0.955078125
0.9638671875
0.966796875
0.9697265625
0.97265625
0.9755859375
0.978515625
0.9814453125
0.984375
0.98828125
0.9912109375
0.994140625
0.9970703125
0.998046875
0.9990234375
1.0


==> tikz/r_ref/oneD/residual/ref_7/mesh7.csv <==
x
0.0
0.07724761962890625
0.10814666748046875
0.135955810546875
0.16376495361328125
0.18395233154296875
0.19940185546875
0.21485137939453125
0.2303009033203125
0.23957061767578125
0.24884033203125
0.25811004638671875
0.2673797607421875
0.27596282958984375
0.2845458984375
0.29312896728515625
0.3017120361328125
0.307891845703125
0.314178466796875
0.322418212890625
0.33056640625
0.33880615234375
0.3470458984375
0.35528564453125
0.363525390625
0.3738250732421875
0.384124755859375
0.39270782470703125
0.4012908935546875
0.40987396240234375
0.41845703125
0.42704010009765625
0.4356231689453125
0.45565032958984375
0.4813995361328125
0.5071487426757812
0.5225982666015625
0.5380477905273438
0.5473175048828125
0.5565872192382812
0.56585693359375
0.5755844116210938
0.5848541259765625
0.5941238403320312
0.6033935546875
0.6126632690429688
0.6219329833984375
0.6312026977539062
0.6394805908203125
0.6450424194335938
0.650604248046875
0.6561660766601562
0.662689208984375
0.670928955078125
0.6760787963867188
0.6812286376953125
0.6863784790039062
0.6915283203125
0.6966781616210938
0.7018280029296875
0.7069778442382812
0.712127685546875
0.7172775268554688
0.720367431640625
0.7234573364257812
0.7265472412109375
0.7296371459960938
0.73272705078125
0.736846923828125
0.740966796875
0.744781494140625
0.74859619140625
0.752410888671875
0.7562255859375
0.760040283203125
0.76385498046875
0.7666015625
0.76934814453125
0.77227783203125
0.77685546875
0.78143310546875
0.7860107421875
0.79058837890625
0.795166015625
0.7984619140625
0.8017578125
0.8050537109375
0.808349609375
0.8116455078125
0.81494140625
0.8194808959960938
0.8249740600585938
0.828704833984375
0.8334732055664062
0.8391952514648438
0.8449172973632812
0.8506393432617188
0.8563613891601562
0.86151123046875
0.8700942993164062
0.8786773681640625
0.88897705078125
0.9044265747070312
0.9127349853515625
0.9220046997070312
0.9279632568359375
0.9362030029296875
0.9413528442382812
0.946502685546875
0.9516525268554688
0.9568023681640625
0.9619522094726562
0.965087890625
0.9700088500976562
0.9730987548828125
0.9761886596679688
0.979278564453125
0.9823684692382812
0.9854583740234375
0.987335205078125
0.9892578125
0.991546630859375
0.9935302734375
0.994964599609375
0.9966812133789062
0.997711181640625
0.9987411499023438
0.99951171875
1.0


==> tikz/r_ref/oneD/residual/ref_7/mesh_last_15.csv <==
x
0.0
0.08254896383732557
0.11965837329626083
0.14616698026657104
0.16897916793823242
0.1887803077697754
0.2050747275352478
0.22041863948106766
0.23319768905639648
0.24478483200073242
0.2557835653424263
0.2666104434756562
0.2760839618422324
0.28497225134196924
0.29274265689309686
0.30072364062107226
0.30893113228376023
0.3169036521885573
0.3255303325186105
0.3339512377333449
0.34236803351086564
0.35180550560107804
0.36053116257244255
0.37135804070567247
0.38083155907224864
0.3930117969721323
0.40449911095856805
0.4201406665506511
0.4394985446415376
0.4612489694627584
0.48553694384645496
0.5066831902004196
0.5208229820291308
0.5348668819387967
0.5457007475833962
0.5564461735084478
0.5649963290616142
0.5733538825588766
0.5819006970559712
0.5901900256267254
0.5984793541974796
0.6052449927428825
0.6128610491159634
0.6203059820600174
0.6267532376150484
0.6332004931700794
0.6405612665676017
0.6470788753485976
0.6529482766054571
0.6586323876254028
0.6646781588260637
0.6701927128178795
0.6760259440343361
0.6812977729314298
0.686776507203831
0.6913816897431388
0.6961535002774326
0.7003254596111219
0.7054738557781093
0.709645322713186
0.7142505052524939
0.7179065723175881
0.7220638837407023
0.7257222419138998
0.7298472973343451
0.7335134828463197
0.737583047382941
0.7420554023774457
0.745739548408892
0.7495133738630102
0.753072460556723
0.7568780686160608
0.7603968198236544
0.7642953870526981
0.7681939542817418
0.7720925215107854
0.7762214641043101
0.7802980019587267
0.7836663640446204
0.7878634501357737
0.7915021128828812
0.7952008280044538
0.7992943235949497
0.8035091925157758
0.8072985998624063
0.8116729330558883
0.8158392627519788
0.8207113579119323
0.8252850827266229
0.830197277435218
0.8354164843131002
0.8417199477135
0.848307377387755
0.8548394267800177
0.8632979253216035
0.8730066043499392
0.8838818167605496
0.8995000237209752
0.90863086203899
0.9163693374994182
0.9223881517464179
0.9279598540779261
0.9329743861762836
0.9376217165590788
0.9425953137015313
0.9467395989595389
0.9511605741972744
0.9547423828389583
0.9583241914806422
0.9619060001223261
0.9651066825626913
0.9678760249807965
0.9707994900418271
0.9739311362136505
0.9766942457372352
0.9795754095539451
0.9819041537120938
0.9843992367386818
0.9868943197652698
0.9889301538933069
0.9907124880701303
0.9924389254301786
0.9939785003662109
0.9954912662506104
0.9968299567699432
0.9979686737060547
0.9989337921142578
0.99951171875
1.0


==> tikz/r_ref/oneD/residual/ref_8/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.022443498883928565,1.0,1.0,0.0018699206050696807,-0.0410270937975858,1.0,0,0.5
1,0.020994535111279432,1.5,2.0,0.0017488590255333428,-0.03340138304205016,1.0000000000000027,0,0.5
2,0.01974634563608972,2.2499999999999996,3.9999999999999982,0.0016443679580610377,-0.028156990555885504,1.000000000000003,0,0.5
3,0.01809502806092429,3.375000000000004,8.000000000000028,0.001506683660708485,-0.024356358115848797,1.0000000000000373,0,0.5
4,0.017630287196411746,5.062499999999998,15.999999999999979,0.0014674374541609558,-0.025148560874385578,1.0000000004593304,0,0.5
5,0.017221368761677583,7.5937500000000036,32.00000000000004,0.0014302132226338142,-0.02110846138021832,1.0000003942057032,0,0.5
6,0.014563035610664717,9.4921875,32.0,0.0012086459196191967,-0.010269336288231665,1.0000052550315377,0,0.25
7,0.01407070330761951,11.865234375,32.0,0.0011676545387544542,-0.011087607618365648,1.000010491741012,0,0.25
8,0.013627297657229358,14.831542968749993,32.0,0.001122791983066882,-0.008101227329756273,1.00000149366256,0,0.25
9,0.013134488558216787,14.83154296875,32.0,0.0010812035726338203,-0.0052120244705672475,1.0000007992835032,0,0.125
10,0.012938060126835026,15.827728271484375,32.0,0.0010598992533264445,-0.0048688421205091694,1.0000002973902136,0,0.125
11,0.012774083355281957,15.827728271484375,32.0,0.0010459214140695833,-0.004691866776943363,1.0000004144341328,0,0.125
12,0.012632160928664978,15.827728271484375,32.0,0.0010338639765346094,-0.0040525652685197274,1.0000017637328744,0,0.125
13,0.012542534423745814,15.827728271484375,32.0,0.0010264249395418883,-0.004133610232080002,1.0000017600961169,0,0.125
14,0.0124461595042794,15.827728271484375,32.0,0.0010182564306181012,-0.003637224186852498,1.0000003022294037,0,0.125
15,0.012404017998306824,15.827728271484375,32.0,0.001014594011722204,-0.003614372028690141,1.0000008522197037,0,0.125
16,0.012323316018497897,15.827728271484375,32.0,0.0010079515500990223,-0.0032179434104301105,1.000000911478497,0,0.125
17,0.012302508520546748,15.827728271484375,32.0,0.001006017235662002,-0.003455116480595575,1.0000012557975269,0,0.125
18,0.01226000083799836,15.827728271484375,32.0,0.0010023849557745813,-0.003170452820808767,1.0000016986070053,0,0.125
19,0.012164151940436739,15.827728271484375,32.0,0.0009942549619178732,-0.0018535032911424659,1.0000007620106472,0,0.0625
20,0.012136704783352293,15.827728271484375,32.0,0.0009920145178740785,nan,nan,nan,nan


==> tikz/r_ref/oneD/residual/ref_8/final_mesh.csv <==
x
0.0
0.06182706356048584
0.0918039008975029
0.1131169474683702
0.1299803753499873
0.14503416822086285
0.1576868980360322
0.1691713418283456
0.17884030125857464
0.18788236682580867
0.1959826630661965
0.20431732390257196
0.21216103154650473
0.21909798377797518
0.22602830490355075
0.23209716196360386
0.23804554551277618
0.24340143556230487
0.24874269576769592
0.2541182105558133
0.2595094800738993
0.26425524629620695
0.26903492577802435
0.2740669683187029
0.2792672603369772
0.2841388287576475
0.2888785740365486
0.2935198359915496
0.29804045989836647
0.302572291351929
0.3070981819573802
0.3116510242370039
0.3160130391405501
0.32054702474118835
0.3250809740754117
0.32959649272128455
0.33396118901663874
0.33881537156095204
0.34355666613911856
0.348297960717285
0.3533539055234322
0.3585338226107687
0.36331496000051644
0.36855296162972895
0.3737780617770961
0.379335450738819
0.3852136884046071
0.3908672784674618
0.3971295230645337
0.40343051464436136
0.41087319918697035
0.4182861084836254
0.4264285562132726
0.436712971960426
0.4499282099453895
0.4669192302117712
0.48281754950564365
0.4961547274028098
0.5065280879894947
0.5145962573346939
0.5216642983262199
0.5287762401934696
0.5351031311066002
0.5410873882755888
0.5467328281854947
0.5523098653607729
0.5578497222882158
0.5627304667069166
0.5677088260139914
0.5726871853210662
0.5776655446281411
0.5820582146049718
0.5864508845818025
0.5908435545586332
0.5952720485243268
0.5996245569470836
0.6039770653698404
0.6078175139781553
0.6116258402858386
0.6154024305409578
0.6192428791492727
0.6227993420282592
0.626355312961884
0.6299112838955089
0.6334672548291338
0.6368812584467962
0.6404372293804211
0.6437719399003983
0.6469095613124202
0.6500844508065775
0.6532189733332543
0.656353495859931
0.6592283298873641
0.6623942213318438
0.6653296784011634
0.6681121737250054
0.6710028423628944
0.6737685975334915
0.6763879318860666
0.6791536870566637
0.6817435496442104
0.6843511667983648
0.6869307907886193
0.689522225778325
0.6919426765818848
0.6944443160734037
0.6969007582167586
0.6990928392396789
0.7015108994745438
0.7036444820347187
0.7057592949695608
0.7079558304387973
0.7099570781374298
0.7121100014896797
0.7141510238978308
0.7161895094199596
0.7181354375313391
0.7200180103785523
0.7220336898952605
0.7239162627424737
0.7258762988693589
0.7277922502352538
0.7298543009455
0.7317501056682403
0.7337182153088573
0.7356147331401238
0.7375454019527458
0.7394123899151824
0.7413842943814383
0.7431982009100051
0.7450328030756104
0.7470180554252407
0.7490329956861078
0.750839203144457
0.7527745539506852
0.7546288709673173
0.756558698909465
0.7584478875841006
0.76042342699167
0.7623989663992393
0.7643745058068088
0.7661674323279641
0.7679829575232016
0.7698454724661827
0.7716566971674717
0.7735476999189582
0.7753804692516948
0.7774275043711572
0.7793879920499069
0.7812290441500499
0.7832760792695123
0.7851930239554366
0.7872879020700755
0.7891828684509692
0.791214851841612
0.7933484344017869
0.7954293359110933
0.7974692878640524
0.7995247597169186
0.8016183111429132
0.8037725558657514
0.8059219427411869
0.8079093832790771
0.8100587701545127
0.8122081570299482
0.8143596688553346
0.8164970851191484
0.8187317019060589
0.8211199095454317
0.8235081171848044
0.8257647655468042
0.8282099751716133
0.8306005438664872
0.8330315826170493
0.835554506618941
0.8381058306608332
0.8409421286587903
0.8439030187422983
0.8468668360527797
0.8502289729708061
0.853587965922685
0.8574980825329648
0.8618523326557708
0.8670347789243839
0.8729082180288121
0.8804597825916484
0.8892006113510025
0.8965496685596451
0.9013521503127399
0.9057550093280946
0.9095867494361639
0.9130729954495216
0.9161460567501851
0.9190482997810148
0.9219506354538636
0.9247163906244608
0.9271768482017894
0.9296373057791179
0.9320953332748887
0.9342641810652745
0.9365885196244111
0.9385962530075113
0.9406208580997131
0.9426687461504752
0.9444757061952653
0.9463195429756635
0.948215735615258
0.950096449131264
0.9517559022336223
0.9534186455105447
0.9551157431173042
0.9567751962196624
0.9584346493220207
0.960094102424379
0.9615583257499892
0.9630171385824275
0.9644813619080378
0.965945585233648
0.9674834436597163
0.9689010252732423
0.9703638024523581
0.9716896549090134
0.9731404910499323
0.9744349221982183
0.9757762968547863
0.9770778286997732
0.9784203173929583
0.9796180535727042
0.9808328186530001
0.982085707118389
0.9832076320813838
0.9844246772557113
0.9854974115795191
0.9866130103037936
0.9875963899200059
0.9885808496080415
0.9894545424608904
0.9903735660796399
0.9912572963044237
0.992046360772454
0.9928027109430287
0.9935079138617198
0.9942258730718772
0.9948946602949849
0.9955286965641719
0.9960978184389231
0.9966479160374959
0.9971614235981892
0.997632400598377
0.9980778971803375
0.9984801134778536
0.9988158438354731
0.9991233348846436
0.9994277954101562
0.9996852874755859
0.9998779296875
1.0


==> tikz/r_ref/oneD/residual/ref_8/init_mesh.csv <==
x
0.0
0.00390625
0.0078125
0.01171875
0.015625
0.01953125
0.0234375
0.02734375
0.03125
0.03515625
0.0390625
0.04296875
0.046875
0.05078125
0.0546875
0.05859375
0.0625
0.06640625
0.0703125
0.07421875
0.078125
0.08203125
0.0859375
0.08984375
0.09375
0.09765625
0.1015625
0.10546875
0.109375
0.11328125
0.1171875
0.12109375
0.125
0.12890625
0.1328125
0.13671875
0.140625
0.14453125
0.1484375
0.15234375
0.15625
0.16015625
0.1640625
0.16796875
0.171875
0.17578125
0.1796875
0.18359375
0.1875
0.19140625
0.1953125
0.19921875
0.203125
0.20703125
0.2109375
0.21484375
0.21875
0.22265625
0.2265625
0.23046875
0.234375
0.23828125
0.2421875
0.24609375
0.25
0.25390625
0.2578125
0.26171875
0.265625
0.26953125
0.2734375
0.27734375
0.28125
0.28515625
0.2890625
0.29296875
0.296875
0.30078125
0.3046875
0.30859375
0.3125
0.31640625
0.3203125
0.32421875
0.328125
0.33203125
0.3359375
0.33984375
0.34375
0.34765625
0.3515625
0.35546875
0.359375
0.36328125
0.3671875
0.37109375
0.375
0.37890625
0.3828125
0.38671875
0.390625
0.39453125
0.3984375
0.40234375
0.40625
0.41015625
0.4140625
0.41796875
0.421875
0.42578125
0.4296875
0.43359375
0.4375
0.44140625
0.4453125
0.44921875
0.453125
0.45703125
0.4609375
0.46484375
0.46875
0.47265625
0.4765625
0.48046875
0.484375
0.48828125
0.4921875
0.49609375
0.5
0.50390625
0.5078125
0.51171875
0.515625
0.51953125
0.5234375
0.52734375
0.53125
0.53515625
0.5390625
0.54296875
0.546875
0.55078125
0.5546875
0.55859375
0.5625
0.56640625
0.5703125
0.57421875
0.578125
0.58203125
0.5859375
0.58984375
0.59375
0.59765625
0.6015625
0.60546875
0.609375
0.61328125
0.6171875
0.62109375
0.625
0.62890625
0.6328125
0.63671875
0.640625
0.64453125
0.6484375
0.65234375
0.65625
0.66015625
0.6640625
0.66796875
0.671875
0.67578125
0.6796875
0.68359375
0.6875
0.69140625
0.6953125
0.69921875
0.703125
0.70703125
0.7109375
0.71484375
0.71875
0.72265625
0.7265625
0.73046875
0.734375
0.73828125
0.7421875
0.74609375
0.75
0.75390625
0.7578125
0.76171875
0.765625
0.76953125
0.7734375
0.77734375
0.78125
0.78515625
0.7890625
0.79296875
0.796875
0.80078125
0.8046875
0.80859375
0.8125
0.81640625
0.8203125
0.82421875
0.828125
0.83203125
0.8359375
0.83984375
0.84375
0.84765625
0.8515625
0.85546875
0.859375
0.86328125
0.8671875
0.87109375
0.875
0.87890625
0.8828125
0.88671875
0.890625
0.89453125
0.8984375
0.90234375
0.90625
0.91015625
0.9140625
0.91796875
0.921875
0.92578125
0.9296875
0.93359375
0.9375
0.94140625
0.9453125
0.94921875
0.953125
0.95703125
0.9609375
0.96484375
0.96875
0.97265625
0.9765625
0.98046875
0.984375
0.98828125
0.9921875
0.99609375
1.0


==> tikz/r_ref/oneD/residual/ref_8/mesh1.csv <==
x
0.0
0.005859375
0.01171875
0.017578125
0.0234375
0.029296875
0.03515625
0.041015625
0.046875
0.052734375
0.05859375
0.064453125
0.0703125
0.076171875
0.08203125
0.087890625
0.09375
0.099609375
0.10546875
0.111328125
0.1171875
0.123046875
0.12890625
0.134765625
0.140625
0.146484375
0.15234375
0.158203125
0.1640625
0.169921875
0.17578125
0.181640625
0.1875
0.193359375
0.19921875
0.205078125
0.2109375
0.216796875
0.22265625
0.228515625
0.234375
0.240234375
0.24609375
0.251953125
0.2578125
0.263671875
0.26953125
0.275390625
0.28125
0.287109375
0.29296875
0.298828125
0.3046875
0.310546875
0.31640625
0.322265625
0.328125
0.333984375
0.33984375
0.345703125
0.3515625
0.353515625
0.35546875
0.357421875
0.359375
0.361328125
0.36328125
0.365234375
0.3671875
0.369140625
0.37109375
0.373046875
0.375
0.376953125
0.37890625
0.380859375
0.3828125
0.384765625
0.38671875
0.388671875
0.390625
0.392578125
0.3984375
0.404296875
0.41015625
0.416015625
0.421875
0.427734375
0.43359375
0.439453125
0.4453125
0.451171875
0.45703125
0.462890625
0.46875
0.474609375
0.48046875
0.486328125
0.4921875
0.498046875
0.50390625
0.509765625
0.515625
0.521484375
0.52734375
0.533203125
0.5390625
0.544921875
0.55078125
0.556640625
0.5625
0.568359375
0.57421875
0.580078125
0.5859375
0.591796875
0.59765625
0.603515625
0.609375
0.615234375
0.62109375
0.626953125
0.6328125
0.638671875
0.64453125
0.650390625
0.65625
0.662109375
0.66796875
0.673828125
0.6796875
0.685546875
0.69140625
0.697265625
0.703125
0.708984375
0.71484375
0.720703125
0.72265625
0.724609375
0.7265625
0.728515625
0.73046875
0.732421875
0.734375
0.736328125
0.73828125
0.740234375
0.7421875
0.744140625
0.74609375
0.748046875
0.75
0.751953125
0.75390625
0.755859375
0.7578125
0.759765625
0.76171875
0.763671875
0.765625
0.767578125
0.76953125
0.771484375
0.7734375
0.775390625
0.77734375
0.779296875
0.78125
0.783203125
0.78515625
0.787109375
0.7890625
0.791015625
0.79296875
0.794921875
0.796875
0.798828125
0.80078125
0.802734375
0.8046875
0.806640625
0.80859375
0.810546875
0.8125
0.814453125
0.81640625
0.818359375
0.8203125
0.822265625
0.82421875
0.826171875
0.828125
0.830078125
0.83203125
0.833984375
0.8359375
0.837890625
0.83984375
0.841796875
0.84375
0.845703125
0.84765625
0.849609375
0.8515625
0.853515625
0.85546875
0.857421875
0.859375
0.861328125
0.86328125
0.865234375
0.8671875
0.869140625
0.87109375
0.873046875
0.875
0.876953125
0.87890625
0.884765625
0.890625
0.896484375
0.90234375
0.908203125
0.9140625
0.919921875
0.92578125
0.931640625
0.9375
0.943359375
0.94921875
0.951171875
0.953125
0.955078125
0.95703125
0.958984375
0.9609375
0.962890625
0.96484375
0.966796875
0.96875
0.970703125
0.97265625
0.974609375
0.9765625
0.978515625
0.98046875
0.982421875
0.984375
0.986328125
0.98828125
0.990234375
0.9921875
0.994140625
0.99609375
0.998046875
1.0


==> tikz/r_ref/oneD/residual/ref_8/mesh15.csv <==
x
0.0
0.06182706356048584
0.0918039008975029
0.1131169474683702
0.1299803753499873
0.14419065289985156
0.1567281269317391
0.1664071972554666
0.17763139972430508
0.1862280328568886
0.1954222507556551
0.20244668918894604
0.21038309001596645
0.21769648211920867
0.22438339126529172
0.23101485412189504
0.2363651363993995
0.2419537310488522
0.24779014609521255
0.2532049482688308
0.2579806931244093
0.2633095472056084
0.2675807160194381
0.27277470155422634
0.27693435123364907
0.2813070817019252
0.28560384757111024
0.2903406067543983
0.2950773659376864
0.29985359811416856
0.3036805291703786
0.3081015044081141
0.31205584280723997
0.31666102534654783
0.3216152887780481
0.325708784368544
0.3298022799590399
0.33420278771882295
0.3385009580888436
0.3427991284588643
0.34709729882888496
0.3517930977877768
0.35670529249637184
0.36145374738134706
0.36619050656463514
0.37190587573968514
0.37723472982088424
0.38256358390208334
0.38789243798328243
0.3936045351465509
0.39950823611707165
0.40543773116678494
0.41195077504380606
0.41958495421295083
0.4278066147953723
0.4383773212584856
0.449587006868569
0.4632897745059381
0.48090761861112696
0.49461038624849607
0.5052023060889042
0.5134916346596583
0.5218491881569207
0.5294390848885087
0.5359394042752683
0.542439723662028
0.5488967075862092
0.5539112396845667
0.5597137696840946
0.5655162996836225
0.5700293785721442
0.5745424574606659
0.5790555363491876
0.5835686152377093
0.5880448526659166
0.5925210900941238
0.596997327522331
0.6014735649505383
0.6059498023787455
0.6103516096609383
0.613833127660655
0.6179777919460321
0.6221224562314092
0.6262671205167862
0.6294907482943017
0.6327664544323852
0.6359900822099007
0.6398768562730766
0.6431004840505921
0.6463241118281076
0.6495477396056231
0.6527713673831386
0.6559949951606541
0.6592508835819899
0.6625256800543866
0.6657493078319021
0.6689729356094176
0.6721965633869331
0.6747863093278283
0.6772935753770071
0.6802387440120583
0.6827503959493697
0.6853856881616593
0.6878724867328856
0.6903592853041118
0.6928460838753381
0.6953723554397584
0.6978591540109846
0.7003459525822109
0.7028327511534371
0.7048566026014669
0.7068214804849049
0.7090720676524143
0.7113839887415452
0.7133181654080545
0.7152523420745638
0.7172172199580018
0.7191513966245111
0.7211348868513596
0.7230690635178689
0.725084817703646
0.7270532878383165
0.7287585211443002
0.7304637544502839
0.7324878116560285
0.7342070798040368
0.7360666963722906
0.7379867573081356
0.7397743664114387
0.7416456786813796
0.7435169909513206
0.7453167004368879
0.7470830030451907
0.7491882293488743
0.7512934556525579
0.7530302348650366
0.7551389650907367
0.7570818578396938
0.7588727621605358
0.7606636664813777
0.7624545708022197
0.7642966438179428
0.766138716833666
0.7680027192900525
0.7696446658546847
0.7714867388704079
0.773369746842036
0.7750071450782343
0.7767844044137746
0.7786759221944521
0.7807811484981357
0.78255998530949
0.7844590748709379
0.7864059847943281
0.7882480578100513
0.7901822344765606
0.7920686536945141
0.7940335315779521
0.7959984094613901
0.7978823412768179
0.800097824837394
0.8023083124562618
0.8041100056207142
0.806320493239582
0.8085309808584498
0.8107414684773175
0.8129374741565698
0.8151788484065037
0.8176349457608012
0.8200910431150987
0.8221367837804792
0.8245928811347767
0.8270489784890742
0.8295050758433717
0.8321534607439389
0.834448028850602
0.836816408442246
0.8398614679172169
0.8429065273921879
0.8455958593958712
0.8486409188708421
0.8521855936596694
0.8552557153525413
0.8589097867225064
0.8636078784838901
0.8683059702452738
0.8741785849470034
0.880051199648733
0.8863950735549224
0.892267688256652
0.8980098004094543
0.9039307493885644
0.9085359319278723
0.9121177405695562
0.9155005598422576
0.9187241876197731
0.921974347313153
0.9245022492968928
0.9270301512806327
0.9295580532643726
0.9319574621622451
0.9342975771414785
0.9368048431906573
0.9389109466719674
0.9410170501532775
0.9431661353382879
0.9451162311543158
0.9470504078208251
0.9489845844873344
0.9506929057633897
0.952627082429899
0.9545612590964083
0.9564954357629176
0.9584296124294269
0.9599339720589342
0.9615639160901992
0.9630682757197064
0.9645726353492137
0.9660769949787209
0.9677618799296397
0.9692662395591469
0.9706284353906085
0.9721205145333442
0.9736815147753077
0.9750596582907747
0.9763968668503367
0.9777563622192247
0.9791514237631418
0.9804240890734945
0.9818056438352869
0.982930005750859
0.9840216045749912
0.9852719307791631
0.9863464733716683
0.9874210159641734
0.9883032798752538
0.9892901668326886
0.9901949497061651
0.9910461569961626
0.9919057910701667
0.9926635054580402
0.9934246145166981
0.994098908995511
0.9947780361653713
0.9953784942626953
0.9959964752197266
0.9965830743312836
0.9971312172710896
0.997632400598377
0.9980778971803375
0.9984801134778536
0.9988158438354731
0.9991233348846436
0.9994277954101562
0.9996852874755859
0.9998779296875
1.0


==> tikz/r_ref/oneD/residual/ref_8/mesh3.csv <==
x
0.0
0.01318359375
0.0263671875
0.03955078125
0.052734375
0.06591796875
0.0791015625
0.09228515625
0.10546875
0.11865234375
0.1318359375
0.14501953125
0.158203125
0.17138671875
0.1845703125
0.19775390625
0.20654296875
0.2109375
0.21533203125
0.2197265625
0.22412109375
0.228515625
0.23291015625
0.2373046875
0.24169921875
0.24609375
0.25048828125
0.2548828125
0.25927734375
0.263671875
0.26806640625
0.2724609375
0.2783203125
0.28125
0.2841796875
0.287109375
0.2900390625
0.29296875
0.2958984375
0.298828125
0.3017578125
0.3046875
0.3076171875
0.31201171875
0.31640625
0.32080078125
0.3251953125
0.32958984375
0.333984375
0.33837890625
0.3427734375
0.34716796875
0.3515625
0.35595703125
0.3603515625
0.36474609375
0.369140625
0.37353515625
0.3779296875
0.38232421875
0.38671875
0.39111328125
0.3955078125
0.39990234375
0.404296875
0.40869140625
0.4130859375
0.41748046875
0.421875
0.42626953125
0.4306640625
0.43505859375
0.439453125
0.44384765625
0.4482421875
0.45263671875
0.45703125
0.46142578125
0.4658203125
0.47021484375
0.474609375
0.47900390625
0.4833984375
0.49658203125
0.509765625
0.52294921875
0.5361328125
0.54931640625
0.5537109375
0.55810546875
0.5625
0.56689453125
0.5712890625
0.57568359375
0.580078125
0.58447265625
0.5888671875
0.59326171875
0.59765625
0.60205078125
0.6064453125
0.61083984375
0.615234375
0.61962890625
0.6240234375
0.62841796875
0.6328125
0.63720703125
0.6416015625
0.64599609375
0.650390625
0.65478515625
0.6591796875
0.66357421875
0.66796875
0.67236328125
0.6767578125
0.68115234375
0.685546875
0.68994140625
0.6943359375
0.69873046875
0.7001953125
0.70166015625
0.703125
0.70458984375
0.7060546875
0.70751953125
0.708984375
0.71044921875
0.7119140625
0.71337890625
0.71484375
0.71630859375
0.7177734375
0.71923828125
0.720703125
0.72216796875
0.7236328125
0.72509765625
0.7265625
0.728515625
0.73046875
0.732421875
0.734375
0.736328125
0.73828125
0.740234375
0.7421875
0.744140625
0.74609375
0.748046875
0.75
0.751953125
0.75390625
0.755859375
0.7578125
0.759765625
0.76171875
0.763671875
0.765625
0.767578125
0.76953125
0.771484375
0.7734375
0.775390625
0.77734375
0.779296875
0.78125
0.783203125
0.78515625
0.787109375
0.7890625
0.791015625
0.79296875
0.794921875
0.796875
0.798828125
0.80078125
0.802734375
0.8046875
0.806640625
0.80859375
0.810546875
0.8125
0.814453125
0.8173828125
0.8203125
0.8232421875
0.826171875
0.8291015625
0.83203125
0.8349609375
0.837890625
0.8408203125
0.84228515625
0.84375
0.84521484375
0.8466796875
0.84814453125
0.849609375
0.8525390625
0.85693359375
0.861328125
0.86572265625
0.8701171875
0.87451171875
0.87890625
0.88330078125
0.8876953125
0.89208984375
0.896484375
0.90087890625
0.9052734375
0.90966796875
0.9140625
0.91845703125
0.919921875
0.92138671875
0.92578125
0.93017578125
0.9345703125
0.93896484375
0.943359375
0.94775390625
0.9521484375
0.95654296875
0.9609375
0.96533203125
0.966796875
0.96826171875
0.9697265625
0.97119140625
0.97265625
0.97412109375
0.9755859375
0.97705078125
0.978515625
0.97998046875
0.9814453125
0.98291015625
0.984375
0.98583984375
0.9873046875
0.98876953125
0.990234375
0.99169921875
0.9931640625
0.99462890625
0.99609375
0.9970703125
0.99755859375
0.998046875
0.99853515625
0.9990234375
0.99951171875
1.0


==> tikz/r_ref/oneD/residual/ref_8/mesh7.csv <==
x
0.0
0.04634857177734375
0.07395172119140625
0.1014862060546875
0.1175537109375
0.13300323486328125
0.1484527587890625
0.15772247314453125
0.1712493896484375
0.18051910400390625
0.188140869140625
0.19741058349609375
0.2066802978515625
0.2140960693359375
0.21965789794921875
0.2252197265625
0.2318115234375
0.2373046875
0.24245452880859375
0.2476043701171875
0.25275421142578125
0.257904052734375
0.26305389404296875
0.2682037353515625
0.27129364013671875
0.27541351318359375
0.27850341796875
0.28159332275390625
0.2846832275390625
0.28777313232421875
0.290863037109375
0.294158935546875
0.29827880859375
0.3017120361328125
0.305145263671875
0.3085784912109375
0.31201171875
0.3154449462890625
0.3195648193359375
0.3236846923828125
0.3278045654296875
0.3319244384765625
0.3360443115234375
0.34002685546875
0.34517669677734375
0.3503265380859375
0.35547637939453125
0.360626220703125
0.36577606201171875
0.36989593505859375
0.37332916259765625
0.37676239013671875
0.3805389404296875
0.384246826171875
0.3904266357421875
0.3966064453125
0.4027862548828125
0.408966064453125
0.4151458740234375
0.42132568359375
0.42922210693359375
0.43540191650390625
0.44570159912109375
0.45600128173828125
0.46630096435546875
0.47660064697265625
0.48690032958984375
0.49720001220703125
0.5064697265625
0.5157394409179688
0.5250091552734375
0.5342788696289062
0.5398406982421875
0.5454025268554688
0.55096435546875
0.5565261840820312
0.5620880126953125
0.5676498413085938
0.573211669921875
0.5787734985351562
0.5843353271484375
0.5894851684570312
0.594635009765625
0.5997848510742188
0.6049346923828125
0.6100845336914062
0.615234375
0.6203842163085938
0.6255340576171875
0.6306838989257812
0.635833740234375
0.6389236450195312
0.6420135498046875
0.6451034545898438
0.648193359375
0.6512832641601562
0.6543731689453125
0.6574630737304688
0.660552978515625
0.6636428833007812
0.6667327880859375
0.6698226928710938
0.67291259765625
0.6760025024414062
0.6790924072265625
0.6821823120117188
0.685272216796875
0.6883621215820312
0.6914520263671875
0.6945419311523438
0.6976318359375
0.7007217407226562
0.7038116455078125
0.7069015502929688
0.7087554931640625
0.7106094360351562
0.71246337890625
0.7143173217773438
0.7161712646484375
0.7180252075195312
0.719879150390625
0.7217330932617188
0.7235870361328125
0.7254409790039062
0.727294921875
0.72943115234375
0.7311477661132812
0.7328643798828125
0.7345809936523438
0.736297607421875
0.7380142211914062
0.7397308349609375
0.7414474487304688
0.7431640625
0.7448806762695312
0.7465972900390625
0.7483139038085938
0.750030517578125
0.7517471313476562
0.7534637451171875
0.7551803588867188
0.7565536499023438
0.7579269409179688
0.7593002319335938
0.7606735229492188
0.7620468139648438
0.7634506225585938
0.7657394409179688
0.7680282592773438
0.7703170776367188
0.7726058959960938
0.7748947143554688
0.7771835327148438
0.7794723510742188
0.7817611694335938
0.783203125
0.78485107421875
0.7864990234375
0.78814697265625
0.789794921875
0.79144287109375
0.7930908203125
0.79473876953125
0.79638671875
0.79803466796875
0.7996826171875
0.80133056640625
0.80316162109375
0.80499267578125
0.80682373046875
0.80865478515625
0.81048583984375
0.81231689453125
0.81414794921875
0.816436767578125
0.8187255859375
0.821014404296875
0.82330322265625
0.825592041015625
0.827880859375
0.830169677734375
0.83245849609375
0.834747314453125
0.836395263671875
0.839141845703125
0.841888427734375
0.8439483642578125
0.84600830078125
0.8488693237304688
0.8509292602539062
0.8542861938476562
0.8577194213867188
0.8611526489257812
0.8645858764648438
0.867828369140625
0.8709182739257812
0.876068115234375
0.8812179565429688
0.8863677978515625
0.8915176391601562
0.89666748046875
0.9028472900390625
0.9079971313476562
0.9135589599609375
0.9191207885742188
0.9225540161132812
0.9256439208984375
0.9287338256835938
0.93182373046875
0.9349136352539062
0.9380035400390625
0.9410934448242188
0.944183349609375
0.9472732543945312
0.9503631591796875
0.9534530639648438
0.95654296875
0.9583969116210938
0.9602508544921875
0.9621047973632812
0.963958740234375
0.9658126831054688
0.9676666259765625
0.9695205688476562
0.97137451171875
0.9730224609375
0.9747390747070312
0.9764556884765625
0.9781723022460938
0.979888916015625
0.9816055297851562
0.982635498046875
0.9836654663085938
0.9846954345703125
0.9857254028320312
0.98675537109375
0.987945556640625
0.9889755249023438
0.9900054931640625
0.9908294677734375
0.9918594360351562
0.992889404296875
0.9939193725585938
0.9946060180664062
0.9952239990234375
0.9958419799804688
0.9964599609375
0.9969482421875
0.9975204467773438
0.9978866577148438
0.9983444213867188
0.998687744140625
0.99908447265625
0.9994277954101562
0.9996337890625
0.9998779296875
1.0


==> tikz/r_ref/oneD/residual/ref_8/mesh_last_15.csv <==
x
0.0
0.06182706356048584
0.0918039008975029
0.1131169474683702
0.1299803753499873
0.14419065289985156
0.1567281269317391
0.1664071972554666
0.17763139972430508
0.1862280328568886
0.1954222507556551
0.20244668918894604
0.21038309001596645
0.21769648211920867
0.22438339126529172
0.23101485412189504
0.2363651363993995
0.2419537310488522
0.24779014609521255
0.2532049482688308
0.2579806931244093
0.2633095472056084
0.2675807160194381
0.27277470155422634
0.27693435123364907
0.2813070817019252
0.28560384757111024
0.2903406067543983
0.2950773659376864
0.29985359811416856
0.3036805291703786
0.3081015044081141
0.31205584280723997
0.31666102534654783
0.3216152887780481
0.325708784368544
0.3298022799590399
0.33420278771882295
0.3385009580888436
0.3427991284588643
0.34709729882888496
0.3517930977877768
0.35670529249637184
0.36145374738134706
0.36619050656463514
0.37190587573968514
0.37723472982088424
0.38256358390208334
0.38789243798328243
0.3936045351465509
0.39950823611707165
0.40543773116678494
0.41195077504380606
0.41958495421295083
0.4278066147953723
0.4383773212584856
0.449587006868569
0.4632897745059381
0.48090761861112696
0.49461038624849607
0.5052023060889042
0.5134916346596583
0.5218491881569207
0.5294390848885087
0.5359394042752683
0.542439723662028
0.5488967075862092
0.5539112396845667
0.5597137696840946
0.5655162996836225
0.5700293785721442
0.5745424574606659
0.5790555363491876
0.5835686152377093
0.5880448526659166
0.5925210900941238
0.596997327522331
0.6014735649505383
0.6059498023787455
0.6103516096609383
0.613833127660655
0.6179777919460321
0.6221224562314092
0.6262671205167862
0.6294907482943017
0.6327664544323852
0.6359900822099007
0.6398768562730766
0.6431004840505921
0.6463241118281076
0.6495477396056231
0.6527713673831386
0.6559949951606541
0.6592508835819899
0.6625256800543866
0.6657493078319021
0.6689729356094176
0.6721965633869331
0.6747863093278283
0.6772935753770071
0.6802387440120583
0.6827503959493697
0.6853856881616593
0.6878724867328856
0.6903592853041118
0.6928460838753381
0.6953723554397584
0.6978591540109846
0.7003459525822109
0.7028327511534371
0.7048566026014669
0.7068214804849049
0.7090720676524143
0.7113839887415452
0.7133181654080545
0.7152523420745638
0.7172172199580018
0.7191513966245111
0.7211348868513596
0.7230690635178689
0.725084817703646
0.7270532878383165
0.7287585211443002
0.7304637544502839
0.7324878116560285
0.7342070798040368
0.7360666963722906
0.7379867573081356
0.7397743664114387
0.7416456786813796
0.7435169909513206
0.7453167004368879
0.7470830030451907
0.7491882293488743
0.7512934556525579
0.7530302348650366
0.7551389650907367
0.7570818578396938
0.7588727621605358
0.7606636664813777
0.7624545708022197
0.7642966438179428
0.766138716833666
0.7680027192900525
0.7696446658546847
0.7714867388704079
0.773369746842036
0.7750071450782343
0.7767844044137746
0.7786759221944521
0.7807811484981357
0.78255998530949
0.7844590748709379
0.7864059847943281
0.7882480578100513
0.7901822344765606
0.7920686536945141
0.7940335315779521
0.7959984094613901
0.7978823412768179
0.800097824837394
0.8023083124562618
0.8041100056207142
0.806320493239582
0.8085309808584498
0.8107414684773175
0.8129374741565698
0.8151788484065037
0.8176349457608012
0.8200910431150987
0.8221367837804792
0.8245928811347767
0.8270489784890742
0.8295050758433717
0.8321534607439389
0.834448028850602
0.836816408442246
0.8398614679172169
0.8429065273921879
0.8455958593958712
0.8486409188708421
0.8521855936596694
0.8552557153525413
0.8589097867225064
0.8636078784838901
0.8683059702452738
0.8741785849470034
0.880051199648733
0.8863950735549224
0.892267688256652
0.8980098004094543
0.9039307493885644
0.9085359319278723
0.9121177405695562
0.9155005598422576
0.9187241876197731
0.921974347313153
0.9245022492968928
0.9270301512806327
0.9295580532643726
0.9319574621622451
0.9342975771414785
0.9368048431906573
0.9389109466719674
0.9410170501532775
0.9431661353382879
0.9451162311543158
0.9470504078208251
0.9489845844873344
0.9506929057633897
0.952627082429899
0.9545612590964083
0.9564954357629176
0.9584296124294269
0.9599339720589342
0.9615639160901992
0.9630682757197064
0.9645726353492137
0.9660769949787209
0.9677618799296397
0.9692662395591469
0.9706284353906085
0.9721205145333442
0.9736815147753077
0.9750596582907747
0.9763968668503367
0.9777563622192247
0.9791514237631418
0.9804240890734945
0.9818056438352869
0.982930005750859
0.9840216045749912
0.9852719307791631
0.9863464733716683
0.9874210159641734
0.9883032798752538
0.9892901668326886
0.9901949497061651
0.9910461569961626
0.9919057910701667
0.9926635054580402
0.9934246145166981
0.994098908995511
0.9947780361653713
0.9953784942626953
0.9959964752197266
0.9965830743312836
0.9971312172710896
0.997632400598377
0.9980778971803375
0.9984801134778536
0.9988158438354731
0.9991233348846436
0.9994277954101562
0.9996852874755859
0.9998779296875
1.0


==> tikz/r_ref/oneD/residual/ref_9/data.csv <==
iter,energy,dPhi,dPhiInv,trueError,derivative,DV,iterationsTaken,stepSize
0,0.00561087472098214,1.0000000000000002,0.9999999999999998,0.0004675497064528468,-0.01025711878070523,1.0000000000000002,0,0.5
1,0.005207561040255189,1.5,2.0000000000000004,0.00043391978834423495,-0.008272173701853538,1.0000000000000033,0,0.5
2,0.00491463509007754,2.2499999999999964,3.9999999999999796,0.0004094765708259741,-0.006960858299568528,1.0000000000000027,0,0.5
3,0.004616212389695865,3.3749999999999973,7.9999999999999805,0.00038460680004861434,-0.0063262083950425835,1.0000000000001585,0,0.5
4,0.004442589203390791,5.062500000000005,16.000000000000053,0.00037010450382218694,-0.006268956272316066,1.0000000000007114,0,0.5
5,0.004379405211111025,7.593749999999973,31.99999999999966,0.0003646460785186284,-0.005451933688173388,1.0000000046246118,0,0.5
6,0.003699631065332587,9.492187499999998,42.66666666666666,0.00030799257535657146,-0.00273880246114118,1.000002019663531,0,0.25
7,0.003547734327222154,11.865234374999998,42.666666666666664,0.00029526639510093025,-0.0026916095563220845,1.0000009669963958,0,0.25
8,0.003463096165488884,14.831542968749979,42.666666666666664,0.0002877659219448209,-0.0024041378516902927,1.0000062288360554,0,0.25
9,0.0034262044129289787,18.539428710937507,42.666666666666664,0.0002846844187023288,-0.0021725333096272717,1.0000148991326687,0,0.25
10,0.003411710662672858,23.174285888671868,42.666666666666664,0.0002818433958663597,-0.0020033161709828817,1.000012039971942,0,0.25
11,0.0032995181287995895,24.684734344482433,42.666666666666664,0.0002715476469249098,-0.0011950106871540204,1.0000048250363855,0,0.125
12,0.0032725547690213345,24.684734344482422,42.666666666666664,0.00026928389182644325,-0.0011608934763422533,1.0000264729374222,0,0.125
13,0.003249920431331911,24.684734344482422,42.666666666666664,0.00026738860921097146,-0.001052449380534291,1.000021022114682,0,0.125
14,0.003240829490053652,24.684734344482422,42.666666666666664,0.00026660373615494356,-0.0010607840571657365,1.000019848015134,0,0.125
15,0.00323218720321419,24.684734344482422,42.666666666666664,0.0002658066146976264,-0.0010878272662487648,1.0000283311507352,0,0.125
16,0.003213703035501495,24.684734344482422,42.666666666666664,0.00026424090882245415,-0.0010109555334826183,1.000006404560222,0,0.125
17,0.0032000047309279724,24.684734344482422,42.666666666666664,0.0002630826816590511,-0.000991177707758457,1.00000254677194,0,0.125
18,0.003192443901302796,24.684734344482422,42.666666666666664,0.0002624366129293737,-0.0009242598548451434,1.0000016437480928,0,0.125
19,0.003164424260219024,24.684734344482422,42.666666666666664,0.0002601012700539437,-0.000495092961865321,1.0000055201718698,0,0.0625
20,0.0031581700820584426,24.684734344482422,42.666666666666664,0.00025957116835184163,nan,nan,nan,nan


==> tikz/r_ref/oneD/residual/ref_9/final_mesh.csv <==
x
0.0
0.04821237176656723
0.07095721107543795
0.08744885358873944
0.10033132276475953
0.11132263333356107
0.12071124364706876
0.1292132531905581
0.13669238208609258
0.14359806336149544
0.15014993551057704
0.15611956314866648
0.16167791943327353
0.16718751342306581
0.1722153580230643
0.17730984120717364
0.18229469554408273
0.18678260620812992
0.19137684893214973
0.1953881372438957
0.19954578988703808
0.2034087607857984
0.20728935404099805
0.21078043436849114
0.21439917078501552
0.2177823089935842
0.2212811908700434
0.224742126475719
0.22819649823981175
0.23137778803905462
0.23472597453755062
0.23774910960428364
0.24093475954529353
0.24394510530920877
0.24700185311751977
0.2497293582933935
0.2525580049860766
0.2554023190647907
0.25807321250637494
0.2608954116600455
0.26349912072783455
0.266194681038437
0.26869230610597383
0.2712186537750992
0.27362860966933455
0.2761356130815761
0.27860546084031057
0.2812164750232983
0.28357900390020463
0.28598886882531716
0.2884562772282405
0.29069830197352053
0.29318644490083823
0.29556083184147863
0.29781859116441506
0.300316596486518
0.30259600679719456
0.30489984284100724
0.3073274897937826
0.3097624466716513
0.3121247318891681
0.3144452067488528
0.3167513466287093
0.31902807871906536
0.3213196058122238
0.3237386336582271
0.3261685196514339
0.32838846393478693
0.33066889808100797
0.33312386576929476
0.33560726606358515
0.3380442126343737
0.3403692463715938
0.34262700569453025
0.34490695981045527
0.3473965065674516
0.34995530046677953
0.3525140943661075
0.35493448997694593
0.3574447987870889
0.36000359268641685
0.36258388905548705
0.3651800468582842
0.3676864849541851
0.37024780855583567
0.37280913215748623
0.37562902747511295
0.37842818826834534
0.381286399935998
0.3840855607292304
0.3868847215224628
0.3897983690122835
0.39297075124461356
0.39614313347694363
0.39934217438349495
0.4025412152900463
0.40616975705905123
0.40986463189462974
0.4136234334474565
0.41773578078566215
0.4219656237621022
0.42666692374654813
0.43158765643153196
0.43724975089301255
0.4431245328047349
0.44911681035469164
0.45727436466639754
0.46543191897810343
0.4759202030931538
0.48408582221386776
0.49043685930775643
0.4959912724896215
0.5009309680070905
0.5052852181298965
0.5096394682527023
0.5146198197003563
0.5184934263818648
0.5223632072789967
0.5257777198352893
0.5291922323915821
0.5326067449478749
0.5356195501446037
0.5386323553413326
0.5416451605380616
0.5446579657347904
0.5476677953214485
0.5503235273096762
0.552957579853102
0.5555916323965278
0.5582256849399536
0.5608597374833795
0.5634937900268053
0.5661278425702312
0.5685504872862526
0.5708746512951577
0.5731988153040628
0.5755229793129679
0.5778936266020512
0.5802642738911344
0.5826349211802178
0.585005568469301
0.5870973160773156
0.5891890636853302
0.5912808112933449
0.5933725589013594
0.5954643065093741
0.5976358210260024
0.5997084440844581
0.6017810671429137
0.6038536902013694
0.6058398145331088
0.6079124375915643
0.6097682054616518
0.6115969905132302
0.6134257755648088
0.6152545606163873
0.6172454834943791
0.6190742685459576
0.6208932938797771
0.6227220789313557
0.6245508639829341
0.6264322481712108
0.6283513435957067
0.6302704390202026
0.6319637585124049
0.6336570780046074
0.6353503974968097
0.637043716989012
0.6387370364812143
0.6404303559734166
0.6421293830815588
0.6438227025737611
0.6455417533547549
0.6472350728469572
0.6489283923391596
0.6504864692605609
0.6521797887527632
0.6536763096055291
0.6551704150398253
0.6566645204741215
0.6581586259084177
0.6596527313427138
0.6611224854385844
0.6626151152131924
0.6639929205947566
0.6654855503693645
0.6669781801439725
0.6684708099185805
0.6698810355105587
0.6711980617822716
0.6725150880539845
0.6738321143256975
0.6751491405974104
0.6764978932986448
0.6778013773846772
0.6791848343694518
0.6805018606411647
0.6817568945974055
0.683016408940883
0.6843226839777248
0.6856289590145666
0.6869352340514083
0.6882415090882501
0.689547784125092
0.690773106345293
0.6919906239653654
0.6932968990022071
0.6944602522601541
0.6956128478808968
0.6967654435016396
0.6980448404513035
0.6991974360720463
0.7003500316927891
0.7015588133440179
0.7028261539267379
0.7039633517909851
0.7051598042529896
0.7063112615076872
0.7074627187623848
0.7086141760170823
0.7096979004920918
0.7107138921874132
0.7117298838827346
0.712745875578056
0.7138361744973155
0.714911217966419
0.7159272096617404
0.7169619939732143
0.7180432220969324
0.7191653006068599
0.7201812923021813
0.7211649452164057
0.7221809369117271
0.7231969286070485
0.72421292030237
0.7252289119976914
0.7262449036930126
0.7271701493288332
0.7281329328151047
0.7291489245104261
0.7301675044659943
0.7310799540398607
0.7320566182334985
0.7329597219626731
0.7339386892776323
0.7348417930068069
0.7357448967359814
0.7366680449672711
0.7376242724452207
0.7385804999231702
0.7395391525840542
0.7404826420218311
0.7414296920413648
0.7423745132887
0.7432426903578073
0.7441307028733906
0.7449908016630806
0.7458594823402462
0.746776921049249
0.7476943597582517
0.7486117984672545
0.7495292371762572
0.7505040158045726
0.7513678579067745
0.7523354690451758
0.7532224572990118
0.7541403632221719
0.7550323175225913
0.7559242718230106
0.7568620203162646
0.7576922544531071
0.7585776502660233
0.7594630460789396
0.7603484418918558
0.7612891749430793
0.7622299079943028
0.7631706410455263
0.7640933863516914
0.764958860758817
0.7658995938100406
0.766840326861264
0.7677248482091799
0.7686204260739447
0.7694742006078281
0.7703575713820202
0.7712113459159038
0.7720714447055939
0.7729315434952839
0.7738658543884613
0.7747820131885509
0.7756410501278833
0.7765313048315212
0.777448743540524
0.7783674564699559
0.7793350676083572
0.7801989609515312
0.7811163996605339
0.7820338383695367
0.7829512770785394
0.7839188882169408
0.784886499355342
0.7858541104937433
0.7868217216321447
0.7877893327705461
0.7887442627784225
0.7896732629141192
0.7905586587270355
0.7914440545399517
0.792354529629306
0.793278170411214
0.794197030571998
0.7952079121124732
0.7961110158416478
0.7970743264861007
0.7980384517331479
0.7990619692928791
0.7999772920609693
0.8009486977528546
0.8019201034447399
0.8029522219923679
0.8039717059814866
0.8049952235412178
0.8059424949360184
0.8069746134836465
0.8080067320312746
0.809073516925512
0.8100970344852432
0.8111205520449744
0.8121440696047055
0.8131685990453658
0.814193128486026
0.8152182903522669
0.8162428197929271
0.817362615862333
0.8184998575953677
0.819613016562291
0.8207502582953257
0.8218875000283603
0.823024741761395
0.8241619834944296
0.8252448817487322
0.8263690229029794
0.8275158212892328
0.8286626196754863
0.8299097629205369
0.8310481289657149
0.832267650013289
0.8334385408026149
0.8346826122662738
0.8360185227881328
0.8372625942517917
0.8385066657154505
0.8399166133742639
0.8413265610330772
0.8427365086918905
0.8441580608581839
0.8456938506632881
0.8471168082197607
0.8487294934504295
0.8503379705502061
0.8520630130927231
0.8536756983233921
0.8555187671584422
0.8573330794806843
0.8594065319201157
0.8615723507781428
0.8637476985945977
0.8662358415219154
0.8691880992728185
0.8720249084672572
0.8756504881613487
0.8791465828663655
0.8826426775713823
0.8861387722763991
0.8896348669814159
0.8941713220484793
0.8976996759895285
0.9004439512770113
0.9027308473499135
0.9048652836846223
0.9069997200193312
0.9088811861217782
0.9107626522242251
0.9124386901018569
0.9141124707667062
0.9157862514315556
0.917458378979699
0.9189337856398254
0.920409192299952
0.9218845989600785
0.9233895137534075
0.9247173797475213
0.9260805364770753
0.9273975627487883
0.9287254287429021
0.9300427690716496
0.9312736026884847
0.9324356846929372
0.9335977666973898
0.9347598487018425
0.935921930706295
0.9370828649754346
0.9381364859928049
0.9392746568449024
0.9403504127575957
0.9414359521118414
0.9425106455495592
0.9436079165805062
0.9445760969019302
0.9455442772233541
0.9465124575447781
0.9475274457915115
0.9485434374868329
0.9495594291821542
0.950455892442732
0.9513523557033097
0.9522488189638874
0.953145282224465
0.9540417454850427
0.9549350397275873
0.9558306175923521
0.9566979597612095
0.9575935376259743
0.9584891154907391
0.9593846933555039
0.9601749091185316
0.9609651248815594
0.9617553406445871
0.9625455564076149
0.9633357721706426
0.9641385964500032
0.964928812213031
0.9657190279760587
0.9665092437390865
0.9672409250011492
0.968031140764177
0.9688213565272047
0.9695186057298762
0.9702518470270894
0.970949096229761
0.9716515102413412
0.9723296080681432
0.9730261686296269
0.9736989169272767
0.9743721272683032
0.9750630016211218
0.9757538759739404
0.9763986870574743
0.9770512694802361
0.977660864497429
0.9783246065089007
0.9789342015260936
0.9795540594120538
0.9801866993377173
0.9808270302381299
0.9814667287129619
0.9820447688803878
0.9826703819523627
0.9832684082660634
0.9839081067408955
0.9844725465716295
0.985040667230782
0.9855889246212451
0.9861082762342386
0.9866742419617872
0.987173297918467
0.9877188580498422
0.9882168931946076
0.9887144364528102
0.9891890609142937
0.9896687626698117
0.9901370386775319
0.9905843749244424
0.9910182510044905
0.9914624367336886
0.991855489548584
0.9922683587594356
0.9926443391401847
0.9930303203293871
0.993393183663844
0.9937345315292365
0.9940560316057656
0.9943699773917896
0.9946820510364356
0.9949978414491949
0.9953005384013984
0.9956148522648689
0.9958969792965036
0.9961740228769802
0.9964358275805215
0.9966736143109725
0.996925748130252
0.9971685084524964
0.9974029996199199
0.9976340562219512
0.9978426419320154
0.998054658022113
0.9982517349752698
0.9984573234814889
0.9986391322297692
0.9987997809118383
0.9989414427576602
0.9990785728826165
0.9992061192169785
0.9993409159360453
0.9994641141965985
0.9995604214782361
0.9996549483475974
0.9997396469116211
0.99981689453125
0.9998931884765625
0.9999542236328125
1.0


==> tikz/r_ref/oneD/residual/ref_9/init_mesh.csv <==
x
0.0
0.001953125
0.00390625
0.005859375
0.0078125
0.009765625
0.01171875
0.013671875
0.015625
0.017578125
0.01953125
0.021484375
0.0234375
0.025390625
0.02734375
0.029296875
0.03125
0.033203125
0.03515625
0.037109375
0.0390625
0.041015625
0.04296875
0.044921875
0.046875
0.048828125
0.05078125
0.052734375
0.0546875
0.056640625
0.05859375
0.060546875
0.0625
0.064453125
0.06640625
0.068359375
0.0703125
0.072265625
0.07421875
0.076171875
0.078125
0.080078125
0.08203125
0.083984375
0.0859375
0.087890625
0.08984375
0.091796875
0.09375
0.095703125
0.09765625
0.099609375
0.1015625
0.103515625
0.10546875
0.107421875
0.109375
0.111328125
0.11328125
0.115234375
0.1171875
0.119140625
0.12109375
0.123046875
0.125
0.126953125
0.12890625
0.130859375
0.1328125
0.134765625
0.13671875
0.138671875
0.140625
0.142578125
0.14453125
0.146484375
0.1484375
0.150390625
0.15234375
0.154296875
0.15625
0.158203125
0.16015625
0.162109375
0.1640625
0.166015625
0.16796875
0.169921875
0.171875
0.173828125
0.17578125
0.177734375
0.1796875
0.181640625
0.18359375
0.185546875
0.1875
0.189453125
0.19140625
0.193359375
0.1953125
0.197265625
0.19921875
0.201171875
0.203125
0.205078125
0.20703125
0.208984375
0.2109375
0.212890625
0.21484375
0.216796875
0.21875
0.220703125
0.22265625
0.224609375
0.2265625
0.228515625
0.23046875
0.232421875
0.234375
0.236328125
0.23828125
0.240234375
0.2421875
0.244140625
0.24609375
0.248046875
0.25
0.251953125
0.25390625
0.255859375
0.2578125
0.259765625
0.26171875
0.263671875
0.265625
0.267578125
0.26953125
0.271484375
0.2734375
0.275390625
0.27734375
0.279296875
0.28125
0.283203125
0.28515625
0.287109375
0.2890625
0.291015625
0.29296875
0.294921875
0.296875
0.298828125
0.30078125
0.302734375
0.3046875
0.306640625
0.30859375
0.310546875
0.3125
0.314453125
0.31640625
0.318359375
0.3203125
0.322265625
0.32421875
0.326171875
0.328125
0.330078125
0.33203125
0.333984375
0.3359375
0.337890625
0.33984375
0.341796875
0.34375
0.345703125
0.34765625
0.349609375
0.3515625
0.353515625
0.35546875
0.357421875
0.359375
0.361328125
0.36328125
0.365234375
0.3671875
0.369140625
0.37109375
0.373046875
0.375
0.376953125
0.37890625
0.380859375
0.3828125
0.384765625
0.38671875
0.388671875
0.390625
0.392578125
0.39453125
0.396484375
0.3984375
0.400390625
0.40234375
0.404296875
0.40625
0.408203125
0.41015625
0.412109375
0.4140625
0.416015625
0.41796875
0.419921875
0.421875
0.423828125
0.42578125
0.427734375
0.4296875
0.431640625
0.43359375
0.435546875
0.4375
0.439453125
0.44140625
0.443359375
0.4453125
0.447265625
0.44921875
0.451171875
0.453125
0.455078125
0.45703125
0.458984375
0.4609375
0.462890625
0.46484375
0.466796875
0.46875
0.470703125
0.47265625
0.474609375
0.4765625
0.478515625
0.48046875
0.482421875
0.484375
0.486328125
0.48828125
0.490234375
0.4921875
0.494140625
0.49609375
0.498046875
0.5
0.501953125
0.50390625
0.505859375
0.5078125
0.509765625
0.51171875
0.513671875
0.515625
0.517578125
0.51953125
0.521484375
0.5234375
0.525390625
0.52734375
0.529296875
0.53125
0.533203125
0.53515625
0.537109375
0.5390625
0.541015625
0.54296875
0.544921875
0.546875
0.548828125
0.55078125
0.552734375
0.5546875
0.556640625
0.55859375
0.560546875
0.5625
0.564453125
0.56640625
0.568359375
0.5703125
0.572265625
0.57421875
0.576171875
0.578125
0.580078125
0.58203125
0.583984375
0.5859375
0.587890625
0.58984375
0.591796875
0.59375
0.595703125
0.59765625
0.599609375
0.6015625
0.603515625
0.60546875
0.607421875
0.609375
0.611328125
0.61328125
0.615234375
0.6171875
0.619140625
0.62109375
0.623046875
0.625
0.626953125
0.62890625
0.630859375
0.6328125
0.634765625
0.63671875
0.638671875
0.640625
0.642578125
0.64453125
0.646484375
0.6484375
0.650390625
0.65234375
0.654296875
0.65625
0.658203125
0.66015625
0.662109375
0.6640625
0.666015625
0.66796875
0.669921875
0.671875
0.673828125
0.67578125
0.677734375
0.6796875
0.681640625
0.68359375
0.685546875
0.6875
0.689453125
0.69140625
0.693359375
0.6953125
0.697265625
0.69921875
0.701171875
0.703125
0.705078125
0.70703125
0.708984375
0.7109375
0.712890625
0.71484375
0.716796875
0.71875
0.720703125
0.72265625
0.724609375
0.7265625
0.728515625
0.73046875
0.732421875
0.734375
0.736328125
0.73828125
0.740234375
0.7421875
0.744140625
0.74609375
0.748046875
0.75
0.751953125
0.75390625
0.755859375
0.7578125
0.759765625
0.76171875
0.763671875
0.765625
0.767578125
0.76953125
0.771484375
0.7734375
0.775390625
0.77734375
0.779296875
0.78125
0.783203125
0.78515625
0.787109375
0.7890625
0.791015625
0.79296875
0.794921875
0.796875
0.798828125
0.80078125
0.802734375
0.8046875
0.806640625
0.80859375
0.810546875
0.8125
0.814453125
0.81640625
0.818359375
0.8203125
0.822265625
0.82421875
0.826171875
0.828125
0.830078125
0.83203125
0.833984375
0.8359375
0.837890625
0.83984375
0.841796875
0.84375
0.845703125
0.84765625
0.849609375
0.8515625
0.853515625
0.85546875
0.857421875
0.859375
0.861328125
0.86328125
0.865234375
0.8671875
0.869140625
0.87109375
0.873046875
0.875
0.876953125
0.87890625
0.880859375
0.8828125
0.884765625
0.88671875
0.888671875
0.890625
0.892578125
0.89453125
0.896484375
0.8984375
0.900390625
0.90234375
0.904296875
0.90625
0.908203125
0.91015625
0.912109375
0.9140625
0.916015625
0.91796875
0.919921875
0.921875
0.923828125
0.92578125
0.927734375
0.9296875
0.931640625
0.93359375
0.935546875
0.9375
0.939453125
0.94140625
0.943359375
0.9453125
0.947265625
0.94921875
0.951171875
0.953125
0.955078125
0.95703125
0.958984375
0.9609375
0.962890625
0.96484375
0.966796875
0.96875
0.970703125
0.97265625
0.974609375
0.9765625
0.978515625
0.98046875
0.982421875
0.984375
0.986328125
0.98828125
0.990234375
0.9921875
0.994140625
0.99609375
0.998046875
1.0


==> tikz/r_ref/oneD/residual/ref_9/mesh1.csv <==
x
0.0
0.0029296875
0.005859375
0.0087890625
0.01171875
0.0146484375
0.017578125
0.0205078125
0.0234375
0.0263671875
0.029296875
0.0322265625
0.03515625
0.0380859375
0.041015625
0.0439453125
0.046875
0.0498046875
0.052734375
0.0556640625
0.05859375
0.0615234375
0.064453125
0.0673828125
0.0703125
0.0732421875
0.076171875
0.0791015625
0.08203125
0.0849609375
0.087890625
0.0908203125
0.09375
0.0966796875
0.099609375
0.1025390625
0.10546875
0.1083984375
0.111328125
0.1142578125
0.1171875
0.1201171875
0.123046875
0.1259765625
0.12890625
0.1318359375
0.134765625
0.1376953125
0.140625
0.1435546875
0.146484375
0.1494140625
0.15234375
0.1552734375
0.158203125
0.1611328125
0.1640625
0.1669921875
0.169921875
0.1728515625
0.17578125
0.1787109375
0.181640625
0.1845703125
0.1875
0.1904296875
0.193359375
0.1962890625
0.19921875
0.2021484375
0.205078125
0.2080078125
0.2109375
0.2138671875
0.216796875
0.2197265625
0.22265625
0.2255859375
0.228515625
0.2314453125
0.234375
0.2373046875
0.240234375
0.2431640625
0.24609375
0.2490234375
0.251953125
0.2548828125
0.2578125
0.2607421875
0.263671875
0.2666015625
0.26953125
0.2724609375
0.275390625
0.2783203125
0.28125
0.2841796875
0.287109375
0.2900390625
0.29296875
0.2958984375
0.298828125
0.3017578125
0.3046875
0.3076171875
0.310546875
0.3134765625
0.31640625
0.3193359375
0.322265625
0.3251953125
0.328125
0.3310546875
0.333984375
0.3369140625
0.33984375
0.3427734375
0.345703125
0.3486328125
0.3515625
0.3525390625
0.353515625
0.3544921875
0.35546875
0.3564453125
0.357421875
0.3583984375
0.359375
0.3603515625
0.361328125
0.3623046875
0.36328125
0.3642578125
0.365234375
0.3662109375
0.3671875
0.3681640625
0.369140625
0.3701171875
0.37109375
0.3720703125
0.373046875
0.3740234375
0.375
0.3759765625
0.376953125
0.3779296875
0.37890625
0.3798828125
0.380859375
0.3818359375
0.3828125
0.3837890625
0.384765625
0.3857421875
0.38671875
0.3876953125
0.388671875
0.3896484375
0.390625
0.3916015625
0.392578125
0.3935546875
0.396484375
0.3994140625
0.40234375
0.4052734375
0.408203125
0.4111328125
0.4140625
0.4169921875
0.419921875
0.4228515625
0.42578125
0.4287109375
0.431640625
0.4345703125
0.4375
0.4404296875
0.443359375
0.4462890625
0.44921875
0.4521484375
0.455078125
0.4580078125
0.4609375
0.4638671875
0.466796875
0.4697265625
0.47265625
0.4755859375
0.478515625
0.4814453125
0.484375
0.4873046875
0.490234375
0.4931640625
0.49609375
0.4990234375
0.501953125
0.5048828125
0.5078125
0.5107421875
0.513671875
0.5166015625
0.51953125
0.5224609375
0.525390625
0.5283203125
0.53125
0.5341796875
0.537109375
0.5400390625
0.54296875
0.5458984375
0.548828125
0.5517578125
0.5546875
0.5576171875
0.560546875
0.5634765625
0.56640625
0.5693359375
0.572265625
0.5751953125
0.578125
0.5810546875
0.583984375
0.5869140625
0.58984375
0.5927734375
0.595703125
0.5986328125
0.6015625
0.6044921875
0.607421875
0.6103515625
0.61328125
0.6162109375
0.619140625
0.6220703125
0.625
0.6279296875
0.630859375
0.6337890625
0.63671875
0.6396484375
0.642578125
0.6455078125
0.6484375
0.6513671875
0.654296875
0.6572265625
0.66015625
0.6630859375
0.666015625
0.6689453125
0.671875
0.6748046875
0.677734375
0.6806640625
0.68359375
0.6865234375
0.689453125
0.6923828125
0.6953125
0.6982421875
0.701171875
0.7041015625
0.70703125
0.7099609375
0.712890625
0.7158203125
0.71875
0.7197265625
0.720703125
0.7216796875
0.72265625
0.7236328125
0.724609375
0.7255859375
0.7265625
0.7275390625
0.728515625
0.7294921875
0.73046875
0.7314453125
0.732421875
0.7333984375
0.734375
0.7353515625
0.736328125
0.7373046875
0.73828125
0.7392578125
0.740234375
0.7412109375
0.7421875
0.7431640625
0.744140625
0.7451171875
0.74609375
0.7470703125
0.748046875
0.7490234375
0.75
0.7509765625
0.751953125
0.7529296875
0.75390625
0.7548828125
0.755859375
0.7568359375
0.7578125
0.7587890625
0.759765625
0.7607421875
0.76171875
0.7626953125
0.763671875
0.7646484375
0.765625
0.7666015625
0.767578125
0.7685546875
0.76953125
0.7705078125
0.771484375
0.7724609375
0.7734375
0.7744140625
0.775390625
0.7763671875
0.77734375
0.7783203125
0.779296875
0.7802734375
0.78125
0.7822265625
0.783203125
0.7841796875
0.78515625
0.7861328125
0.787109375
0.7880859375
0.7890625
0.7900390625
0.791015625
0.7919921875
0.79296875
0.7939453125
0.794921875
0.7958984375
0.796875
0.7978515625
0.798828125
0.7998046875
0.80078125
0.8017578125
0.802734375
0.8037109375
0.8046875
0.8056640625
0.806640625
0.8076171875
0.80859375
0.8095703125
0.810546875
0.8115234375
0.8125
0.8134765625
0.814453125
0.8154296875
0.81640625
0.8173828125
0.818359375
0.8193359375
0.8203125
0.8212890625
0.822265625
0.8232421875
0.82421875
0.8251953125
0.826171875
0.8271484375
0.828125
0.8291015625
0.830078125
0.8310546875
0.83203125
0.8330078125
0.833984375
0.8349609375
0.8359375
0.8369140625
0.837890625
0.8388671875
0.83984375
0.8408203125
0.841796875
0.8427734375
0.84375
0.8447265625
0.845703125
0.8466796875
0.84765625
0.8486328125
0.849609375
0.8505859375
0.8515625
0.8525390625
0.853515625
0.8544921875
0.85546875
0.8564453125
0.857421875
0.8583984375
0.859375
0.8603515625
0.861328125
0.8623046875
0.86328125
0.8642578125
0.865234375
0.8662109375
0.8671875
0.8681640625
0.869140625
0.8701171875
0.87109375
0.8720703125
0.873046875
0.8740234375
0.875
0.8759765625
0.87890625
0.8818359375
0.884765625
0.8876953125
0.890625
0.8935546875
0.896484375
0.8994140625
0.90234375
0.9052734375
0.908203125
0.9111328125
0.9140625
0.9169921875
0.919921875
0.9228515625
0.92578125
0.9287109375
0.931640625
0.9345703125
0.9375
0.9404296875
0.943359375
0.9462890625
0.94921875
0.9501953125
0.951171875
0.9521484375
0.953125
0.9541015625
0.955078125
0.9560546875
0.95703125
0.9580078125
0.958984375
0.9599609375
0.9609375
0.9619140625
0.962890625
0.9638671875
0.96484375
0.9658203125
0.966796875
0.9677734375
0.96875
0.9697265625
0.970703125
0.9716796875
0.97265625
0.9736328125
0.974609375
0.9755859375
0.9765625
0.9775390625
0.978515625
0.9794921875
0.98046875
0.9814453125
0.982421875
0.9833984375
0.984375
0.9853515625
0.986328125
0.9873046875
0.98828125
0.9892578125
0.990234375
0.9912109375
0.9921875
0.9931640625
0.994140625
0.9951171875
0.99609375
0.9970703125
0.998046875
0.9990234375
1.0


==> tikz/r_ref/oneD/residual/ref_9/mesh15.csv <==
x
0.0
0.04821237176656723
0.07095721107543795
0.08561644886503927
0.09885492499233806
0.11066610717170988
0.1195679006541468
0.1276656968111638
0.13486957969325886
0.1423606766238663
0.14828162560297642
0.15424344765597198
0.15958316357864533
0.16520899101851683
0.17099281872469874
0.17589981534365506
0.18097491446860658
0.18558009700791445
0.19027926286435104
0.1948844454036589
0.1986551086865802
0.20227730516853626
0.20623298640748544
0.2097855557949515
0.21340257088559156
0.21665340929212107
0.22047665063291788
0.2237566699477611
0.22730923933522718
0.23056917194298876
0.23387613159502507
0.2366392411186098
0.23970765314879827
0.2429970692483039
0.2462864853478095
0.2489117846453155
0.2518648570876394
0.2544232918316993
0.25753635345790826
0.2600947882019682
0.2627694186667213
0.2653684634860838
0.2679268982301437
0.27048533297420363
0.27293318430383806
0.27518917067754955
0.2777267202400253
0.2798152383984416
0.28200818246477866
0.2843293598270975
0.28686690938957327
0.289404458952049
0.2919420085145248
0.29447955807700055
0.2965263058722485
0.2985730536674964
0.30061980146274436
0.3027083196211606
0.30511629511056526
0.30774782799016975
0.3098893326277903
0.3119929345284618
0.31408354120503645
0.31627648527137353
0.3184694293377106
0.3206623734040477
0.32285531747038476
0.32504826153672184
0.3273912054082757
0.3296167303578841
0.3316031717349688
0.3341093935250683
0.3362171282278723
0.33826387602312025
0.3403106238183682
0.3423573716136161
0.34440411940886406
0.346450867204112
0.3487900075415382
0.35136545439308975
0.35399698727269424
0.35633612761012046
0.35900608653901145
0.3615812294283387
0.3642127623079432
0.3668442951875477
0.36938184475002345
0.3719193943124992
0.3743346402516181
0.37687218981409387
0.37940973937656963
0.3819472889390454
0.38448483850152115
0.3870223880639969
0.3895599376264727
0.3924599942693021
0.39574941036880773
0.39903882646831335
0.4024463281948556
0.4057357442943612
0.40911914371099556
0.41243396547361044
0.4160888722508389
0.42008113694464555
0.423736043721874
0.42852919289543934
0.43360429202039086
0.4386793911453424
0.4452045185917086
0.45172964603807486
0.4582547734844411
0.4639614405004977
0.47048656794686394
0.4770116953932302
0.4835368228395964
0.4919953213811823
0.4985741535801935
0.5036910230683134
0.5088078925564332
0.512787679936082
0.5167674673157308
0.5207472546953795
0.5247270420750283
0.5287068294546771
0.5318022196388483
0.5348976098230196
0.5379930000071909
0.5410631217000628
0.5441332433929347
0.5472033650858066
0.5502734867786785
0.5533436084715504
0.5564137301644223
0.5594838518572942
0.5618717242850835
0.5642595967128727
0.566647469140662
0.5694105786642467
0.5721736881878314
0.5749367977114161
0.5776999072350009
0.5798489924200112
0.5819980776050215
0.5841471627900319
0.5862962479750422
0.5884453331600525
0.5905944183450629
0.5927259599775425
0.5948575016100222
0.5969890432425018
0.5991205848749814
0.6012521265074611
0.6033836681399407
0.6055152097724203
0.6076467514049
0.6097782930373796
0.6119098346698593
0.6140413763023389
0.6159102635338058
0.6175681292479567
0.6192259949621075
0.6209315438663907
0.6229051935260941
0.6248788431857975
0.6268524928455008
0.6288261425052042
0.6307997921649076
0.6327734418246109
0.6347470914843143
0.6367207411440177
0.638694390803721
0.640229451650157
0.6417878389238467
0.6433228997702827
0.6448579606167186
0.6466739782081277
0.6482090390545636
0.6497440999009996
0.6512791607474355
0.6528142215938715
0.6543492824403074
0.6558843432867434
0.6574194041331793
0.6589544649796153
0.6604836129990872
0.6620186738455232
0.6635537346919591
0.6650887955383951
0.666623856384831
0.668158917231267
0.6696939780777029
0.6712290389241389
0.6727640997705748
0.6742991606170108
0.675720030998491
0.6769139672123856
0.6781079034262802
0.6795611101260874
0.6809624676498061
0.6821466574456281
0.6833308472414501
0.6845150370372721
0.6856992268330941
0.6868834166289162
0.6883115917571558
0.6897306702285277
0.6909148600243498
0.6920990498201718
0.6932832396159938
0.6944674294118158
0.6957831958516181
0.6969673856474401
0.6981515754432621
0.6993357652390841
0.7006391325849108
0.7017899516504258
0.7029741414462478
0.7041583312420698
0.7053425210378919
0.7065267108337139
0.7077109006295359
0.7088950904253579
0.7100792802211799
0.711263470017002
0.7122968502371805
0.7133743894664804
0.7145585792623024
0.7155382607797947
0.7164592972876562
0.7176132731874532
0.7185343096953147
0.7194553462031763
0.7203763827110379
0.7212974192188994
0.722218455726761
0.7231394922346226
0.7240605287424842
0.7249982198300131
0.7259192563378747
0.7268402928457363
0.7277636757135042
0.7287011367407104
0.7297055646231456
0.7307581777749874
0.7315858834772371
0.7326384966290789
0.7336911097809207
0.7345370972652745
0.7354581337731361
0.7363791702809976
0.7372482266946463
0.7382185367605416
0.7390059117897181
0.7399424909981462
0.7407295277225785
0.741641881839314
0.7426443705553538
0.7436468592713936
0.7446493479874334
0.7456518367034732
0.746654325419513
0.7476568141355528
0.7486593028515927
0.7496634623821592
0.750540640008694
0.7513447298133542
0.752347729056055
0.7533223708633159
0.7542970126705768
0.7551471186325216
0.7559999302138749
0.7568527417952282
0.7577055533765815
0.7585583649579348
0.7594111765392881
0.7602639881206414
0.7611167997019948
0.7620657759416645
0.7630745302121795
0.7639273417935328
0.7647801533748861
0.765689819061663
0.7666108555695246
0.7674880331960594
0.7683652108225942
0.7692423884491291
0.7700221018949378
0.7708018153407465
0.7717626859430311
0.7725932199973613
0.7735944710730109
0.7745969597890507
0.7755994485050905
0.7766033295665693
0.7774805071931041
0.7783674312377116
0.7793699199537514
0.7803724086697912
0.781374897385831
0.7822520750123658
0.7831292526389007
0.7840064302654355
0.7848836078919703
0.7857607855185051
0.78663796314504
0.7875933720206376
0.7885030377074145
0.7894127033941913
0.7903223690809682
0.7912713280820753
0.7922153754188912
0.7932549933466362
0.7940736924647354
0.7948923915828345
0.7959450047346763
0.7969976178865181
0.7979012686409988
0.7988369247759692
0.7997725809109397
0.8007082370459102
0.8016324394557159
0.8026850526075577
0.803543791455013
0.8044794475899835
0.805415103724954
0.8065122141742904
0.8075648273261322
0.808617440477974
0.8096700536298158
0.8107226667816576
0.8117752799334994
0.812828542846546
0.8138811559983878
0.8148813328753022
0.8160509030440153
0.8170538094636868
0.8182233796323999
0.819392949801113
0.8205625199698261
0.8217320901385392
0.8227137800786295
0.8237328583327326
0.8247724762604776
0.8258120941882225
0.8269426786846452
0.8281122488533583
0.8292818190220714
0.8304848054813192
0.831612605286864
0.8328236608176667
0.8339514606232115
0.8350792604287562
0.836207060234301
0.8373348600398458
0.8387848883612605
0.8402468510721519
0.8417088137830433
0.8431707764939347
0.8446327392048261
0.8460947019157175
0.8476585209573386
0.84912048366823
0.850791298194963
0.852462112721696
0.8539240754325874
0.8556564873215393
0.857396521307237
0.8591508765603066
0.8609875791007653
0.8632431787118549
0.8654987783229444
0.8676738208050665
0.8698488632871886
0.8720239057693107
0.8741989482514327
0.8778240190549695
0.8814490898585063
0.8850741606620431
0.8880950529983238
0.8917201238018606
0.8953451946053974
0.8981646941192594
0.9009841936331213
0.9034958455704327
0.9063385508416104
0.9091812561127881
0.9113922491014819
0.9131119103149103
0.9148315715283388
0.9165512327417673
0.9180989278338529
0.9196466229259386
0.9210471455899096
0.9225822064363456
0.9241299015284312
0.9256775966205169
0.9271121955607668
0.9286472564072028
0.9298411926210974
0.9310351288349921
0.9322290650488867
0.9334230012627813
0.9346510499399301
0.9359776457331463
0.9370828895425802
0.9381881333520141
0.939293377161448
0.9405723021409358
0.9415670215694263
0.9425617409979168
0.9435564604264073
0.9446003018019837
0.9457844915978058
0.9467055281056673
0.9476265646135289
0.9485476011213905
0.949468637629252
0.9503896741371136
0.9513107106449752
0.9522317471528368
0.9531527836606983
0.9540738201685599
0.9549948566764215
0.955915893184283
0.9568369296921446
0.9577579662000062
0.9586790027078678
0.9596000392157293
0.9605210757235909
0.9614421122314525
0.9623631487393141
0.9632841852471756
0.9642052217550372
0.9651262582628988
0.9659790698442521
0.9666954315725889
0.9674117933009256
0.9681281550292624
0.9689827849106223
0.9696991466389591
0.9705178457570582
0.971234207485395
0.9719505692137318
0.972636659289492
0.9733471731669852
0.9740576870444784
0.9747682009219716
0.9754306871327572
0.9761412010102504
0.9768517148877436
0.9775343251312734
0.9782448390087666
0.9789553528862598
0.979651660511081
0.9803095437309821
0.9809674269508832
0.9816411620522558
0.9822315463134146
0.9828459653217578
0.983503848541659
0.9841617317615601
0.9848196149814612
0.9853465352207422
0.9859841417655844
0.9865117008794186
0.9870233878282306
0.9875782838971645
0.9880899708459765
0.9886016577947885
0.9890685874270275
0.9895306352555053
0.9900423222043173
0.9904432182374876
0.9909337547960604
0.9913867606464919
0.9917814905784326
0.9921833811440592
0.9925397221231833
0.9929614852153463
0.9932902712607756
0.9936707714223303
0.9939793646772159
0.9943144465305522
0.994637959442116
0.9949170968557155
0.9952241090250027
0.9955009932455141
0.9957905460905749
0.9960867323443381
0.9963912382918352
0.9966290006614145
0.9968658386205789
0.9970996649062727
0.9973558942838281
0.9975769935826975
0.997815850074403
0.9980152538046241
0.9982380290748551
0.9984329574363073
0.9986067175796052
0.9987614066340029
0.9989161800476722
0.9990705064046779
0.9992061192169785
0.9993409159360453
0.9994504255009815
0.9995604214782361
0.9996549483475974
0.9997396469116211
0.99981689453125
0.9998931884765625
0.9999542236328125
1.0


==> tikz/r_ref/oneD/residual/ref_9/mesh3.csv <==
x
0.0
0.006591796875
0.01318359375
0.019775390625
0.0263671875
0.032958984375
0.03955078125
0.046142578125
0.052734375
0.059326171875
0.06591796875
0.072509765625
0.0791015625
0.085693359375
0.09228515625
0.098876953125
0.10546875
0.112060546875
0.11865234375
0.125244140625
0.1318359375
0.138427734375
0.14501953125
0.151611328125
0.158203125
0.164794921875
0.17138671875
0.177978515625
0.1845703125
0.191162109375
0.19775390625
0.204345703125
0.20654296875
0.208740234375
0.2109375
0.213134765625
0.21533203125
0.217529296875
0.2197265625
0.221923828125
0.22412109375
0.226318359375
0.228515625
0.230712890625
0.23291015625
0.235107421875
0.2373046875
0.239501953125
0.24169921875
0.243896484375
0.24609375
0.248291015625
0.25048828125
0.252685546875
0.2548828125
0.257080078125
0.25927734375
0.261474609375
0.263671875
0.265869140625
0.26806640625
0.270263671875
0.2724609375
0.27490234375
0.2763671875
0.27783203125
0.279296875
0.28076171875
0.2822265625
0.28369140625
0.28515625
0.28662109375
0.2880859375
0.28955078125
0.291015625
0.29248046875
0.2939453125
0.29541015625
0.296875
0.29833984375
0.2998046875
0.30126953125
0.302734375
0.30419921875
0.3056640625
0.30712890625
0.309326171875
0.3115234375
0.313720703125
0.31591796875
0.318115234375
0.3203125
0.322509765625
0.32470703125
0.326904296875
0.3291015625
0.331298828125
0.33349609375
0.335693359375
0.337890625
0.340087890625
0.34228515625
0.344482421875
0.3466796875
0.348876953125
0.35107421875
0.353271484375
0.35546875
0.357666015625
0.35986328125
0.362060546875
0.3642578125
0.366455078125
0.36865234375
0.370849609375
0.373046875
0.375244140625
0.37744140625
0.379638671875
0.3818359375
0.384033203125
0.38623046875
0.388427734375
0.390625
0.392822265625
0.39501953125
0.397216796875
0.3994140625
0.401611328125
0.40380859375
0.406005859375
0.408203125
0.410400390625
0.41259765625
0.414794921875
0.4169921875
0.419189453125
0.42138671875
0.423583984375
0.42578125
0.427978515625
0.43017578125
0.432373046875
0.4345703125
0.436767578125
0.43896484375
0.441162109375
0.443359375
0.445556640625
0.44775390625
0.449951171875
0.4521484375
0.454345703125
0.45654296875
0.458740234375
0.4609375
0.463134765625
0.46533203125
0.467529296875
0.4697265625
0.471923828125
0.47412109375
0.476318359375
0.478515625
0.480712890625
0.48291015625
0.485107421875
0.49169921875
0.498291015625
0.5048828125
0.511474609375
0.51806640625
0.524658203125
0.53125
0.537841796875
0.54443359375
0.551025390625
0.55322265625
0.555419921875
0.5576171875
0.559814453125
0.56201171875
0.564208984375
0.56640625
0.568603515625
0.57080078125
0.572998046875
0.5751953125
0.577392578125
0.57958984375
0.581787109375
0.583984375
0.586181640625
0.58837890625
0.590576171875
0.5927734375
0.594970703125
0.59716796875
0.599365234375
0.6015625
0.603759765625
0.60595703125
0.608154296875
0.6103515625
0.612548828125
0.61474609375
0.616943359375
0.619140625
0.621337890625
0.62353515625
0.625732421875
0.6279296875
0.630126953125
0.63232421875
0.634521484375
0.63671875
0.638916015625
0.64111328125
0.643310546875
0.6455078125
0.647705078125
0.64990234375
0.652099609375
0.654296875
0.656494140625
0.65869140625
0.660888671875
0.6630859375
0.665283203125
0.66748046875
0.669677734375
0.671875
0.674072265625
0.67626953125
0.678466796875
0.6806640625
0.682861328125
0.68505859375
0.687255859375
0.689453125
0.691650390625
0.69384765625
0.696044921875
0.6982421875
0.698974609375
0.69970703125
0.700439453125
0.701171875
0.701904296875
0.70263671875
0.703369140625
0.7041015625
0.704833984375
0.70556640625
0.706298828125
0.70703125
0.707763671875
0.70849609375
0.709228515625
0.7099609375
0.710693359375
0.71142578125
0.712158203125
0.712890625
0.713623046875
0.71435546875
0.715087890625
0.7158203125
0.716552734375
0.71728515625
0.718017578125
0.71875
0.719482421875
0.72021484375
0.720947265625
0.7216796875
0.722412109375
0.72314453125
0.723876953125
0.724609375
0.725341796875
0.725830078125
0.7265625
0.7275390625
0.728515625
0.7294921875
0.73046875
0.7314453125
0.732421875
0.7333984375
0.734375
0.7353515625
0.736328125
0.7373046875
0.73828125
0.7392578125
0.740234375
0.7412109375
0.7421875
0.7431640625
0.744140625
0.7451171875
0.74609375
0.7470703125
0.748046875
0.7490234375
0.75
0.7509765625
0.751953125
0.7529296875
0.75390625
0.7548828125
0.755859375
0.7568359375
0.7578125
0.7587890625
0.759765625
0.7607421875
0.76171875
0.7626953125
0.763671875
0.7646484375
0.765625
0.7666015625
0.767578125
0.7685546875
0.76953125
0.7705078125
0.771484375
0.7724609375
0.7734375
0.7744140625
0.775390625
0.7763671875
0.77734375
0.7783203125
0.779296875
0.7802734375
0.78125
0.7822265625
0.783203125
0.7841796875
0.78515625
0.7861328125
0.787109375
0.7880859375
0.7890625
0.7900390625
0.791015625
0.7919921875
0.79296875
0.7939453125
0.794921875
0.7958984375
0.796875
0.7978515625
0.798828125
0.7998046875
0.80078125
0.8017578125
0.802734375
0.8037109375
0.8046875
0.8056640625
0.806640625
0.8076171875
0.80859375
0.8095703125
0.810546875
0.8115234375
0.8125
0.81396484375
0.8154296875
0.81689453125
0.818359375
0.81982421875
0.8212890625
0.82275390625
0.82421875
0.82568359375
0.8271484375
0.82861328125
0.830078125
0.83154296875
0.8330078125
0.83447265625
0.8359375
0.83740234375
0.8388671875
0.84033203125
0.841064453125
0.841796875
0.842529296875
0.84326171875
0.843994140625
0.8447265625
0.845458984375
0.84619140625
0.846923828125
0.84765625
0.848388671875
0.84912109375
0.85009765625
0.8515625
0.85302734375
0.8544921875
0.856689453125
0.85888671875
0.861083984375
0.86328125
0.865478515625
0.86767578125
0.869873046875
0.8720703125
0.874267578125
0.87646484375
0.878662109375
0.880859375
0.883056640625
0.88525390625
0.887451171875
0.8896484375
0.891845703125
0.89404296875
0.896240234375
0.8984375
0.900634765625
0.90283203125
0.905029296875
0.9072265625
0.909423828125
0.91162109375
0.913818359375
0.916015625
0.917236328125
0.91796875
0.920166015625
0.92236328125
0.924560546875
0.9267578125
0.9287109375
0.930908203125
0.93310546875
0.935302734375
0.9375
0.939697265625
0.94189453125
0.944091796875
0.9462890625
0.948486328125
0.95068359375
0.952880859375
0.955078125
0.957275390625
0.95947265625
0.961669921875
0.9638671875
0.966064453125
0.966796875
0.967529296875
0.96826171875
0.968994140625
0.9697265625
0.970458984375
0.97119140625
0.971923828125
0.97265625
0.973388671875
0.97412109375
0.974853515625
0.9755859375
0.976318359375
0.97705078125
0.977783203125
0.978515625
0.979248046875
0.97998046875
0.980712890625
0.9814453125
0.982177734375
0.98291015625
0.983642578125
0.984375
0.985107421875
0.98583984375
0.986572265625
0.9873046875
0.988037109375
0.98876953125
0.989501953125
0.990234375
0.990966796875
0.99169921875
0.992431640625
0.9931640625
0.993896484375
0.99462890625
0.995361328125
0.99609375
0.996826171875
0.9970703125
0.997314453125
0.99755859375
0.997802734375
0.998046875
0.998291015625
0.99853515625
0.998779296875
0.9990234375
0.999267578125
0.99951171875
0.999755859375
1.0


==> tikz/r_ref/oneD/residual/ref_9/mesh7.csv <==
x
0.0
0.023174285888671875
0.04634857177734375
0.06540298461914062
0.07899856567382812
0.09290313720703125
0.10124588012695312
0.109588623046875
0.11700439453125
0.12472915649414062
0.13245391845703125
0.14017868041992188
0.1479034423828125
0.15562820434570312
0.16057205200195312
0.1652069091796875
0.17035675048828125
0.17499160766601562
0.17962646484375
0.18426132202148438
0.1882781982421875
0.19291305541992188
0.19754791259765625
0.20218276977539062
0.206817626953125
0.21145248413085938
0.21516036987304688
0.2179412841796875
0.22072219848632812
0.22350311279296875
0.22628402709960938
0.22906494140625
0.23236083984375
0.23493576049804688
0.23751068115234375
0.24008560180664062
0.2426605224609375
0.24523544311523438
0.24781036376953125
0.2503852844238281
0.252960205078125
0.2555351257324219
0.25811004638671875
0.2606849670410156
0.2632598876953125
0.2658348083496094
0.26840972900390625
0.27001190185546875
0.271728515625
0.2732734680175781
0.27481842041015625
0.2763633728027344
0.2779083251953125
0.2794532775878906
0.28099822998046875
0.2825431823730469
0.284088134765625
0.2856330871582031
0.28717803955078125
0.2887229919433594
0.2902679443359375
0.2923851013183594
0.29496002197265625
0.2966766357421875
0.29839324951171875
0.30010986328125
0.30182647705078125
0.3035430908203125
0.30525970458984375
0.306976318359375
0.30869293212890625
0.3104095458984375
0.31235504150390625
0.31441497802734375
0.31647491455078125
0.31853485107421875
0.32059478759765625
0.32265472412109375
0.32471466064453125
0.32677459716796875
0.32883453369140625
0.33089447021484375
0.33295440673828125
0.3345222473144531
0.3365821838378906
0.3386421203613281
0.34018707275390625
0.3417320251464844
0.34345245361328125
0.3460273742675781
0.348602294921875
0.3511772155761719
0.35375213623046875
0.3563270568847656
0.3589019775390625
0.3614768981933594
0.36405181884765625
0.3666267395019531
0.36920166015625
0.3717765808105469
0.3738365173339844
0.3755531311035156
0.3772697448730469
0.3789863586425781
0.3807029724121094
0.3836212158203125
0.38547515869140625
0.3873291015625
0.39041900634765625
0.3935089111328125
0.39659881591796875
0.399688720703125
0.40277862548828125
0.4058685302734375
0.40895843505859375
0.41204833984375
0.41513824462890625
0.4182281494140625
0.42131805419921875
0.424407958984375
0.42749786376953125
0.4305877685546875
0.43367767333984375
0.436767578125
0.44191741943359375
0.4470672607421875
0.45221710205078125
0.457366943359375
0.46251678466796875
0.4676666259765625
0.47281646728515625
0.47796630859375
0.48311614990234375
0.4882659912109375
0.49341583251953125
0.498565673828125
0.5037155151367188
0.5083503723144531
0.5129852294921875
0.5176200866699219
0.5222549438476562
0.5268898010253906
0.531524658203125
0.5343055725097656
0.5370864868164062
0.5398674011230469
0.5426483154296875
0.5454292297363281
0.5482101440429688
0.5509910583496094
0.55377197265625
0.5565528869628906
0.5593338012695312
0.5621147155761719
0.5648956298828125
0.5676765441894531
0.5704574584960938
0.5732383728027344
0.576019287109375
0.5788002014160156
0.5815811157226562
0.5843620300292969
0.5869369506835938
0.5895118713378906
0.5920867919921875
0.5946617126464844
0.5972366333007812
0.5998115539550781
0.602386474609375
0.6049613952636719
0.6075363159179688
0.6101112365722656
0.6126861572265625
0.6152610778808594
0.6178359985351562
0.6204109191894531
0.62298583984375
0.6255607604980469
0.6281356811523438
0.6307106018066406
0.6332855224609375
0.6348304748535156
0.6363754272460938
0.6379203796386719
0.63946533203125
0.6410102844238281
0.6425552368164062
0.6441001892089844
0.6456451416015625
0.6471900939941406
0.6487350463867188
0.6502799987792969
0.651824951171875
0.6533699035644531
0.6549148559570312
0.6564598083496094
0.6580047607421875
0.6595497131347656
0.6610946655273438
0.6626396179199219
0.6641845703125
0.6657295227050781
0.6672744750976562
0.6688194274902344
0.6703643798828125
0.672149658203125
0.6736946105957031
0.6752395629882812
0.6767845153808594
0.6783294677734375
0.6793594360351562
0.6809043884277344
0.6824493408203125
0.6839942932128906
0.6855392456054688
0.6870841979980469
0.688629150390625
0.6901741027832031
0.6917190551757812
0.6932640075683594
0.6948089599609375
0.6963539123535156
0.6978988647460938
0.6994438171386719
0.70098876953125
0.7025337219238281
0.7040786743164062
0.7056236267089844
0.7071685791015625
0.7084388732910156
0.7093658447265625
0.7102928161621094
0.7112197875976562
0.7121467590332031
0.71307373046875
0.7140007019042969
0.7149276733398438
0.7158546447753906
0.7167816162109375
0.7177085876464844
0.7186355590820312
0.7195625305175781
0.720489501953125
0.7214164733886719
0.7223434448242188
0.7232704162597656
0.7241973876953125
0.7251243591308594
0.7260513305664062
0.7269783020019531
0.7279052734375
0.7288818359375
0.7297401428222656
0.7305984497070312
0.7314567565917969
0.7323150634765625
0.7331733703613281
0.7340316772460938
0.7348899841308594
0.735748291015625
0.7366065979003906
0.7374649047851562
0.7383232116699219
0.7391815185546875
0.7400398254394531
0.7408981323242188
0.7417564392089844
0.74261474609375
0.7434730529785156
0.7443313598632812
0.7451896667480469
0.7460479736328125
0.7469062805175781
0.7477645874023438
0.7486228942871094
0.749481201171875
0.7503395080566406
0.7511978149414062
0.7520561218261719
0.7529144287109375
0.7537727355957031
0.7548027038574219
0.7557296752929688
0.7564163208007812
0.7571029663085938
0.7577896118164062
0.7584762573242188
0.7591629028320312
0.7598495483398438
0.7605361938476562
0.7612228393554688
0.7619094848632812
0.7625961303710938
0.7632827758789062
0.7639694213867188
0.764862060546875
0.7660064697265625
0.76715087890625
0.7682952880859375
0.769439697265625
0.7705841064453125
0.771728515625
0.7728729248046875
0.774017333984375
0.7751617431640625
0.77630615234375
0.7774505615234375
0.778594970703125
0.7797393798828125
0.7808837890625
0.7820281982421875
0.783172607421875
0.78399658203125
0.784820556640625
0.78564453125
0.786468505859375
0.78729248046875
0.788116455078125
0.7889404296875
0.789764404296875
0.79058837890625
0.791412353515625
0.792236328125
0.793060302734375
0.79388427734375
0.794708251953125
0.7955322265625
0.796356201171875
0.79718017578125
0.798004150390625
0.798828125
0.799652099609375
0.80047607421875
0.8013916015625
0.80230712890625
0.80322265625
0.80413818359375
0.8050537109375
0.80596923828125
0.806884765625
0.80780029296875
0.8087158203125
0.80963134765625
0.810546875
0.81146240234375
0.8123779296875
0.81329345703125
0.814208984375
0.8153533935546875
0.816497802734375
0.8176422119140625
0.81878662109375
0.8199310302734375
0.821075439453125
0.8222198486328125
0.8233642578125
0.8245086669921875
0.825653076171875
0.8267974853515625
0.82794189453125
0.8290863037109375
0.830230712890625
0.8313751220703125
0.83251953125
0.8336639404296875
0.834808349609375
0.83563232421875
0.836456298828125
0.8373260498046875
0.8386993408203125
0.8400726318359375
0.8411026000976562
0.842132568359375
0.8431625366210938
0.8441925048828125
0.8452224731445312
0.84625244140625
0.8472824096679688
0.8487129211425781
0.8497428894042969
0.8507728576660156
0.8518028259277344
0.8535194396972656
0.8552360534667969
0.8569526672363281
0.8586692810058594
0.8603858947753906
0.8621025085449219
0.8638191223144531
0.8655357360839844
0.8670806884765625
0.8686256408691406
0.8701705932617188
0.8717155456542969
0.8742904663085938
0.8768653869628906
0.8794403076171875
0.8820152282714844
0.8845901489257812
0.8871650695800781
0.889739990234375
0.8923149108886719
0.8957481384277344
0.8974647521972656
0.9005546569824219
0.9036445617675781
0.9067344665527344
0.909515380859375
0.9122962951660156
0.9150772094726562
0.9178581237792969
0.9196090698242188
0.9221839904785156
0.9237289428710938
0.9252738952636719
0.92681884765625
0.9283638000488281
0.9299087524414062
0.9314537048339844
0.9329986572265625
0.9345436096191406
0.9360885620117188
0.9376335144042969
0.939178466796875
0.9407234191894531
0.9422683715820312
0.9438133239746094
0.9453582763671875
0.9469032287597656
0.9484481811523438
0.9499931335449219
0.9515380859375
0.9530830383300781
0.9546279907226562
0.9560585021972656
0.9576034545898438
0.9591484069824219
0.9600753784179688
0.9610023498535156
0.9619293212890625
0.9633026123046875
0.9642295837402344
0.9651565551757812
0.9660835266113281
0.967010498046875
0.9679374694824219
0.9688644409179688
0.9697914123535156
0.9707183837890625
0.9716453552246094
0.9725723266601562
0.9734992980957031
0.97442626953125
0.97540283203125
0.9762611389160156
0.9771194458007812
0.9779777526855469
0.9788360595703125
0.9796943664550781
0.9805526733398438
0.9814109802246094
0.982269287109375
0.9831275939941406
0.9838142395019531
0.9843292236328125
0.9848442077636719
0.9853591918945312
0.9858741760253906
0.98638916015625
0.9869041442871094
0.9874191284179688
0.9879341125488281
0.9884490966796875
0.9889640808105469
0.9894790649414062
0.9899940490722656
0.990509033203125
0.9910240173339844
0.9915390014648438
0.9920539855957031
0.9925689697265625
0.9930839538574219
0.9934959411621094
0.993804931640625
0.9941139221191406
0.9944229125976562
0.9947319030761719
0.9950408935546875
0.9953498840332031
0.9956588745117188
0.9959678649902344
0.99627685546875
0.99664306640625
0.9969291687011719
0.9972152709960938
0.9975013732910156
0.9977874755859375
0.9979591369628906
0.9981307983398438
0.9983024597167969
0.99847412109375
0.9986724853515625
0.9988441467285156
0.9990158081054688
0.9991874694824219
0.999359130859375
0.9994964599609375
0.9996109008789062
0.9997138977050781
0.99981689453125
0.9998931884765625
0.9999542236328125
1.0


==> tikz/r_ref/oneD/residual/ref_9/mesh_last_15.csv <==
x
0.0
0.04821237176656723
0.07095721107543795
0.08561644886503927
0.09885492499233806
0.11066610717170988
0.1195679006541468
0.1276656968111638
0.13486957969325886
0.1423606766238663
0.14828162560297642
0.15424344765597198
0.15958316357864533
0.16520899101851683
0.17099281872469874
0.17589981534365506
0.18097491446860658
0.18558009700791445
0.19027926286435104
0.1948844454036589
0.1986551086865802
0.20227730516853626
0.20623298640748544
0.2097855557949515
0.21340257088559156
0.21665340929212107
0.22047665063291788
0.2237566699477611
0.22730923933522718
0.23056917194298876
0.23387613159502507
0.2366392411186098
0.23970765314879827
0.2429970692483039
0.2462864853478095
0.2489117846453155
0.2518648570876394
0.2544232918316993
0.25753635345790826
0.2600947882019682
0.2627694186667213
0.2653684634860838
0.2679268982301437
0.27048533297420363
0.27293318430383806
0.27518917067754955
0.2777267202400253
0.2798152383984416
0.28200818246477866
0.2843293598270975
0.28686690938957327
0.289404458952049
0.2919420085145248
0.29447955807700055
0.2965263058722485
0.2985730536674964
0.30061980146274436
0.3027083196211606
0.30511629511056526
0.30774782799016975
0.3098893326277903
0.3119929345284618
0.31408354120503645
0.31627648527137353
0.3184694293377106
0.3206623734040477
0.32285531747038476
0.32504826153672184
0.3273912054082757
0.3296167303578841
0.3316031717349688
0.3341093935250683
0.3362171282278723
0.33826387602312025
0.3403106238183682
0.3423573716136161
0.34440411940886406
0.346450867204112
0.3487900075415382
0.35136545439308975
0.35399698727269424
0.35633612761012046
0.35900608653901145
0.3615812294283387
0.3642127623079432
0.3668442951875477
0.36938184475002345
0.3719193943124992
0.3743346402516181
0.37687218981409387
0.37940973937656963
0.3819472889390454
0.38448483850152115
0.3870223880639969
0.3895599376264727
0.3924599942693021
0.39574941036880773
0.39903882646831335
0.4024463281948556
0.4057357442943612
0.40911914371099556
0.41243396547361044
0.4160888722508389
0.42008113694464555
0.423736043721874
0.42852919289543934
0.43360429202039086
0.4386793911453424
0.4452045185917086
0.45172964603807486
0.4582547734844411
0.4639614405004977
0.47048656794686394
0.4770116953932302
0.4835368228395964
0.4919953213811823
0.4985741535801935
0.5036910230683134
0.5088078925564332
0.512787679936082
0.5167674673157308
0.5207472546953795
0.5247270420750283
0.5287068294546771
0.5318022196388483
0.5348976098230196
0.5379930000071909
0.5410631217000628
0.5441332433929347
0.5472033650858066
0.5502734867786785
0.5533436084715504
0.5564137301644223
0.5594838518572942
0.5618717242850835
0.5642595967128727
0.566647469140662
0.5694105786642467
0.5721736881878314
0.5749367977114161
0.5776999072350009
0.5798489924200112
0.5819980776050215
0.5841471627900319
0.5862962479750422
0.5884453331600525
0.5905944183450629
0.5927259599775425
0.5948575016100222
0.5969890432425018
0.5991205848749814
0.6012521265074611
0.6033836681399407
0.6055152097724203
0.6076467514049
0.6097782930373796
0.6119098346698593
0.6140413763023389
0.6159102635338058
0.6175681292479567
0.6192259949621075
0.6209315438663907
0.6229051935260941
0.6248788431857975
0.6268524928455008
0.6288261425052042
0.6307997921649076
0.6327734418246109
0.6347470914843143
0.6367207411440177
0.638694390803721
0.640229451650157
0.6417878389238467
0.6433228997702827
0.6448579606167186
0.6466739782081277
0.6482090390545636
0.6497440999009996
0.6512791607474355
0.6528142215938715
0.6543492824403074
0.6558843432867434
0.6574194041331793
0.6589544649796153
0.6604836129990872
0.6620186738455232
0.6635537346919591
0.6650887955383951
0.666623856384831
0.668158917231267
0.6696939780777029
0.6712290389241389
0.6727640997705748
0.6742991606170108
0.675720030998491
0.6769139672123856
0.6781079034262802
0.6795611101260874
0.6809624676498061
0.6821466574456281
0.6833308472414501
0.6845150370372721
0.6856992268330941
0.6868834166289162
0.6883115917571558
0.6897306702285277
0.6909148600243498
0.6920990498201718
0.6932832396159938
0.6944674294118158
0.6957831958516181
0.6969673856474401
0.6981515754432621
0.6993357652390841
0.7006391325849108
0.7017899516504258
0.7029741414462478
0.7041583312420698
0.7053425210378919
0.7065267108337139
0.7077109006295359
0.7088950904253579
0.7100792802211799
0.711263470017002
0.7122968502371805
0.7133743894664804
0.7145585792623024
0.7155382607797947
0.7164592972876562
0.7176132731874532
0.7185343096953147
0.7194553462031763
0.7203763827110379
0.7212974192188994
0.722218455726761
0.7231394922346226
0.7240605287424842
0.7249982198300131
0.7259192563378747
0.7268402928457363
0.7277636757135042
0.7287011367407104
0.7297055646231456
0.7307581777749874
0.7315858834772371
0.7326384966290789
0.7336911097809207
0.7345370972652745
0.7354581337731361
0.7363791702809976
0.7372482266946463
0.7382185367605416
0.7390059117897181
0.7399424909981462
0.7407295277225785
0.741641881839314
0.7426443705553538
0.7436468592713936
0.7446493479874334
0.7456518367034732
0.746654325419513
0.7476568141355528
0.7486593028515927
0.7496634623821592
0.750540640008694
0.7513447298133542
0.752347729056055
0.7533223708633159
0.7542970126705768
0.7551471186325216
0.7559999302138749
0.7568527417952282
0.7577055533765815
0.7585583649579348
0.7594111765392881
0.7602639881206414
0.7611167997019948
0.7620657759416645
0.7630745302121795
0.7639273417935328
0.7647801533748861
0.765689819061663
0.7666108555695246
0.7674880331960594
0.7683652108225942
0.7692423884491291
0.7700221018949378
0.7708018153407465
0.7717626859430311
0.7725932199973613
0.7735944710730109
0.7745969597890507
0.7755994485050905
0.7766033295665693
0.7774805071931041
0.7783674312377116
0.7793699199537514
0.7803724086697912
0.781374897385831
0.7822520750123658
0.7831292526389007
0.7840064302654355
0.7848836078919703
0.7857607855185051
0.78663796314504
0.7875933720206376
0.7885030377074145
0.7894127033941913
0.7903223690809682
0.7912713280820753
0.7922153754188912
0.7932549933466362
0.7940736924647354
0.7948923915828345
0.7959450047346763
0.7969976178865181
0.7979012686409988
0.7988369247759692
0.7997725809109397
0.8007082370459102
0.8016324394557159
0.8026850526075577
0.803543791455013
0.8044794475899835
0.805415103724954
0.8065122141742904
0.8075648273261322
0.808617440477974
0.8096700536298158
0.8107226667816576
0.8117752799334994
0.812828542846546
0.8138811559983878
0.8148813328753022
0.8160509030440153
0.8170538094636868
0.8182233796323999
0.819392949801113
0.8205625199698261
0.8217320901385392
0.8227137800786295
0.8237328583327326
0.8247724762604776
0.8258120941882225
0.8269426786846452
0.8281122488533583
0.8292818190220714
0.8304848054813192
0.831612605286864
0.8328236608176667
0.8339514606232115
0.8350792604287562
0.836207060234301
0.8373348600398458
0.8387848883612605
0.8402468510721519
0.8417088137830433
0.8431707764939347
0.8446327392048261
0.8460947019157175
0.8476585209573386
0.84912048366823
0.850791298194963
0.852462112721696
0.8539240754325874
0.8556564873215393
0.857396521307237
0.8591508765603066
0.8609875791007653
0.8632431787118549
0.8654987783229444
0.8676738208050665
0.8698488632871886
0.8720239057693107
0.8741989482514327
0.8778240190549695
0.8814490898585063
0.8850741606620431
0.8880950529983238
0.8917201238018606
0.8953451946053974
0.8981646941192594
0.9009841936331213
0.9034958455704327
0.9063385508416104
0.9091812561127881
0.9113922491014819
0.9131119103149103
0.9148315715283388
0.9165512327417673
0.9180989278338529
0.9196466229259386
0.9210471455899096
0.9225822064363456
0.9241299015284312
0.9256775966205169
0.9271121955607668
0.9286472564072028
0.9298411926210974
0.9310351288349921
0.9322290650488867
0.9334230012627813
0.9346510499399301
0.9359776457331463
0.9370828895425802
0.9381881333520141
0.939293377161448
0.9405723021409358
0.9415670215694263
0.9425617409979168
0.9435564604264073
0.9446003018019837
0.9457844915978058
0.9467055281056673
0.9476265646135289
0.9485476011213905
0.949468637629252
0.9503896741371136
0.9513107106449752
0.9522317471528368
0.9531527836606983
0.9540738201685599
0.9549948566764215
0.955915893184283
0.9568369296921446
0.9577579662000062
0.9586790027078678
0.9596000392157293
0.9605210757235909
0.9614421122314525
0.9623631487393141
0.9632841852471756
0.9642052217550372
0.9651262582628988
0.9659790698442521
0.9666954315725889
0.9674117933009256
0.9681281550292624
0.9689827849106223
0.9696991466389591
0.9705178457570582
0.971234207485395
0.9719505692137318
0.972636659289492
0.9733471731669852
0.9740576870444784
0.9747682009219716
0.9754306871327572
0.9761412010102504
0.9768517148877436
0.9775343251312734
0.9782448390087666
0.9789553528862598
0.979651660511081
0.9803095437309821
0.9809674269508832
0.9816411620522558
0.9822315463134146
0.9828459653217578
0.983503848541659
0.9841617317615601
0.9848196149814612
0.9853465352207422
0.9859841417655844
0.9865117008794186
0.9870233878282306
0.9875782838971645
0.9880899708459765
0.9886016577947885
0.9890685874270275
0.9895306352555053
0.9900423222043173
0.9904432182374876
0.9909337547960604
0.9913867606464919
0.9917814905784326
0.9921833811440592
0.9925397221231833
0.9929614852153463
0.9932902712607756
0.9936707714223303
0.9939793646772159
0.9943144465305522
0.994637959442116
0.9949170968557155
0.9952241090250027
0.9955009932455141
0.9957905460905749
0.9960867323443381
0.9963912382918352
0.9966290006614145
0.9968658386205789
0.9970996649062727
0.9973558942838281
0.9975769935826975
0.997815850074403
0.9980152538046241
0.9982380290748551
0.9984329574363073
0.9986067175796052
0.9987614066340029
0.9989161800476722
0.9990705064046779
0.9992061192169785
0.9993409159360453
0.9994504255009815
0.9995604214782361
0.9996549483475974
0.9997396469116211
0.99981689453125
0.9998931884765625
0.9999542236328125
1.0


==> tikz/r_ref/twoD/ref_2/data.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.2370087802410166,1.0000000000000002,0.9999999999999998,-0.35298244114859956,1.0974097307788893,16,0.5
1,0.1290662060695006,1.524044040230221,2.080756005119401,-0.09153115154072254,1.363277170746645,19,0.5
2,0.12215838769029545,1.8424132229486143,2.97750862129524,-0.14284944215273415,1.3491984975251141,18,0.5
3,0.11096055148443341,2.7019262317309116,4.030000803081546,-0.11489210207986497,1.3246472355224848,17,0.5
4,0.09365272837470733,2.6949534389706042,4.087315716745597,-0.07021786665997831,1.2700762244584782,17,0.5
5,0.08459351018464226,3.132260163493457,4.234265453801816,-0.03860709708518527,1.20566146768798,17,0.25
6,0.08028363802237012,2.2164334458632906,6.90480010048537,-0.06850005483612634,1.2250702280846553,16,0.5
7,0.07094634062663711,2.556553554532956,8.490603981562975,-0.04440388099381387,1.129836335387406,17,0.25
8,0.07024094863152743,2.8912196401974537,10.385533501102348,-0.06691789785548044,1.23269543819334,16,0.25
9,0.06793496409491312,2.557446189407985,12.344315881010774,-0.061686832877216366,1.2574237835047266,17,0.25
10,0.06551261820936373,2.7819759212886908,15.239509827078841,-0.056425500109901244,1.3686369531686071,18,0.25
11,0.06518535374236809,2.6447630093693495,18.938551827747148,-0.0657473341928746,1.25353869822485,18,0.25
12,0.06341036528918731,2.7875758237328165,23.56737759942442,-0.058047874887156924,1.494865240677861,18,0.25
13,0.05978594453574614,2.668551178248327,25.512220178176943,-0.01710239728690833,1.1430404412201294,16,0.125
14,0.059322453088524574,2.7875256521793226,26.57117614476877,-0.010412127389029696,1.2407536271240518,15,0.0625
15,0.05916458813615513,2.786267647887167,27.18295188330159,-0.00852878981815786,1.2630076472016838,16,0.03125
16,0.05902346996124319,2.8597843141069355,28.5535501711306,-0.01320041182854877,1.297480209088877,16,0.0625
17,0.058816230992907045,2.8325118235264224,29.262329633552635,-0.008548505937488484,1.230799672930877,16,0.03125
18,0.058712707775379465,2.773826830409403,29.958755241974934,-0.0074758137646427445,1.3373535440282251,16,0.03125
19,0.05864179145547563,2.8373340747515705,30.677004025037572,-0.008099350959520631,1.2615413943923763,16,0.03125
20,0.05855734400563976,2.774342675021149,31.434025120311144,nan,nan,nan,nan


==> tikz/r_ref/twoD/ref_2/rRefinementfinal_mesh.tikz <==
\addplot[] table{
    0.0000    0.0000
    0.1366    0.1357

    0.0000    0.0000
    0.0000    0.2500

    0.0000    0.0000
    0.2500    0.0000

    0.1366    0.1357
    0.0000    0.2500

    0.1366    0.1357
    0.2500    0.0000

    0.1366    0.1357
    0.2661    0.2677

    0.0000    0.2500
    0.1363    0.4149

    0.0000    0.2500
    0.0000    0.5000

    0.0000    0.2500
    0.2661    0.2677

    0.1363    0.4149
    0.0000    0.5000

    0.1363    0.4149
    0.2661    0.2677

    0.1363    0.4149
    0.2280    0.7015

    0.0000    0.5000
    0.1477    0.7645

    0.0000    0.5000
    0.0000    0.7500

    0.0000    0.5000
    0.2280    0.7015

    0.1477    0.7645
    0.0000    0.7500

    0.1477    0.7645
    0.2280    0.7015

    0.1477    0.7645
    0.3795    0.8765

    0.0000    0.7500
    0.1689    0.9134

    0.0000    0.7500
    0.0000    1.0000

    0.0000    0.7500
    0.3795    0.8765

    0.1689    0.9134
    0.0000    1.0000

    0.1689    0.9134
    0.3795    0.8765

    0.1689    0.9134
    0.2500    1.0000

    0.0000    1.0000
    0.2500    1.0000

    0.2500    0.0000
    0.4135    0.1371

    0.2500    0.0000
    0.2661    0.2677

    0.2500    0.0000
    0.5000    0.0000

    0.4135    0.1371
    0.2661    0.2677

    0.4135    0.1371
    0.5000    0.0000

    0.4135    0.1371
    0.6931    0.2308

    0.2661    0.2677
    0.3992    0.4009

    0.2661    0.2677
    0.2280    0.7015

    0.2661    0.2677
    0.6931    0.2308

    0.3992    0.4009
    0.2280    0.7015

    0.3992    0.4009
    0.6931    0.2308

    0.3992    0.4009
    0.7368    0.7349

    0.2280    0.7015
    0.5598    0.8135

    0.2280    0.7015
    0.3795    0.8765

    0.2280    0.7015
    0.7368    0.7349

    0.5598    0.8135
    0.3795    0.8765

    0.5598    0.8135
    0.7368    0.7349

    0.5598    0.8135
    0.7353    0.8735

    0.3795    0.8765
    0.4402    0.9470

    0.3795    0.8765
    0.2500    1.0000

    0.3795    0.8765
    0.7353    0.8735

    0.4402    0.9470
    0.2500    1.0000

    0.4402    0.9470
    0.7353    0.8735

    0.4402    0.9470
    0.5000    1.0000

    0.2500    1.0000
    0.5000    1.0000

    0.5000    0.0000
    0.7616    0.1493

    0.5000    0.0000
    0.6931    0.2308

    0.5000    0.0000
    0.7500    0.0000

    0.7616    0.1493
    0.6931    0.2308

    0.7616    0.1493
    0.7500    0.0000

    0.7616    0.1493
    0.8769    0.3788

    0.6931    0.2308
    0.8131    0.5565

    0.6931    0.2308
    0.7368    0.7349

    0.6931    0.2308
    0.8769    0.3788

    0.8131    0.5565
    0.7368    0.7349

    0.8131    0.5565
    0.8769    0.3788

    0.8131    0.5565
    0.8734    0.7346

    0.7368    0.7349
    0.8276    0.8261

    0.7368    0.7349
    0.7353    0.8735

    0.7368    0.7349
    0.8734    0.7346

    0.8276    0.8261
    0.7353    0.8735

    0.8276    0.8261
    0.8734    0.7346

    0.8276    0.8261
    0.9879    0.9879

    0.7353    0.8735
    0.7520    0.9441

    0.7353    0.8735
    0.5000    1.0000

    0.7353    0.8735
    0.9879    0.9879

    0.7520    0.9441
    0.5000    1.0000

    0.7520    0.9441
    0.9879    0.9879

    0.7520    0.9441
    0.7500    1.0000

    0.5000    1.0000
    0.7500    1.0000

    0.7500    0.0000
    0.9108    0.1690

    0.7500    0.0000
    0.8769    0.3788

    0.7500    0.0000
    1.0000    0.0000

    0.9108    0.1690
    0.8769    0.3788

    0.9108    0.1690
    1.0000    0.0000

    0.9108    0.1690
    1.0000    0.2500

    0.8769    0.3788
    0.9472    0.4401

    0.8769    0.3788
    0.8734    0.7346

    0.8769    0.3788
    1.0000    0.2500

    0.9472    0.4401
    0.8734    0.7346

    0.9472    0.4401
    1.0000    0.2500

    0.9472    0.4401
    1.0000    0.5000

    0.8734    0.7346
    0.9441    0.7525

    0.8734    0.7346
    0.9879    0.9879

    0.8734    0.7346
    1.0000    0.5000

    0.9441    0.7525
    0.9879    0.9879

    0.9441    0.7525
    1.0000    0.5000

    0.9441    0.7525
    1.0000    0.7500

    0.9879    0.9879
    0.9945    0.9945

    0.9879    0.9879
    0.7500    1.0000

    0.9879    0.9879
    1.0000    0.7500

    0.9945    0.9945
    0.7500    1.0000

    0.9945    0.9945
    1.0000    0.7500

    0.9945    0.9945
    1.0000    1.0000

    0.7500    1.0000
    1.0000    1.0000

    1.0000    0.0000
    1.0000    0.2500

    1.0000    0.2500
    1.0000    0.5000

    1.0000    0.5000
    1.0000    0.7500

    1.0000    0.7500
    1.0000    1.0000
};


==> tikz/r_ref/twoD/ref_2/rRefinementinit_mesh.tikz <==
\addplot[] table{
    0.0000    0.0000
    0.1250    0.1250

    0.0000    0.0000
    0.0000    0.2500

    0.0000    0.0000
    0.2500    0.0000

    0.1250    0.1250
    0.0000    0.2500

    0.1250    0.1250
    0.2500    0.0000

    0.1250    0.1250
    0.2500    0.2500

    0.0000    0.2500
    0.1250    0.3750

    0.0000    0.2500
    0.0000    0.5000

    0.0000    0.2500
    0.2500    0.2500

    0.1250    0.3750
    0.0000    0.5000

    0.1250    0.3750
    0.2500    0.2500

    0.1250    0.3750
    0.2500    0.5000

    0.0000    0.5000
    0.1250    0.6250

    0.0000    0.5000
    0.0000    0.7500

    0.0000    0.5000
    0.2500    0.5000

    0.1250    0.6250
    0.0000    0.7500

    0.1250    0.6250
    0.2500    0.5000

    0.1250    0.6250
    0.2500    0.7500

    0.0000    0.7500
    0.1250    0.8750

    0.0000    0.7500
    0.0000    1.0000

    0.0000    0.7500
    0.2500    0.7500

    0.1250    0.8750
    0.0000    1.0000

    0.1250    0.8750
    0.2500    0.7500

    0.1250    0.8750
    0.2500    1.0000

    0.0000    1.0000
    0.2500    1.0000

    0.2500    0.0000
    0.3750    0.1250

    0.2500    0.0000
    0.2500    0.2500

    0.2500    0.0000
    0.5000    0.0000

    0.3750    0.1250
    0.2500    0.2500

    0.3750    0.1250
    0.5000    0.0000

    0.3750    0.1250
    0.5000    0.2500

    0.2500    0.2500
    0.3750    0.3750

    0.2500    0.2500
    0.2500    0.5000

    0.2500    0.2500
    0.5000    0.2500

    0.3750    0.3750
    0.2500    0.5000

    0.3750    0.3750
    0.5000    0.2500

    0.3750    0.3750
    0.5000    0.5000

    0.2500    0.5000
    0.3750    0.6250

    0.2500    0.5000
    0.2500    0.7500

    0.2500    0.5000
    0.5000    0.5000

    0.3750    0.6250
    0.2500    0.7500

    0.3750    0.6250
    0.5000    0.5000

    0.3750    0.6250
    0.5000    0.7500

    0.2500    0.7500
    0.3750    0.8750

    0.2500    0.7500
    0.2500    1.0000

    0.2500    0.7500
    0.5000    0.7500

    0.3750    0.8750
    0.2500    1.0000

    0.3750    0.8750
    0.5000    0.7500

    0.3750    0.8750
    0.5000    1.0000

    0.2500    1.0000
    0.5000    1.0000

    0.5000    0.0000
    0.6250    0.1250

    0.5000    0.0000
    0.5000    0.2500

    0.5000    0.0000
    0.7500    0.0000

    0.6250    0.1250
    0.5000    0.2500

    0.6250    0.1250
    0.7500    0.0000

    0.6250    0.1250
    0.7500    0.2500

    0.5000    0.2500
    0.6250    0.3750

    0.5000    0.2500
    0.5000    0.5000

    0.5000    0.2500
    0.7500    0.2500

    0.6250    0.3750
    0.5000    0.5000

    0.6250    0.3750
    0.7500    0.2500

    0.6250    0.3750
    0.7500    0.5000

    0.5000    0.5000
    0.6250    0.6250

    0.5000    0.5000
    0.5000    0.7500

    0.5000    0.5000
    0.7500    0.5000

    0.6250    0.6250
    0.5000    0.7500

    0.6250    0.6250
    0.7500    0.5000

    0.6250    0.6250
    0.7500    0.7500

    0.5000    0.7500
    0.6250    0.8750

    0.5000    0.7500
    0.5000    1.0000

    0.5000    0.7500
    0.7500    0.7500

    0.6250    0.8750
    0.5000    1.0000

    0.6250    0.8750
    0.7500    0.7500

    0.6250    0.8750
    0.7500    1.0000

    0.5000    1.0000
    0.7500    1.0000

    0.7500    0.0000
    0.8750    0.1250

    0.7500    0.0000
    0.7500    0.2500

    0.7500    0.0000
    1.0000    0.0000

    0.8750    0.1250
    0.7500    0.2500

    0.8750    0.1250
    1.0000    0.0000

    0.8750    0.1250
    1.0000    0.2500

    0.7500    0.2500
    0.8750    0.3750

    0.7500    0.2500
    0.7500    0.5000

    0.7500    0.2500
    1.0000    0.2500

    0.8750    0.3750
    0.7500    0.5000

    0.8750    0.3750
    1.0000    0.2500

    0.8750    0.3750
    1.0000    0.5000

    0.7500    0.5000
    0.8750    0.6250

    0.7500    0.5000
    0.7500    0.7500

    0.7500    0.5000
    1.0000    0.5000

    0.8750    0.6250
    0.7500    0.7500

    0.8750    0.6250
    1.0000    0.5000

    0.8750    0.6250
    1.0000    0.7500

    0.7500    0.7500
    0.8750    0.8750

    0.7500    0.7500
    0.7500    1.0000

    0.7500    0.7500
    1.0000    0.7500

    0.8750    0.8750
    0.7500    1.0000

    0.8750    0.8750
    1.0000    0.7500

    0.8750    0.8750
    1.0000    1.0000

    0.7500    1.0000
    1.0000    1.0000

    1.0000    0.0000
    1.0000    0.2500

    1.0000    0.2500
    1.0000    0.5000

    1.0000    0.5000
    1.0000    0.7500

    1.0000    0.7500
    1.0000    1.0000
};


==> tikz/r_ref/twoD/ref_3/data.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.06663412358255696,1.0000000000000002,0.9999999999999998,-0.11506900671608639,1.1962338243121335,15,0.5
1,0.037904470948631884,1.5802104589334878,2.017256705350019,-0.041063666729092264,1.3897192641599563,16,0.5
2,0.036480531670957266,1.9491739317953694,3.130133338771034,-0.05466681382150395,1.264873672212617,17,0.5
3,0.031633427355549484,3.016730328019201,4.018958360934815,-0.04168561094141385,1.4267118432500845,16,0.5
4,0.030840846954159375,3.0141350287496445,6.22785221017563,-0.03913496449500238,1.2805014513270627,17,0.5
5,0.026044835207547308,3.2976864557822,5.188142526745765,-0.015228411123925003,1.298772989796588,16,0.25
6,0.025381368104268484,2.8896062147178037,4.344361000907822,-0.01757945673485934,1.3537624764980918,16,0.25
7,0.024857908450070892,2.5597415833155592,5.263380071564244,-0.0200565335434471,1.3656155396168916,17,0.25
8,0.024278355168481643,2.8097173461794815,4.458862728636142,-0.021625547320796617,1.1936265161146584,16,0.25
9,0.023658762255947374,2.774000727984939,5.513498889729345,-0.021532398305467985,1.3854205586044352,16,0.25
10,0.02292414391372379,3.408805265638645,5.28633464984713,-0.021988791941814766,1.325451577058144,16,0.25
11,0.021578857081852146,3.1595478231900858,5.404604907990923,-0.008581029917638403,1.4493782895546277,17,0.125
12,0.02116047419801116,3.3873298866382338,5.820670210733926,-0.009083025021691426,1.2583668268411443,16,0.125
13,0.021157875637105125,3.359737193383593,6.471395081562589,-0.013893504173113452,1.3327162749694446,16,0.125
14,0.020719168949428893,3.5823811881846517,7.29058701534031,-0.010699259576620157,1.35287313049954,16,0.125
15,0.020398050743532566,3.499717444316564,7.568897297183114,-0.004653192918915845,1.5337706069713273,15,0.0625
16,0.02035745714569834,3.633655214709126,7.914959600322836,-0.007271315007819805,1.335355179431657,17,0.0625
17,0.020234186007936226,3.4969559379122406,8.297243369474936,-0.005801791553646627,1.3770312669843785,17,0.0625
18,0.02019088600545498,3.6612626868306317,8.755245585055558,-0.007192710310507341,1.2903299274313949,16,0.0625
19,0.020116645829674713,3.5314743046878423,9.188720571507622,-0.006946790615872394,1.4882367587763445,17,0.0625
20,0.0200484182527709,3.660429901192144,9.67078064776219,nan,nan,nan,nan


==> tikz/r_ref/twoD/ref_3/rRefinementfinal_mesh.tikz <==
\addplot[] table{
    0.0000    0.0000
    0.0663    0.0651

    0.0000    0.0000
    0.0000    0.1250

    0.0000    0.0000
    0.1250    0.0000

    0.0663    0.0651
    0.0000    0.1250

    0.0663    0.0651
    0.1250    0.0000

    0.0663    0.0651
    0.1408    0.1378

    0.0000    0.1250
    0.0712    0.2062

    0.0000    0.1250
    0.0000    0.2500

    0.0000    0.1250
    0.1408    0.1378

    0.0712    0.2062
    0.0000    0.2500

    0.0712    0.2062
    0.1408    0.1378

    0.0712    0.2062
    0.1285    0.3007

    0.0000    0.2500
    0.0666    0.3433

    0.0000    0.2500
    0.0000    0.3750

    0.0000    0.2500
    0.1285    0.3007

    0.0666    0.3433
    0.0000    0.3750

    0.0666    0.3433
    0.1285    0.3007

    0.0666    0.3433
    0.1140    0.4522

    0.0000    0.3750
    0.0586    0.4825

    0.0000    0.3750
    0.0000    0.5000

    0.0000    0.3750
    0.1140    0.4522

    0.0586    0.4825
    0.0000    0.5000

    0.0586    0.4825
    0.1140    0.4522

    0.0586    0.4825
    0.1425    0.6518

    0.0000    0.5000
    0.0748    0.6406

    0.0000    0.5000
    0.0000    0.6250

    0.0000    0.5000
    0.1425    0.6518

    0.0748    0.6406
    0.0000    0.6250

    0.0748    0.6406
    0.1425    0.6518

    0.0748    0.6406
    0.1504    0.7700

    0.0000    0.6250
    0.0817    0.7729

    0.0000    0.6250
    0.0000    0.7500

    0.0000    0.6250
    0.1504    0.7700

    0.0817    0.7729
    0.0000    0.7500

    0.0817    0.7729
    0.1504    0.7700

    0.0817    0.7729
    0.2049    0.8489

    0.0000    0.7500
    0.1037    0.8580

    0.0000    0.7500
    0.0000    0.8750

    0.0000    0.7500
    0.2049    0.8489

    0.1037    0.8580
    0.0000    0.8750

    0.1037    0.8580
    0.2049    0.8489

    0.1037    0.8580
    0.1760    0.9158

    0.0000    0.8750
    0.0783    0.9482

    0.0000    0.8750
    0.0000    1.0000

    0.0000    0.8750
    0.1760    0.9158

    0.0783    0.9482
    0.0000    1.0000

    0.0783    0.9482
    0.1760    0.9158

    0.0783    0.9482
    0.1250    1.0000

    0.0000    1.0000
    0.1250    1.0000

    0.1250    0.0000
    0.2062    0.0712

    0.1250    0.0000
    0.1408    0.1378

    0.1250    0.0000
    0.2500    0.0000

    0.2062    0.0712
    0.1408    0.1378

    0.2062    0.0712
    0.2500    0.0000

    0.2062    0.0712
    0.3021    0.1275

    0.1408    0.1378
    0.2172    0.2148

    0.1408    0.1378
    0.1285    0.3007

    0.1408    0.1378
    0.3021    0.1275

    0.2172    0.2148
    0.1285    0.3007

    0.2172    0.2148
    0.3021    0.1275

    0.2172    0.2148
    0.2835    0.2787

    0.1285    0.3007
    0.1975    0.3840

    0.1285    0.3007
    0.1140    0.4522

    0.1285    0.3007
    0.2835    0.2787

    0.1975    0.3840
    0.1140    0.4522

    0.1975    0.3840
    0.2835    0.2787

    0.1975    0.3840
    0.2438    0.4903

    0.1140    0.4522
    0.1913    0.5708

    0.1140    0.4522
    0.1425    0.6518

    0.1140    0.4522
    0.2438    0.4903

    0.1913    0.5708
    0.1425    0.6518

    0.1913    0.5708
    0.2438    0.4903

    0.1913    0.5708
    0.3016    0.7016

    0.1425    0.6518
    0.2270    0.7532

    0.1425    0.6518
    0.1504    0.7700

    0.1425    0.6518
    0.3016    0.7016

    0.2270    0.7532
    0.1504    0.7700

    0.2270    0.7532
    0.3016    0.7016

    0.2270    0.7532
    0.3224    0.8105

    0.1504    0.7700
    0.2672    0.8292

    0.1504    0.7700
    0.2049    0.8489

    0.1504    0.7700
    0.3224    0.8105

    0.2672    0.8292
    0.2049    0.8489

    0.2672    0.8292
    0.3224    0.8105

    0.2672    0.8292
    0.3581    0.8711

    0.2049    0.8489
    0.2644    0.8959

    0.2049    0.8489
    0.1760    0.9158

    0.2049    0.8489
    0.3581    0.8711

    0.2644    0.8959
    0.1760    0.9158

    0.2644    0.8959
    0.3581    0.8711

    0.2644    0.8959
    0.3277    0.9281

    0.1760    0.9158
    0.2168    0.9609

    0.1760    0.9158
    0.1250    1.0000

    0.1760    0.9158
    0.3277    0.9281

    0.2168    0.9609
    0.1250    1.0000

    0.2168    0.9609
    0.3277    0.9281

    0.2168    0.9609
    0.2500    1.0000

    0.1250    1.0000
    0.2500    1.0000

    0.2500    0.0000
    0.3432    0.0663

    0.2500    0.0000
    0.3021    0.1275

    0.2500    0.0000
    0.3750    0.0000

    0.3432    0.0663
    0.3021    0.1275

    0.3432    0.0663
    0.3750    0.0000

    0.3432    0.0663
    0.4533    0.1128

    0.3021    0.1275
    0.3852    0.1954

    0.3021    0.1275
    0.2835    0.2787

    0.3021    0.1275
    0.4533    0.1128

    0.3852    0.1954
    0.2835    0.2787

    0.3852    0.1954
    0.4533    0.1128

    0.3852    0.1954
    0.4915    0.2407

    0.2835    0.2787
    0.3566    0.3558

    0.2835    0.2787
    0.2438    0.4903

    0.2835    0.2787
    0.4915    0.2407

    0.3566    0.3558
    0.2438    0.4903

    0.3566    0.3558
    0.4915    0.2407

    0.3566    0.3558
    0.4253    0.4259

    0.2438    0.4903
    0.3456    0.5673

    0.2438    0.4903
    0.3016    0.7016

    0.2438    0.4903
    0.4253    0.4259

    0.3456    0.5673
    0.3016    0.7016

    0.3456    0.5673
    0.4253    0.4259

    0.3456    0.5673
    0.6289    0.7159

    0.3016    0.7016
    0.5182    0.7602

    0.3016    0.7016
    0.3224    0.8105

    0.3016    0.7016
    0.6289    0.7159

    0.5182    0.7602
    0.3224    0.8105

    0.5182    0.7602
    0.6289    0.7159

    0.5182    0.7602
    0.6350    0.7960

    0.3224    0.8105
    0.4798    0.8375

    0.3224    0.8105
    0.3581    0.8711

    0.3224    0.8105
    0.6350    0.7960

    0.4798    0.8375
    0.3581    0.8711

    0.4798    0.8375
    0.6350    0.7960

    0.4798    0.8375
    0.5614    0.8648

    0.3581    0.8711
    0.4168    0.9019

    0.3581    0.8711
    0.3277    0.9281

    0.3581    0.8711
    0.5614    0.8648

    0.4168    0.9019
    0.3277    0.9281

    0.4168    0.9019
    0.5614    0.8648

    0.4168    0.9019
    0.4534    0.9371

    0.3277    0.9281
    0.3507    0.9667

    0.3277    0.9281
    0.2500    1.0000

    0.3277    0.9281
    0.4534    0.9371

    0.3507    0.9667
    0.2500    1.0000

    0.3507    0.9667
    0.4534    0.9371

    0.3507    0.9667
    0.3750    1.0000

    0.2500    1.0000
    0.3750    1.0000

    0.3750    0.0000
    0.4829    0.0580

    0.3750    0.0000
    0.4533    0.1128

    0.3750    0.0000
    0.5000    0.0000

    0.4829    0.0580
    0.4533    0.1128

    0.4829    0.0580
    0.5000    0.0000

    0.4829    0.0580
    0.6518    0.1419

    0.4533    0.1128
    0.5718    0.1895

    0.4533    0.1128
    0.4915    0.2407

    0.4533    0.1128
    0.6518    0.1419

    0.5718    0.1895
    0.4915    0.2407

    0.5718    0.1895
    0.6518    0.1419

    0.5718    0.1895
    0.7017    0.2991

    0.4915    0.2407
    0.5669    0.3442

    0.4915    0.2407
    0.4253    0.4259

    0.4915    0.2407
    0.7017    0.2991

    0.5669    0.3442
    0.4253    0.4259

    0.5669    0.3442
    0.7017    0.2991

    0.5669    0.3442
    0.7096    0.6337

    0.4253    0.4259
    0.5827    0.5852

    0.4253    0.4259
    0.6289    0.7159

    0.4253    0.4259
    0.7096    0.6337

    0.5827    0.5852
    0.6289    0.7159

    0.5827    0.5852
    0.7096    0.6337

    0.5827    0.5852
    0.7033    0.7091

    0.6289    0.7159
    0.6783    0.7577

    0.6289    0.7159
    0.6350    0.7960

    0.6289    0.7159
    0.7033    0.7091

    0.6783    0.7577
    0.6350    0.7960

    0.6783    0.7577
    0.7033    0.7091

    0.6783    0.7577
    0.7347    0.8051

    0.6350    0.7960
    0.6710    0.8375

    0.6350    0.7960
    0.5614    0.8648

    0.6350    0.7960
    0.7347    0.8051

    0.6710    0.8375
    0.5614    0.8648

    0.6710    0.8375
    0.7347    0.8051

    0.6710    0.8375
    0.7042    0.8772

    0.5614    0.8648
    0.5848    0.9005

    0.5614    0.8648
    0.4534    0.9371

    0.5614    0.8648
    0.7042    0.8772

    0.5848    0.9005
    0.4534    0.9371

    0.5848    0.9005
    0.7042    0.8772

    0.5848    0.9005
    0.5980    0.9330

    0.4534    0.9371
    0.4770    0.9706

    0.4534    0.9371
    0.3750    1.0000

    0.4534    0.9371
    0.5980    0.9330

    0.4770    0.9706
    0.3750    1.0000

    0.4770    0.9706
    0.5980    0.9330

    0.4770    0.9706
    0.5000    1.0000

    0.3750    1.0000
    0.5000    1.0000

    0.5000    0.0000
    0.6393    0.0738

    0.5000    0.0000
    0.6518    0.1419

    0.5000    0.0000
    0.6250    0.0000

    0.6393    0.0738
    0.6518    0.1419

    0.6393    0.0738
    0.6250    0.0000

    0.6393    0.0738
    0.7715    0.1492

    0.6518    0.1419
    0.7528    0.2238

    0.6518    0.1419
    0.7017    0.2991

    0.6518    0.1419
    0.7715    0.1492

    0.7528    0.2238
    0.7017    0.2991

    0.7528    0.2238
    0.7715    0.1492

    0.7528    0.2238
    0.8083    0.3210

    0.7017    0.2991
    0.7557    0.5281

    0.7017    0.2991
    0.7096    0.6337

    0.7017    0.2991
    0.8083    0.3210

    0.7557    0.5281
    0.7096    0.6337

    0.7557    0.5281
    0.8083    0.3210

    0.7557    0.5281
    0.7935    0.6408

    0.7096    0.6337
    0.7547    0.6822

    0.7096    0.6337
    0.7033    0.7091

    0.7096    0.6337
    0.7935    0.6408

    0.7547    0.6822
    0.7033    0.7091

    0.7547    0.6822
    0.7935    0.6408

    0.7547    0.6822
    0.8033    0.7379

    0.7033    0.7091
    0.7698    0.7718

    0.7033    0.7091
    0.7347    0.8051

    0.7033    0.7091
    0.8033    0.7379

    0.7698    0.7718
    0.7347    0.8051

    0.7698    0.7718
    0.8033    0.7379

    0.7698    0.7718
    0.8214    0.8224

    0.7347    0.8051
    0.7710    0.8497

    0.7347    0.8051
    0.7042    0.8772

    0.7347    0.8051
    0.8214    0.8224

    0.7710    0.8497
    0.7042    0.8772

    0.7710    0.8497
    0.8214    0.8224

    0.7710    0.8497
    0.8077    0.8908

    0.7042    0.8772
    0.7231    0.9121

    0.7042    0.8772
    0.5980    0.9330

    0.7042    0.8772
    0.8077    0.8908

    0.7231    0.9121
    0.5980    0.9330

    0.7231    0.9121
    0.8077    0.8908

    0.7231    0.9121
    0.7400    0.9442

    0.5980    0.9330
    0.6099    0.9686

    0.5980    0.9330
    0.5000    1.0000

    0.5980    0.9330
    0.7400    0.9442

    0.6099    0.9686
    0.5000    1.0000

    0.6099    0.9686
    0.7400    0.9442

    0.6099    0.9686
    0.6250    1.0000

    0.5000    1.0000
    0.6250    1.0000

    0.6250    0.0000
    0.7744    0.0812

    0.6250    0.0000
    0.7715    0.1492

    0.6250    0.0000
    0.7500    0.0000

    0.7744    0.0812
    0.7715    0.1492

    0.7744    0.0812
    0.7500    0.0000

    0.7744    0.0812
    0.8502    0.2052

    0.7715    0.1492
    0.8284    0.2666

    0.7715    0.1492
    0.8083    0.3210

    0.7715    0.1492
    0.8502    0.2052

    0.8284    0.2666
    0.8083    0.3210

    0.8284    0.2666
    0.8502    0.2052

    0.8284    0.2666
    0.8692    0.3576

    0.8083    0.3210
    0.8348    0.4814

    0.8083    0.3210
    0.7935    0.6408

    0.8083    0.3210
    0.8692    0.3576

    0.8348    0.4814
    0.7935    0.6408

    0.8348    0.4814
    0.8692    0.3576

    0.8348    0.4814
    0.8622    0.5635

    0.7935    0.6408
    0.8364    0.6734

    0.7935    0.6408
    0.8033    0.7379

    0.7935    0.6408
    0.8622    0.5635

    0.8364    0.6734
    0.8033    0.7379

    0.8364    0.6734
    0.8622    0.5635

    0.8364    0.6734
    0.8763    0.7052

    0.8033    0.7379
    0.8486    0.7726

    0.8033    0.7379
    0.8214    0.8224

    0.8033    0.7379
    0.8763    0.7052

    0.8486    0.7726
    0.8214    0.8224

    0.8486    0.7726
    0.8763    0.7052

    0.8486    0.7726
    0.8903    0.8085

    0.8214    0.8224
    0.8666    0.8678

    0.8214    0.8224
    0.8077    0.8908

    0.8214    0.8224
    0.8903    0.8085

    0.8666    0.8678
    0.8077    0.8908

    0.8666    0.8678
    0.8903    0.8085

    0.8666    0.8678
    0.9546    0.9533

    0.8077    0.8908
    0.8270    0.9355

    0.8077    0.8908
    0.7400    0.9442

    0.8077    0.8908
    0.9546    0.9533

    0.8270    0.9355
    0.7400    0.9442

    0.8270    0.9355
    0.9546    0.9533

    0.8270    0.9355
    0.8534    0.9787

    0.7400    0.9442
    0.7432    0.9739

    0.7400    0.9442
    0.6250    1.0000

    0.7400    0.9442
    0.8534    0.9787

    0.7432    0.9739
    0.6250    1.0000

    0.7432    0.9739
    0.8534    0.9787

    0.7432    0.9739
    0.7500    1.0000

    0.6250    1.0000
    0.7500    1.0000

    0.7500    0.0000
    0.8589    0.1039

    0.7500    0.0000
    0.8502    0.2052

    0.7500    0.0000
    0.8750    0.0000

    0.8589    0.1039
    0.8502    0.2052

    0.8589    0.1039
    0.8750    0.0000

    0.8589    0.1039
    0.9161    0.1760

    0.8502    0.2052
    0.8969    0.2643

    0.8502    0.2052
    0.8692    0.3576

    0.8502    0.2052
    0.9161    0.1760

    0.8969    0.2643
    0.8692    0.3576

    0.8969    0.2643
    0.9161    0.1760

    0.8969    0.2643
    0.9291    0.3274

    0.8692    0.3576
    0.8997    0.4153

    0.8692    0.3576
    0.8622    0.5635

    0.8692    0.3576
    0.9291    0.3274

    0.8997    0.4153
    0.8622    0.5635

    0.8997    0.4153
    0.9291    0.3274

    0.8997    0.4153
    0.9342    0.4507

    0.8622    0.5635
    0.8986    0.5859

    0.8622    0.5635
    0.8763    0.7052

    0.8622    0.5635
    0.9342    0.4507

    0.8986    0.5859
    0.8763    0.7052

    0.8986    0.5859
    0.9342    0.4507

    0.8986    0.5859
    0.9333    0.5984

    0.8763    0.7052
    0.9117    0.7235

    0.8763    0.7052
    0.8903    0.8085

    0.8763    0.7052
    0.9333    0.5984

    0.9117    0.7235
    0.8903    0.8085

    0.9117    0.7235
    0.9333    0.5984

    0.9117    0.7235
    0.9441    0.7398

    0.8903    0.8085
    0.9355    0.8274

    0.8903    0.8085
    0.9546    0.9533

    0.8903    0.8085
    0.9441    0.7398

    0.9355    0.8274
    0.9546    0.9533

    0.9355    0.8274
    0.9441    0.7398

    0.9355    0.8274
    0.9783    0.8528

    0.9546    0.9533
    0.9627    0.9614

    0.9546    0.9533
    0.8534    0.9787

    0.9546    0.9533
    0.9783    0.8528

    0.9627    0.9614
    0.8534    0.9787

    0.9627    0.9614
    0.9783    0.8528

    0.9627    0.9614
    0.9733    0.9721

    0.8534    0.9787
    0.8643    0.9899

    0.8534    0.9787
    0.7500    1.0000

    0.8534    0.9787
    0.9733    0.9721

    0.8643    0.9899
    0.7500    1.0000

    0.8643    0.9899
    0.9733    0.9721

    0.8643    0.9899
    0.8750    1.0000

    0.7500    1.0000
    0.8750    1.0000

    0.8750    0.0000
    0.9484    0.0783

    0.8750    0.0000
    0.9161    0.1760

    0.8750    0.0000
    1.0000    0.0000

    0.9484    0.0783
    0.9161    0.1760

    0.9484    0.0783
    1.0000    0.0000

    0.9484    0.0783
    1.0000    0.1250

    0.9161    0.1760
    0.9610    0.2169

    0.9161    0.1760
    0.9291    0.3274

    0.9161    0.1760
    1.0000    0.1250

    0.9610    0.2169
    0.9291    0.3274

    0.9610    0.2169
    1.0000    0.1250

    0.9610    0.2169
    1.0000    0.2500

    0.9291    0.3274
    0.9673    0.3506

    0.9291    0.3274
    0.9342    0.4507

    0.9291    0.3274
    1.0000    0.2500

    0.9673    0.3506
    0.9342    0.4507

    0.9673    0.3506
    1.0000    0.2500

    0.9673    0.3506
    1.0000    0.3750

    0.9342    0.4507
    0.9686    0.4758

    0.9342    0.4507
    0.9333    0.5984

    0.9342    0.4507
    1.0000    0.3750

    0.9686    0.4758
    0.9333    0.5984

    0.9686    0.4758
    1.0000    0.3750

    0.9686    0.4758
    1.0000    0.5000

    0.9333    0.5984
    0.9688    0.6101

    0.9333    0.5984
    0.9441    0.7398

    0.9333    0.5984
    1.0000    0.5000

    0.9688    0.6101
    0.9441    0.7398

    0.9688    0.6101
    1.0000    0.5000

    0.9688    0.6101
    1.0000    0.6250

    0.9441    0.7398
    0.9741    0.7430

    0.9441    0.7398
    0.9783    0.8528

    0.9441    0.7398
    1.0000    0.6250

    0.9741    0.7430
    0.9783    0.8528

    0.9741    0.7430
    1.0000    0.6250

    0.9741    0.7430
    1.0000    0.7500

    0.9783    0.8528
    0.9897    0.8639

    0.9783    0.8528
    0.9733    0.9721

    0.9783    0.8528
    1.0000    0.7500

    0.9897    0.8639
    0.9733    0.9721

    0.9897    0.8639
    1.0000    0.7500

    0.9897    0.8639
    1.0000    0.8750

    0.9733    0.9721
    0.9876    0.9870

    0.9733    0.9721
    0.8750    1.0000

    0.9733    0.9721
    1.0000    0.8750

    0.9876    0.9870
    0.8750    1.0000

    0.9876    0.9870
    1.0000    0.8750

    0.9876    0.9870
    1.0000    1.0000

    0.8750    1.0000
    1.0000    1.0000

    1.0000    0.0000
    1.0000    0.1250

    1.0000    0.1250
    1.0000    0.2500

    1.0000    0.2500
    1.0000    0.3750

    1.0000    0.3750
    1.0000    0.5000

    1.0000    0.5000
    1.0000    0.6250

    1.0000    0.6250
    1.0000    0.7500

    1.0000    0.7500
    1.0000    0.8750

    1.0000    0.8750
    1.0000    1.0000
};


==> tikz/r_ref/twoD/ref_3/rRefinementinit_mesh.tikz <==
\addplot[] table{
    0.0000    0.0000
    0.0625    0.0625

    0.0000    0.0000
    0.0000    0.1250

    0.0000    0.0000
    0.1250    0.0000

    0.0625    0.0625
    0.0000    0.1250

    0.0625    0.0625
    0.1250    0.0000

    0.0625    0.0625
    0.1250    0.1250

    0.0000    0.1250
    0.0625    0.1875

    0.0000    0.1250
    0.0000    0.2500

    0.0000    0.1250
    0.1250    0.1250

    0.0625    0.1875
    0.0000    0.2500

    0.0625    0.1875
    0.1250    0.1250

    0.0625    0.1875
    0.1250    0.2500

    0.0000    0.2500
    0.0625    0.3125

    0.0000    0.2500
    0.0000    0.3750

    0.0000    0.2500
    0.1250    0.2500

    0.0625    0.3125
    0.0000    0.3750

    0.0625    0.3125
    0.1250    0.2500

    0.0625    0.3125
    0.1250    0.3750

    0.0000    0.3750
    0.0625    0.4375

    0.0000    0.3750
    0.0000    0.5000

    0.0000    0.3750
    0.1250    0.3750

    0.0625    0.4375
    0.0000    0.5000

    0.0625    0.4375
    0.1250    0.3750

    0.0625    0.4375
    0.1250    0.5000

    0.0000    0.5000
    0.0625    0.5625

    0.0000    0.5000
    0.0000    0.6250

    0.0000    0.5000
    0.1250    0.5000

    0.0625    0.5625
    0.0000    0.6250

    0.0625    0.5625
    0.1250    0.5000

    0.0625    0.5625
    0.1250    0.6250

    0.0000    0.6250
    0.0625    0.6875

    0.0000    0.6250
    0.0000    0.7500

    0.0000    0.6250
    0.1250    0.6250

    0.0625    0.6875
    0.0000    0.7500

    0.0625    0.6875
    0.1250    0.6250

    0.0625    0.6875
    0.1250    0.7500

    0.0000    0.7500
    0.0625    0.8125

    0.0000    0.7500
    0.0000    0.8750

    0.0000    0.7500
    0.1250    0.7500

    0.0625    0.8125
    0.0000    0.8750

    0.0625    0.8125
    0.1250    0.7500

    0.0625    0.8125
    0.1250    0.8750

    0.0000    0.8750
    0.0625    0.9375

    0.0000    0.8750
    0.0000    1.0000

    0.0000    0.8750
    0.1250    0.8750

    0.0625    0.9375
    0.0000    1.0000

    0.0625    0.9375
    0.1250    0.8750

    0.0625    0.9375
    0.1250    1.0000

    0.0000    1.0000
    0.1250    1.0000

    0.1250    0.0000
    0.1875    0.0625

    0.1250    0.0000
    0.1250    0.1250

    0.1250    0.0000
    0.2500    0.0000

    0.1875    0.0625
    0.1250    0.1250

    0.1875    0.0625
    0.2500    0.0000

    0.1875    0.0625
    0.2500    0.1250

    0.1250    0.1250
    0.1875    0.1875

    0.1250    0.1250
    0.1250    0.2500

    0.1250    0.1250
    0.2500    0.1250

    0.1875    0.1875
    0.1250    0.2500

    0.1875    0.1875
    0.2500    0.1250

    0.1875    0.1875
    0.2500    0.2500

    0.1250    0.2500
    0.1875    0.3125

    0.1250    0.2500
    0.1250    0.3750

    0.1250    0.2500
    0.2500    0.2500

    0.1875    0.3125
    0.1250    0.3750

    0.1875    0.3125
    0.2500    0.2500

    0.1875    0.3125
    0.2500    0.3750

    0.1250    0.3750
    0.1875    0.4375

    0.1250    0.3750
    0.1250    0.5000

    0.1250    0.3750
    0.2500    0.3750

    0.1875    0.4375
    0.1250    0.5000

    0.1875    0.4375
    0.2500    0.3750

    0.1875    0.4375
    0.2500    0.5000

    0.1250    0.5000
    0.1875    0.5625

    0.1250    0.5000
    0.1250    0.6250

    0.1250    0.5000
    0.2500    0.5000

    0.1875    0.5625
    0.1250    0.6250

    0.1875    0.5625
    0.2500    0.5000

    0.1875    0.5625
    0.2500    0.6250

    0.1250    0.6250
    0.1875    0.6875

    0.1250    0.6250
    0.1250    0.7500

    0.1250    0.6250
    0.2500    0.6250

    0.1875    0.6875
    0.1250    0.7500

    0.1875    0.6875
    0.2500    0.6250

    0.1875    0.6875
    0.2500    0.7500

    0.1250    0.7500
    0.1875    0.8125

    0.1250    0.7500
    0.1250    0.8750

    0.1250    0.7500
    0.2500    0.7500

    0.1875    0.8125
    0.1250    0.8750

    0.1875    0.8125
    0.2500    0.7500

    0.1875    0.8125
    0.2500    0.8750

    0.1250    0.8750
    0.1875    0.9375

    0.1250    0.8750
    0.1250    1.0000

    0.1250    0.8750
    0.2500    0.8750

    0.1875    0.9375
    0.1250    1.0000

    0.1875    0.9375
    0.2500    0.8750

    0.1875    0.9375
    0.2500    1.0000

    0.1250    1.0000
    0.2500    1.0000

    0.2500    0.0000
    0.3125    0.0625

    0.2500    0.0000
    0.2500    0.1250

    0.2500    0.0000
    0.3750    0.0000

    0.3125    0.0625
    0.2500    0.1250

    0.3125    0.0625
    0.3750    0.0000

    0.3125    0.0625
    0.3750    0.1250

    0.2500    0.1250
    0.3125    0.1875

    0.2500    0.1250
    0.2500    0.2500

    0.2500    0.1250
    0.3750    0.1250

    0.3125    0.1875
    0.2500    0.2500

    0.3125    0.1875
    0.3750    0.1250

    0.3125    0.1875
    0.3750    0.2500

    0.2500    0.2500
    0.3125    0.3125

    0.2500    0.2500
    0.2500    0.3750

    0.2500    0.2500
    0.3750    0.2500

    0.3125    0.3125
    0.2500    0.3750

    0.3125    0.3125
    0.3750    0.2500

    0.3125    0.3125
    0.3750    0.3750

    0.2500    0.3750
    0.3125    0.4375

    0.2500    0.3750
    0.2500    0.5000

    0.2500    0.3750
    0.3750    0.3750

    0.3125    0.4375
    0.2500    0.5000

    0.3125    0.4375
    0.3750    0.3750

    0.3125    0.4375
    0.3750    0.5000

    0.2500    0.5000
    0.3125    0.5625

    0.2500    0.5000
    0.2500    0.6250

    0.2500    0.5000
    0.3750    0.5000

    0.3125    0.5625
    0.2500    0.6250

    0.3125    0.5625
    0.3750    0.5000

    0.3125    0.5625
    0.3750    0.6250

    0.2500    0.6250
    0.3125    0.6875

    0.2500    0.6250
    0.2500    0.7500

    0.2500    0.6250
    0.3750    0.6250

    0.3125    0.6875
    0.2500    0.7500

    0.3125    0.6875
    0.3750    0.6250

    0.3125    0.6875
    0.3750    0.7500

    0.2500    0.7500
    0.3125    0.8125

    0.2500    0.7500
    0.2500    0.8750

    0.2500    0.7500
    0.3750    0.7500

    0.3125    0.8125
    0.2500    0.8750

    0.3125    0.8125
    0.3750    0.7500

    0.3125    0.8125
    0.3750    0.8750

    0.2500    0.8750
    0.3125    0.9375

    0.2500    0.8750
    0.2500    1.0000

    0.2500    0.8750
    0.3750    0.8750

    0.3125    0.9375
    0.2500    1.0000

    0.3125    0.9375
    0.3750    0.8750

    0.3125    0.9375
    0.3750    1.0000

    0.2500    1.0000
    0.3750    1.0000

    0.3750    0.0000
    0.4375    0.0625

    0.3750    0.0000
    0.3750    0.1250

    0.3750    0.0000
    0.5000    0.0000

    0.4375    0.0625
    0.3750    0.1250

    0.4375    0.0625
    0.5000    0.0000

    0.4375    0.0625
    0.5000    0.1250

    0.3750    0.1250
    0.4375    0.1875

    0.3750    0.1250
    0.3750    0.2500

    0.3750    0.1250
    0.5000    0.1250

    0.4375    0.1875
    0.3750    0.2500

    0.4375    0.1875
    0.5000    0.1250

    0.4375    0.1875
    0.5000    0.2500

    0.3750    0.2500
    0.4375    0.3125

    0.3750    0.2500
    0.3750    0.3750

    0.3750    0.2500
    0.5000    0.2500

    0.4375    0.3125
    0.3750    0.3750

    0.4375    0.3125
    0.5000    0.2500

    0.4375    0.3125
    0.5000    0.3750

    0.3750    0.3750
    0.4375    0.4375

    0.3750    0.3750
    0.3750    0.5000

    0.3750    0.3750
    0.5000    0.3750

    0.4375    0.4375
    0.3750    0.5000

    0.4375    0.4375
    0.5000    0.3750

    0.4375    0.4375
    0.5000    0.5000

    0.3750    0.5000
    0.4375    0.5625

    0.3750    0.5000
    0.3750    0.6250

    0.3750    0.5000
    0.5000    0.5000

    0.4375    0.5625
    0.3750    0.6250

    0.4375    0.5625
    0.5000    0.5000

    0.4375    0.5625
    0.5000    0.6250

    0.3750    0.6250
    0.4375    0.6875

    0.3750    0.6250
    0.3750    0.7500

    0.3750    0.6250
    0.5000    0.6250

    0.4375    0.6875
    0.3750    0.7500

    0.4375    0.6875
    0.5000    0.6250

    0.4375    0.6875
    0.5000    0.7500

    0.3750    0.7500
    0.4375    0.8125

    0.3750    0.7500
    0.3750    0.8750

    0.3750    0.7500
    0.5000    0.7500

    0.4375    0.8125
    0.3750    0.8750

    0.4375    0.8125
    0.5000    0.7500

    0.4375    0.8125
    0.5000    0.8750

    0.3750    0.8750
    0.4375    0.9375

    0.3750    0.8750
    0.3750    1.0000

    0.3750    0.8750
    0.5000    0.8750

    0.4375    0.9375
    0.3750    1.0000

    0.4375    0.9375
    0.5000    0.8750

    0.4375    0.9375
    0.5000    1.0000

    0.3750    1.0000
    0.5000    1.0000

    0.5000    0.0000
    0.5625    0.0625

    0.5000    0.0000
    0.5000    0.1250

    0.5000    0.0000
    0.6250    0.0000

    0.5625    0.0625
    0.5000    0.1250

    0.5625    0.0625
    0.6250    0.0000

    0.5625    0.0625
    0.6250    0.1250

    0.5000    0.1250
    0.5625    0.1875

    0.5000    0.1250
    0.5000    0.2500

    0.5000    0.1250
    0.6250    0.1250

    0.5625    0.1875
    0.5000    0.2500

    0.5625    0.1875
    0.6250    0.1250

    0.5625    0.1875
    0.6250    0.2500

    0.5000    0.2500
    0.5625    0.3125

    0.5000    0.2500
    0.5000    0.3750

    0.5000    0.2500
    0.6250    0.2500

    0.5625    0.3125
    0.5000    0.3750

    0.5625    0.3125
    0.6250    0.2500

    0.5625    0.3125
    0.6250    0.3750

    0.5000    0.3750
    0.5625    0.4375

    0.5000    0.3750
    0.5000    0.5000

    0.5000    0.3750
    0.6250    0.3750

    0.5625    0.4375
    0.5000    0.5000

    0.5625    0.4375
    0.6250    0.3750

    0.5625    0.4375
    0.6250    0.5000

    0.5000    0.5000
    0.5625    0.5625

    0.5000    0.5000
    0.5000    0.6250

    0.5000    0.5000
    0.6250    0.5000

    0.5625    0.5625
    0.5000    0.6250

    0.5625    0.5625
    0.6250    0.5000

    0.5625    0.5625
    0.6250    0.6250

    0.5000    0.6250
    0.5625    0.6875

    0.5000    0.6250
    0.5000    0.7500

    0.5000    0.6250
    0.6250    0.6250

    0.5625    0.6875
    0.5000    0.7500

    0.5625    0.6875
    0.6250    0.6250

    0.5625    0.6875
    0.6250    0.7500

    0.5000    0.7500
    0.5625    0.8125

    0.5000    0.7500
    0.5000    0.8750

    0.5000    0.7500
    0.6250    0.7500

    0.5625    0.8125
    0.5000    0.8750

    0.5625    0.8125
    0.6250    0.7500

    0.5625    0.8125
    0.6250    0.8750

    0.5000    0.8750
    0.5625    0.9375

    0.5000    0.8750
    0.5000    1.0000

    0.5000    0.8750
    0.6250    0.8750

    0.5625    0.9375
    0.5000    1.0000

    0.5625    0.9375
    0.6250    0.8750

    0.5625    0.9375
    0.6250    1.0000

    0.5000    1.0000
    0.6250    1.0000

    0.6250    0.0000
    0.6875    0.0625

    0.6250    0.0000
    0.6250    0.1250

    0.6250    0.0000
    0.7500    0.0000

    0.6875    0.0625
    0.6250    0.1250

    0.6875    0.0625
    0.7500    0.0000

    0.6875    0.0625
    0.7500    0.1250

    0.6250    0.1250
    0.6875    0.1875

    0.6250    0.1250
    0.6250    0.2500

    0.6250    0.1250
    0.7500    0.1250

    0.6875    0.1875
    0.6250    0.2500

    0.6875    0.1875
    0.7500    0.1250

    0.6875    0.1875
    0.7500    0.2500

    0.6250    0.2500
    0.6875    0.3125

    0.6250    0.2500
    0.6250    0.3750

    0.6250    0.2500
    0.7500    0.2500

    0.6875    0.3125
    0.6250    0.3750

    0.6875    0.3125
    0.7500    0.2500

    0.6875    0.3125
    0.7500    0.3750

    0.6250    0.3750
    0.6875    0.4375

    0.6250    0.3750
    0.6250    0.5000

    0.6250    0.3750
    0.7500    0.3750

    0.6875    0.4375
    0.6250    0.5000

    0.6875    0.4375
    0.7500    0.3750

    0.6875    0.4375
    0.7500    0.5000

    0.6250    0.5000
    0.6875    0.5625

    0.6250    0.5000
    0.6250    0.6250

    0.6250    0.5000
    0.7500    0.5000

    0.6875    0.5625
    0.6250    0.6250

    0.6875    0.5625
    0.7500    0.5000

    0.6875    0.5625
    0.7500    0.6250

    0.6250    0.6250
    0.6875    0.6875

    0.6250    0.6250
    0.6250    0.7500

    0.6250    0.6250
    0.7500    0.6250

    0.6875    0.6875
    0.6250    0.7500

    0.6875    0.6875
    0.7500    0.6250

    0.6875    0.6875
    0.7500    0.7500

    0.6250    0.7500
    0.6875    0.8125

    0.6250    0.7500
    0.6250    0.8750

    0.6250    0.7500
    0.7500    0.7500

    0.6875    0.8125
    0.6250    0.8750

    0.6875    0.8125
    0.7500    0.7500

    0.6875    0.8125
    0.7500    0.8750

    0.6250    0.8750
    0.6875    0.9375

    0.6250    0.8750
    0.6250    1.0000

    0.6250    0.8750
    0.7500    0.8750

    0.6875    0.9375
    0.6250    1.0000

    0.6875    0.9375
    0.7500    0.8750

    0.6875    0.9375
    0.7500    1.0000

    0.6250    1.0000
    0.7500    1.0000

    0.7500    0.0000
    0.8125    0.0625

    0.7500    0.0000
    0.7500    0.1250

    0.7500    0.0000
    0.8750    0.0000

    0.8125    0.0625
    0.7500    0.1250

    0.8125    0.0625
    0.8750    0.0000

    0.8125    0.0625
    0.8750    0.1250

    0.7500    0.1250
    0.8125    0.1875

    0.7500    0.1250
    0.7500    0.2500

    0.7500    0.1250
    0.8750    0.1250

    0.8125    0.1875
    0.7500    0.2500

    0.8125    0.1875
    0.8750    0.1250

    0.8125    0.1875
    0.8750    0.2500

    0.7500    0.2500
    0.8125    0.3125

    0.7500    0.2500
    0.7500    0.3750

    0.7500    0.2500
    0.8750    0.2500

    0.8125    0.3125
    0.7500    0.3750

    0.8125    0.3125
    0.8750    0.2500

    0.8125    0.3125
    0.8750    0.3750

    0.7500    0.3750
    0.8125    0.4375

    0.7500    0.3750
    0.7500    0.5000

    0.7500    0.3750
    0.8750    0.3750

    0.8125    0.4375
    0.7500    0.5000

    0.8125    0.4375
    0.8750    0.3750

    0.8125    0.4375
    0.8750    0.5000

    0.7500    0.5000
    0.8125    0.5625

    0.7500    0.5000
    0.7500    0.6250

    0.7500    0.5000
    0.8750    0.5000

    0.8125    0.5625
    0.7500    0.6250

    0.8125    0.5625
    0.8750    0.5000

    0.8125    0.5625
    0.8750    0.6250

    0.7500    0.6250
    0.8125    0.6875

    0.7500    0.6250
    0.7500    0.7500

    0.7500    0.6250
    0.8750    0.6250

    0.8125    0.6875
    0.7500    0.7500

    0.8125    0.6875
    0.8750    0.6250

    0.8125    0.6875
    0.8750    0.7500

    0.7500    0.7500
    0.8125    0.8125

    0.7500    0.7500
    0.7500    0.8750

    0.7500    0.7500
    0.8750    0.7500

    0.8125    0.8125
    0.7500    0.8750

    0.8125    0.8125
    0.8750    0.7500

    0.8125    0.8125
    0.8750    0.8750

    0.7500    0.8750
    0.8125    0.9375

    0.7500    0.8750
    0.7500    1.0000

    0.7500    0.8750
    0.8750    0.8750

    0.8125    0.9375
    0.7500    1.0000

    0.8125    0.9375
    0.8750    0.8750

    0.8125    0.9375
    0.8750    1.0000

    0.7500    1.0000
    0.8750    1.0000

    0.8750    0.0000
    0.9375    0.0625

    0.8750    0.0000
    0.8750    0.1250

    0.8750    0.0000
    1.0000    0.0000

    0.9375    0.0625
    0.8750    0.1250

    0.9375    0.0625
    1.0000    0.0000

    0.9375    0.0625
    1.0000    0.1250

    0.8750    0.1250
    0.9375    0.1875

    0.8750    0.1250
    0.8750    0.2500

    0.8750    0.1250
    1.0000    0.1250

    0.9375    0.1875
    0.8750    0.2500

    0.9375    0.1875
    1.0000    0.1250

    0.9375    0.1875
    1.0000    0.2500

    0.8750    0.2500
    0.9375    0.3125

    0.8750    0.2500
    0.8750    0.3750

    0.8750    0.2500
    1.0000    0.2500

    0.9375    0.3125
    0.8750    0.3750

    0.9375    0.3125
    1.0000    0.2500

    0.9375    0.3125
    1.0000    0.3750

    0.8750    0.3750
    0.9375    0.4375

    0.8750    0.3750
    0.8750    0.5000

    0.8750    0.3750
    1.0000    0.3750

    0.9375    0.4375
    0.8750    0.5000

    0.9375    0.4375
    1.0000    0.3750

    0.9375    0.4375
    1.0000    0.5000

    0.8750    0.5000
    0.9375    0.5625

    0.8750    0.5000
    0.8750    0.6250

    0.8750    0.5000
    1.0000    0.5000

    0.9375    0.5625
    0.8750    0.6250

    0.9375    0.5625
    1.0000    0.5000

    0.9375    0.5625
    1.0000    0.6250

    0.8750    0.6250
    0.9375    0.6875

    0.8750    0.6250
    0.8750    0.7500

    0.8750    0.6250
    1.0000    0.6250

    0.9375    0.6875
    0.8750    0.7500

    0.9375    0.6875
    1.0000    0.6250

    0.9375    0.6875
    1.0000    0.7500

    0.8750    0.7500
    0.9375    0.8125

    0.8750    0.7500
    0.8750    0.8750

    0.8750    0.7500
    1.0000    0.7500

    0.9375    0.8125
    0.8750    0.8750

    0.9375    0.8125
    1.0000    0.7500

    0.9375    0.8125
    1.0000    0.8750

    0.8750    0.8750
    0.9375    0.9375

    0.8750    0.8750
    0.8750    1.0000

    0.8750    0.8750
    1.0000    0.8750

    0.9375    0.9375
    0.8750    1.0000

    0.9375    0.9375
    1.0000    0.8750

    0.9375    0.9375
    1.0000    1.0000

    0.8750    1.0000
    1.0000    1.0000

    1.0000    0.0000
    1.0000    0.1250

    1.0000    0.1250
    1.0000    0.2500

    1.0000    0.2500
    1.0000    0.3750

    1.0000    0.3750
    1.0000    0.5000

    1.0000    0.5000
    1.0000    0.6250

    1.0000    0.6250
    1.0000    0.7500

    1.0000    0.7500
    1.0000    0.8750

    1.0000    0.8750
    1.0000    1.0000
};


==> tikz/r_ref/twoD/ref_4/data.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.017048939598668416,1.0000000000000002,0.9999999999999998,-0.029237322120058,1.2582966088539138,14,0.5
1,0.010243537696897323,1.618526171909716,2.318290349967421,-0.0123972268982558,1.3237930449453024,16,0.5
2,0.0088400514871776,1.9568063564141989,2.4112193014895626,-0.00716346960109862,1.25659919795404,15,0.25
3,0.007911840727575135,2.113826033334475,2.6328532128064746,-0.00554459510900647,1.4418384237433053,15,0.25
4,0.0074026639521698676,2.6613715514355585,2.536450987568582,-0.005994534099333065,1.340174631230978,15,0.25
5,0.006987582186031447,2.996884713698656,3.1006297408055454,-0.0059801348452840335,1.2722523287777983,15,0.25
6,0.0068405274315533615,3.128079575679261,3.6798513607253676,-0.006547947385648174,1.3423172600787636,16,0.25
7,0.00662072347890307,3.12037311629191,4.389405137506431,-0.006167942620988614,1.4177826260637838,16,0.25
8,0.0064994869116502246,3.07046877741815,5.770478456385262,-0.0069141546532627,1.418621586571391,15,0.25
9,0.006445333651872112,3.1217800834225056,6.641633704516382,-0.007545178131189997,1.4344246356166246,15,0.25
10,0.006234496152100594,3.62904471544565,7.412357044091007,-0.006733310915079425,1.4254064370038557,15,0.25
11,0.005829406994967191,3.673892889758875,6.864934515299224,-0.0021870484275642284,1.451394424637069,14,0.125
12,0.0058278439108885235,4.086528578513084,7.720269206206547,-0.0041441438544893815,1.4392896484026116,15,0.125
13,0.0057178832666633025,4.151083482293625,8.255704196408267,-0.0033322581341503716,1.3601970511798576,15,0.125
14,0.005613084313938518,4.315589459145291,8.083439091563811,-0.0013910104448760707,1.2750071064690998,15,0.0625
15,0.005592684410634784,4.480132564523649,8.508201358522268,-0.002266979332308603,1.3793639811677434,14,0.0625
16,0.005546609015129582,4.576861387482133,8.984461294725193,-0.001902585370226812,1.5483824937909132,14,0.0625
17,0.005522492743944023,4.637364620528805,9.291928889728768,-0.0022607111242397377,1.4180075126068579,15,0.0625
18,0.005483973810727837,4.737536827760929,9.348486240653177,-0.0020278819341790627,1.4315159794651893,15,0.0625
19,0.005459061301614582,4.710148932478058,9.73066427376378,-0.0022560500272150877,1.6593890026107938,14,0.0625
20,0.005428807759314731,4.821438020073212,9.939259694968632,nan,nan,nan,nan


==> tikz/r_ref/twoD/ref_4/rRefinementfinal_mesh.tikz <==
\addplot[] table{
    0.0000    0.0000
    0.0331    0.0330

    0.0000    0.0000
    0.0000    0.0625

    0.0000    0.0000
    0.0625    0.0000

    0.0331    0.0330
    0.0000    0.0625

    0.0331    0.0330
    0.0625    0.0000

    0.0331    0.0330
    0.0703    0.0701

    0.0000    0.0625
    0.0362    0.0991

    0.0000    0.0625
    0.0000    0.1250

    0.0000    0.0625
    0.0703    0.0701

    0.0362    0.0991
    0.0000    0.1250

    0.0362    0.0991
    0.0703    0.0701

    0.0362    0.0991
    0.0755    0.1358

    0.0000    0.1250
    0.0384    0.1631

    0.0000    0.1250
    0.0000    0.1875

    0.0000    0.1250
    0.0755    0.1358

    0.0384    0.1631
    0.0000    0.1875

    0.0384    0.1631
    0.0755    0.1358

    0.0384    0.1631
    0.0792    0.2007

    0.0000    0.1875
    0.0401    0.2266

    0.0000    0.1875
    0.0000    0.2500

    0.0000    0.1875
    0.0792    0.2007

    0.0401    0.2266
    0.0000    0.2500

    0.0401    0.2266
    0.0792    0.2007

    0.0401    0.2266
    0.0818    0.2644

    0.0000    0.2500
    0.0415    0.2901

    0.0000    0.2500
    0.0000    0.3125

    0.0000    0.2500
    0.0818    0.2644

    0.0415    0.2901
    0.0000    0.3125

    0.0415    0.2901
    0.0818    0.2644

    0.0415    0.2901
    0.0864    0.3304

    0.0000    0.3125
    0.0425    0.3538

    0.0000    0.3125
    0.0000    0.3750

    0.0000    0.3125
    0.0864    0.3304

    0.0425    0.3538
    0.0000    0.3750

    0.0425    0.3538
    0.0864    0.3304

    0.0425    0.3538
    0.0841    0.3960

    0.0000    0.3750
    0.0413    0.4185

    0.0000    0.3750
    0.0000    0.4375

    0.0000    0.3750
    0.0841    0.3960

    0.0413    0.4185
    0.0000    0.4375

    0.0413    0.4185
    0.0841    0.3960

    0.0413    0.4185
    0.0821    0.4633

    0.0000    0.4375
    0.0443    0.4843

    0.0000    0.4375
    0.0000    0.5000

    0.0000    0.4375
    0.0821    0.4633

    0.0443    0.4843
    0.0000    0.5000

    0.0443    0.4843
    0.0821    0.4633

    0.0443    0.4843
    0.1048    0.5317

    0.0000    0.5000
    0.0512    0.5427

    0.0000    0.5000
    0.0000    0.5625

    0.0000    0.5000
    0.1048    0.5317

    0.0512    0.5427
    0.0000    0.5625

    0.0512    0.5427
    0.1048    0.5317

    0.0512    0.5427
    0.0921    0.5790

    0.0000    0.5625
    0.0440    0.6007

    0.0000    0.5625
    0.0000    0.6250

    0.0000    0.5625
    0.0921    0.5790

    0.0440    0.6007
    0.0000    0.6250

    0.0440    0.6007
    0.0921    0.5790

    0.0440    0.6007
    0.0739    0.6464

    0.0000    0.6250
    0.0372    0.6718

    0.0000    0.6250
    0.0000    0.6875

    0.0000    0.6250
    0.0739    0.6464

    0.0372    0.6718
    0.0000    0.6875

    0.0372    0.6718
    0.0739    0.6464

    0.0372    0.6718
    0.0728    0.7500

    0.0000    0.6875
    0.0375    0.7576

    0.0000    0.6875
    0.0000    0.7500

    0.0000    0.6875
    0.0728    0.7500

    0.0375    0.7576
    0.0000    0.7500

    0.0375    0.7576
    0.0728    0.7500

    0.0375    0.7576
    0.1005    0.8173

    0.0000    0.7500
    0.0522    0.8213

    0.0000    0.7500
    0.0000    0.8125

    0.0000    0.7500
    0.1005    0.8173

    0.0522    0.8213
    0.0000    0.8125

    0.0522    0.8213
    0.1005    0.8173

    0.0522    0.8213
    0.1300    0.8598

    0.0000    0.8125
    0.0593    0.8616

    0.0000    0.8125
    0.0000    0.8750

    0.0000    0.8125
    0.1300    0.8598

    0.0593    0.8616
    0.0000    0.8750

    0.0593    0.8616
    0.1300    0.8598

    0.0593    0.8616
    0.0955    0.9010

    0.0000    0.8750
    0.0440    0.9165

    0.0000    0.8750
    0.0000    0.9375

    0.0000    0.8750
    0.0955    0.9010

    0.0440    0.9165
    0.0000    0.9375

    0.0440    0.9165
    0.0955    0.9010

    0.0440    0.9165
    0.0746    0.9505

    0.0000    0.9375
    0.0352    0.9722

    0.0000    0.9375
    0.0000    1.0000

    0.0000    0.9375
    0.0746    0.9505

    0.0352    0.9722
    0.0000    1.0000

    0.0352    0.9722
    0.0746    0.9505

    0.0352    0.9722
    0.0625    1.0000

    0.0000    1.0000
    0.0625    1.0000

    0.0625    0.0000
    0.0995    0.0361

    0.0625    0.0000
    0.0703    0.0701

    0.0625    0.0000
    0.1250    0.0000

    0.0995    0.0361
    0.0703    0.0701

    0.0995    0.0361
    0.1250    0.0000

    0.0995    0.0361
    0.1366    0.0752

    0.0703    0.0701
    0.1073    0.1068

    0.0703    0.0701
    0.0755    0.1358

    0.0703    0.0701
    0.1366    0.0752

    0.1073    0.1068
    0.0755    0.1358

    0.1073    0.1068
    0.1366    0.0752

    0.1073    0.1068
    0.1466    0.1458

    0.0755    0.1358
    0.1126    0.1744

    0.0755    0.1358
    0.0792    0.2007

    0.0755    0.1358
    0.1466    0.1458

    0.1126    0.1744
    0.0792    0.2007

    0.1126    0.1744
    0.1466    0.1458

    0.1126    0.1744
    0.1482    0.2173

    0.0792    0.2007
    0.1149    0.2422

    0.0792    0.2007
    0.0818    0.2644

    0.0792    0.2007
    0.1482    0.2173

    0.1149    0.2422
    0.0818    0.2644

    0.1149    0.2422
    0.1482    0.2173

    0.1149    0.2422
    0.1485    0.2860

    0.0818    0.2644
    0.1161    0.3103

    0.0818    0.2644
    0.0864    0.3304

    0.0818    0.2644
    0.1485    0.2860

    0.1161    0.3103
    0.0864    0.3304

    0.1161    0.3103
    0.1485    0.2860

    0.1161    0.3103
    0.1432    0.3622

    0.0864    0.3304
    0.1143    0.3809

    0.0864    0.3304
    0.0841    0.3960

    0.0864    0.3304
    0.1432    0.3622

    0.1143    0.3809
    0.0841    0.3960

    0.1143    0.3809
    0.1432    0.3622

    0.1143    0.3809
    0.1365    0.4418

    0.0841    0.3960
    0.1083    0.4533

    0.0841    0.3960
    0.0821    0.4633

    0.0841    0.3960
    0.1365    0.4418

    0.1083    0.4533
    0.0821    0.4633

    0.1083    0.4533
    0.1365    0.4418

    0.1083    0.4533
    0.1281    0.5143

    0.0821    0.4633
    0.1172    0.5236

    0.0821    0.4633
    0.1048    0.5317

    0.0821    0.4633
    0.1281    0.5143

    0.1172    0.5236
    0.1048    0.5317

    0.1172    0.5236
    0.1281    0.5143

    0.1172    0.5236
    0.1706    0.6468

    0.1048    0.5317
    0.1277    0.6116

    0.1048    0.5317
    0.0921    0.5790

    0.1048    0.5317
    0.1706    0.6468

    0.1277    0.6116
    0.0921    0.5790

    0.1277    0.6116
    0.1706    0.6468

    0.1277    0.6116
    0.1630    0.7108

    0.0921    0.5790
    0.1170    0.6826

    0.0921    0.5790
    0.0739    0.6464

    0.0921    0.5790
    0.1630    0.7108

    0.1170    0.6826
    0.0739    0.6464

    0.1170    0.6826
    0.1630    0.7108

    0.1170    0.6826
    0.1693    0.7655

    0.0739    0.6464
    0.1222    0.7611

    0.0739    0.6464
    0.0728    0.7500

    0.0739    0.6464
    0.1693    0.7655

    0.1222    0.7611
    0.0728    0.7500

    0.1222    0.7611
    0.1693    0.7655

    0.1222    0.7611
    0.1872    0.8101

    0.0728    0.7500
    0.1464    0.8133

    0.0728    0.7500
    0.1005    0.8173

    0.0728    0.7500
    0.1872    0.8101

    0.1464    0.8133
    0.1005    0.8173

    0.1464    0.8133
    0.1872    0.8101

    0.1464    0.8133
    0.2060    0.8456

    0.1005    0.8173
    0.1676    0.8518

    0.1005    0.8173
    0.1300    0.8598

    0.1005    0.8173
    0.2060    0.8456

    0.1676    0.8518
    0.1300    0.8598

    0.1676    0.8518
    0.2060    0.8456

    0.1676    0.8518
    0.2189    0.8797

    0.1300    0.8598
    0.1550    0.8904

    0.1300    0.8598
    0.0955    0.9010

    0.1300    0.8598
    0.2189    0.8797

    0.1550    0.8904
    0.0955    0.9010

    0.1550    0.8904
    0.2189    0.8797

    0.1550    0.8904
    0.1791    0.9180

    0.0955    0.9010
    0.1246    0.9328

    0.0955    0.9010
    0.0746    0.9505

    0.0955    0.9010
    0.1791    0.9180

    0.1246    0.9328
    0.0746    0.9505

    0.1246    0.9328
    0.1791    0.9180

    0.1246    0.9328
    0.1488    0.9596

    0.0746    0.9505
    0.1026    0.9771

    0.0746    0.9505
    0.0625    1.0000

    0.0746    0.9505
    0.1488    0.9596

    0.1026    0.9771
    0.0625    1.0000

    0.1026    0.9771
    0.1488    0.9596

    0.1026    0.9771
    0.1250    1.0000

    0.0625    1.0000
    0.1250    1.0000

    0.1250    0.0000
    0.1640    0.0385

    0.1250    0.0000
    0.1366    0.0752

    0.1250    0.0000
    0.1875    0.0000

    0.1640    0.0385
    0.1366    0.0752

    0.1640    0.0385
    0.1875    0.0000

    0.1640    0.0385
    0.2037    0.0794

    0.1366    0.0752
    0.1762    0.1123

    0.1366    0.0752
    0.1466    0.1458

    0.1366    0.0752
    0.2037    0.0794

    0.1762    0.1123
    0.1466    0.1458

    0.1762    0.1123
    0.2037    0.0794

    0.1762    0.1123
    0.2192    0.1470

    0.1466    0.1458
    0.1842    0.1831

    0.1466    0.1458
    0.1482    0.2173

    0.1466    0.1458
    0.2192    0.1470

    0.1842    0.1831
    0.1482    0.2173

    0.1842    0.1831
    0.2192    0.1470

    0.1842    0.1831
    0.2211    0.2199

    0.1482    0.2173
    0.1818    0.2587

    0.1482    0.2173
    0.1485    0.2860

    0.1482    0.2173
    0.2211    0.2199

    0.1818    0.2587
    0.1485    0.2860

    0.1818    0.2587
    0.2211    0.2199

    0.1818    0.2587
    0.2073    0.3092

    0.1485    0.2860
    0.1740    0.3380

    0.1485    0.2860
    0.1432    0.3622

    0.1485    0.2860
    0.2073    0.3092

    0.1740    0.3380
    0.1432    0.3622

    0.1740    0.3380
    0.2073    0.3092

    0.1740    0.3380
    0.1952    0.3966

    0.1432    0.3622
    0.1662    0.4201

    0.1432    0.3622
    0.1365    0.4418

    0.1432    0.3622
    0.1952    0.3966

    0.1662    0.4201
    0.1365    0.4418

    0.1662    0.4201
    0.1952    0.3966

    0.1662    0.4201
    0.1851    0.4824

    0.1365    0.4418
    0.1591    0.4992

    0.1365    0.4418
    0.1281    0.5143

    0.1365    0.4418
    0.1851    0.4824

    0.1591    0.4992
    0.1281    0.5143

    0.1591    0.4992
    0.1851    0.4824

    0.1591    0.4992
    0.1856    0.5817

    0.1281    0.5143
    0.1771    0.6141

    0.1281    0.5143
    0.1706    0.6468

    0.1281    0.5143
    0.1856    0.5817

    0.1771    0.6141
    0.1706    0.6468

    0.1771    0.6141
    0.1856    0.5817

    0.1771    0.6141
    0.2526    0.7068

    0.1706    0.6468
    0.2059    0.7124

    0.1706    0.6468
    0.1630    0.7108

    0.1706    0.6468
    0.2526    0.7068

    0.2059    0.7124
    0.1630    0.7108

    0.2059    0.7124
    0.2526    0.7068

    0.2059    0.7124
    0.2718    0.7629

    0.1630    0.7108
    0.2224    0.7649

    0.1630    0.7108
    0.1693    0.7655

    0.1630    0.7108
    0.2718    0.7629

    0.2224    0.7649
    0.1693    0.7655

    0.2224    0.7649
    0.2718    0.7629

    0.2224    0.7649
    0.2761    0.7992

    0.1693    0.7655
    0.2343    0.8034

    0.1693    0.7655
    0.1872    0.8101

    0.1693    0.7655
    0.2761    0.7992

    0.2343    0.8034
    0.1872    0.8101

    0.2343    0.8034
    0.2761    0.7992

    0.2343    0.8034
    0.2847    0.8312

    0.1872    0.8101
    0.2459    0.8381

    0.1872    0.8101
    0.2060    0.8456

    0.1872    0.8101
    0.2847    0.8312

    0.2459    0.8381
    0.2060    0.8456

    0.2459    0.8381
    0.2847    0.8312

    0.2459    0.8381
    0.2955    0.8602

    0.2060    0.8456
    0.2564    0.8699

    0.2060    0.8456
    0.2189    0.8797

    0.2060    0.8456
    0.2955    0.8602

    0.2564    0.8699
    0.2189    0.8797

    0.2564    0.8699
    0.2955    0.8602

    0.2564    0.8699
    0.3019    0.8876

    0.2189    0.8797
    0.2376    0.9040

    0.2189    0.8797
    0.1791    0.9180

    0.2189    0.8797
    0.3019    0.8876

    0.2376    0.9040
    0.1791    0.9180

    0.2376    0.9040
    0.3019    0.8876

    0.2376    0.9040
    0.2554    0.9265

    0.1791    0.9180
    0.1991    0.9421

    0.1791    0.9180
    0.1488    0.9596

    0.1791    0.9180
    0.2554    0.9265

    0.1991    0.9421
    0.1488    0.9596

    0.1991    0.9421
    0.2554    0.9265

    0.1991    0.9421
    0.2173    0.9638

    0.1488    0.9596
    0.1696    0.9802

    0.1488    0.9596
    0.1250    1.0000

    0.1488    0.9596
    0.2173    0.9638

    0.1696    0.9802
    0.1250    1.0000

    0.1696    0.9802
    0.2173    0.9638

    0.1696    0.9802
    0.1875    1.0000

    0.1250    1.0000
    0.1875    1.0000

    0.1875    0.0000
    0.2286    0.0403

    0.1875    0.0000
    0.2037    0.0794

    0.1875    0.0000
    0.2500    0.0000

    0.2286    0.0403
    0.2037    0.0794

    0.2286    0.0403
    0.2500    0.0000

    0.2286    0.0403
    0.2684    0.0800

    0.2037    0.0794
    0.2447    0.1131

    0.2037    0.0794
    0.2192    0.1470

    0.2037    0.0794
    0.2684    0.0800

    0.2447    0.1131
    0.2192    0.1470

    0.2447    0.1131
    0.2684    0.0800

    0.2447    0.1131
    0.2874    0.1438

    0.2192    0.1470
    0.2600    0.1797

    0.2192    0.1470
    0.2211    0.2199

    0.2192    0.1470
    0.2874    0.1438

    0.2600    0.1797
    0.2211    0.2199

    0.2600    0.1797
    0.2874    0.1438

    0.2600    0.1797
    0.3088    0.2046

    0.2211    0.2199
    0.2580    0.2566

    0.2211    0.2199
    0.2073    0.3092

    0.2211    0.2199
    0.3088    0.2046

    0.2580    0.2566
    0.2073    0.3092

    0.2580    0.2566
    0.3088    0.2046

    0.2580    0.2566
    0.2937    0.2919

    0.2073    0.3092
    0.2417    0.3493

    0.2073    0.3092
    0.1952    0.3966

    0.2073    0.3092
    0.2937    0.2919

    0.2417    0.3493
    0.1952    0.3966

    0.2417    0.3493
    0.2937    0.2919

    0.2417    0.3493
    0.2709    0.3943

    0.1952    0.3966
    0.2275    0.4431

    0.1952    0.3966
    0.1851    0.4824

    0.1952    0.3966
    0.2709    0.3943

    0.2275    0.4431
    0.1851    0.4824

    0.2275    0.4431
    0.2709    0.3943

    0.2275    0.4431
    0.2547    0.4980

    0.1851    0.4824
    0.2206    0.5401

    0.1851    0.4824
    0.1856    0.5817

    0.1851    0.4824
    0.2547    0.4980

    0.2206    0.5401
    0.1856    0.5817

    0.2206    0.5401
    0.2547    0.4980

    0.2206    0.5401
    0.2623    0.6015

    0.1856    0.5817
    0.2492    0.6526

    0.1856    0.5817
    0.2526    0.7068

    0.1856    0.5817
    0.2623    0.6015

    0.2492    0.6526
    0.2526    0.7068

    0.2492    0.6526
    0.2623    0.6015

    0.2492    0.6526
    0.3215    0.6978

    0.2526    0.7068
    0.2968    0.7300

    0.2526    0.7068
    0.2718    0.7629

    0.2526    0.7068
    0.3215    0.6978

    0.2968    0.7300
    0.2718    0.7629

    0.2968    0.7300
    0.3215    0.6978

    0.2968    0.7300
    0.3702    0.7553

    0.2718    0.7629
    0.3278    0.7797

    0.2718    0.7629
    0.2761    0.7992

    0.2718    0.7629
    0.3702    0.7553

    0.3278    0.7797
    0.2761    0.7992

    0.3278    0.7797
    0.3702    0.7553

    0.3278    0.7797
    0.3712    0.7990

    0.2761    0.7992
    0.3333    0.8157

    0.2761    0.7992
    0.2847    0.8312

    0.2761    0.7992
    0.3712    0.7990

    0.3333    0.8157
    0.2847    0.8312

    0.3333    0.8157
    0.3712    0.7990

    0.3333    0.8157
    0.3777    0.8357

    0.2847    0.8312
    0.3389    0.8479

    0.2847    0.8312
    0.2955    0.8602

    0.2847    0.8312
    0.3777    0.8357

    0.3389    0.8479
    0.2955    0.8602

    0.3389    0.8479
    0.3777    0.8357

    0.3389    0.8479
    0.3855    0.8646

    0.2955    0.8602
    0.3396    0.8760

    0.2955    0.8602
    0.3019    0.8876

    0.2955    0.8602
    0.3855    0.8646

    0.3396    0.8760
    0.3019    0.8876

    0.3396    0.8760
    0.3855    0.8646

    0.3396    0.8760
    0.3744    0.8916

    0.3019    0.8876
    0.3136    0.9092

    0.3019    0.8876
    0.2554    0.9265

    0.3019    0.8876
    0.3744    0.8916

    0.3136    0.9092
    0.2554    0.9265

    0.3136    0.9092
    0.3744    0.8916

    0.3136    0.9092
    0.3268    0.9285

    0.2554    0.9265
    0.2704    0.9476

    0.2554    0.9265
    0.2173    0.9638

    0.2554    0.9265
    0.3268    0.9285

    0.2704    0.9476
    0.2173    0.9638

    0.2704    0.9476
    0.3268    0.9285

    0.2704    0.9476
    0.2849    0.9675

    0.2173    0.9638
    0.2343    0.9826

    0.2173    0.9638
    0.1875    1.0000

    0.2173    0.9638
    0.2849    0.9675

    0.2343    0.9826
    0.1875    1.0000

    0.2343    0.9826
    0.2849    0.9675

    0.2343    0.9826
    0.2500    1.0000

    0.1875    1.0000
    0.2500    1.0000

    0.2500    0.0000
    0.2917    0.0401

    0.2500    0.0000
    0.2684    0.0800

    0.2500    0.0000
    0.3125    0.0000

    0.2917    0.0401
    0.2684    0.0800

    0.2917    0.0401
    0.3125    0.0000

    0.2917    0.0401
    0.3321    0.0811

    0.2684    0.0800
    0.3121    0.1106

    0.2684    0.0800
    0.2874    0.1438

    0.2684    0.0800
    0.3321    0.0811

    0.3121    0.1106
    0.2874    0.1438

    0.3121    0.1106
    0.3321    0.0811

    0.3121    0.1106
    0.3619    0.1387

    0.2874    0.1438
    0.3373    0.1708

    0.2874    0.1438
    0.3088    0.2046

    0.2874    0.1438
    0.3619    0.1387

    0.3373    0.1708
    0.3088    0.2046

    0.3373    0.1708
    0.3619    0.1387

    0.3373    0.1708
    0.3930    0.1929

    0.3088    0.2046
    0.3492    0.2387

    0.3088    0.2046
    0.2937    0.2919

    0.3088    0.2046
    0.3930    0.1929

    0.3492    0.2387
    0.2937    0.2919

    0.3492    0.2387
    0.3930    0.1929

    0.3492    0.2387
    0.3948    0.2671

    0.2937    0.2919
    0.3312    0.3292

    0.2937    0.2919
    0.2709    0.3943

    0.2937    0.2919
    0.3948    0.2671

    0.3312    0.3292
    0.2709    0.3943

    0.3312    0.3292
    0.3948    0.2671

    0.3312    0.3292
    0.3681    0.3660

    0.2709    0.3943
    0.3089    0.4323

    0.2709    0.3943
    0.2547    0.4980

    0.2709    0.3943
    0.3681    0.3660

    0.3089    0.4323
    0.2547    0.4980

    0.3089    0.4323
    0.3681    0.3660

    0.3089    0.4323
    0.3471    0.4701

    0.2547    0.4980
    0.3014    0.5366

    0.2547    0.4980
    0.2623    0.6015

    0.2547    0.4980
    0.3471    0.4701

    0.3014    0.5366
    0.2623    0.6015

    0.3014    0.5366
    0.3471    0.4701

    0.3014    0.5366
    0.3491    0.5755

    0.2623    0.6015
    0.3297    0.6392

    0.2623    0.6015
    0.3215    0.6978

    0.2623    0.6015
    0.3491    0.5755

    0.3297    0.6392
    0.3215    0.6978

    0.3297    0.6392
    0.3491    0.5755

    0.3297    0.6392
    0.4060    0.6800

    0.3215    0.6978
    0.3809    0.7164

    0.3215    0.6978
    0.3702    0.7553

    0.3215    0.6978
    0.4060    0.6800

    0.3809    0.7164
    0.3702    0.7553

    0.3809    0.7164
    0.4060    0.6800

    0.3809    0.7164
    0.4730    0.7474

    0.3702    0.7553
    0.4305    0.7743

    0.3702    0.7553
    0.3712    0.7990

    0.3702    0.7553
    0.4730    0.7474

    0.4305    0.7743
    0.3712    0.7990

    0.4305    0.7743
    0.4730    0.7474

    0.4305    0.7743
    0.4739    0.7933

    0.3712    0.7990
    0.4363    0.8124

    0.3712    0.7990
    0.3777    0.8357

    0.3712    0.7990
    0.4739    0.7933

    0.4363    0.8124
    0.3777    0.8357

    0.4363    0.8124
    0.4739    0.7933

    0.4363    0.8124
    0.4781    0.8298

    0.3777    0.8357
    0.4225    0.8510

    0.3777    0.8357
    0.3855    0.8646

    0.3777    0.8357
    0.4781    0.8298

    0.4225    0.8510
    0.3855    0.8646

    0.4225    0.8510
    0.4781    0.8298

    0.4225    0.8510
    0.4672    0.8635

    0.3855    0.8646
    0.4120    0.8819

    0.3855    0.8646
    0.3744    0.8916

    0.3855    0.8646
    0.4672    0.8635

    0.4120    0.8819
    0.3744    0.8916

    0.4120    0.8819
    0.4672    0.8635

    0.4120    0.8819
    0.4358    0.8986

    0.3744    0.8916
    0.3845    0.9123

    0.3744    0.8916
    0.3268    0.9285

    0.3744    0.8916
    0.4358    0.8986

    0.3845    0.9123
    0.3268    0.9285

    0.3845    0.9123
    0.4358    0.8986

    0.3845    0.9123
    0.3956    0.9313

    0.3268    0.9285
    0.3382    0.9484

    0.3268    0.9285
    0.2849    0.9675

    0.3268    0.9285
    0.3956    0.9313

    0.3382    0.9484
    0.2849    0.9675

    0.3382    0.9484
    0.3956    0.9313

    0.3382    0.9484
    0.3499    0.9666

    0.2849    0.9675
    0.2990    0.9843

    0.2849    0.9675
    0.2500    1.0000

    0.2849    0.9675
    0.3499    0.9666

    0.2990    0.9843
    0.2500    1.0000

    0.2990    0.9843
    0.3499    0.9666

    0.2990    0.9843
    0.3125    1.0000

    0.2500    1.0000
    0.3125    1.0000

    0.3125    0.0000
    0.3540    0.0397

    0.3125    0.0000
    0.3321    0.0811

    0.3125    0.0000
    0.3750    0.0000

    0.3540    0.0397
    0.3321    0.0811

    0.3540    0.0397
    0.3750    0.0000

    0.3540    0.0397
    0.3924    0.0739

    0.3321    0.0811
    0.3789    0.1072

    0.3321    0.0811
    0.3619    0.1387

    0.3321    0.0811
    0.3924    0.0739

    0.3789    0.1072
    0.3619    0.1387

    0.3789    0.1072
    0.3924    0.0739

    0.3789    0.1072
    0.4383    0.1313

    0.3619    0.1387
    0.4169    0.1617

    0.3619    0.1387
    0.3930    0.1929

    0.3619    0.1387
    0.4383    0.1313

    0.4169    0.1617
    0.3930    0.1929

    0.4169    0.1617
    0.4383    0.1313

    0.4169    0.1617
    0.4800    0.1818

    0.3930    0.1929
    0.4412    0.2235

    0.3930    0.1929
    0.3948    0.2671

    0.3930    0.1929
    0.4800    0.1818

    0.4412    0.2235
    0.3948    0.2671

    0.4412    0.2235
    0.4800    0.1818

    0.4412    0.2235
    0.4967    0.2504

    0.3948    0.2671
    0.4326    0.3055

    0.3948    0.2671
    0.3681    0.3660

    0.3948    0.2671
    0.4967    0.2504

    0.4326    0.3055
    0.3681    0.3660

    0.4326    0.3055
    0.4967    0.2504

    0.4326    0.3055
    0.4709    0.3435

    0.3681    0.3660
    0.4069    0.4048

    0.3681    0.3660
    0.3471    0.4701

    0.3681    0.3660
    0.4709    0.3435

    0.4069    0.4048
    0.3471    0.4701

    0.4069    0.4048
    0.4709    0.3435

    0.4069    0.4048
    0.4462    0.4443

    0.3471    0.4701
    0.3919    0.5094

    0.3471    0.4701
    0.3491    0.5755

    0.3471    0.4701
    0.4462    0.4443

    0.3919    0.5094
    0.3491    0.5755

    0.3919    0.5094
    0.4462    0.4443

    0.3919    0.5094
    0.4374    0.5501

    0.3491    0.5755
    0.4145    0.6179

    0.3491    0.5755
    0.4060    0.6800

    0.3491    0.5755
    0.4374    0.5501

    0.4145    0.6179
    0.4060    0.6800

    0.4145    0.6179
    0.4374    0.5501

    0.4145    0.6179
    0.5906    0.6996

    0.4060    0.6800
    0.5238    0.7244

    0.4060    0.6800
    0.4730    0.7474

    0.4060    0.6800
    0.5906    0.6996

    0.5238    0.7244
    0.4730    0.7474

    0.5238    0.7244
    0.5906    0.6996

    0.5238    0.7244
    0.6054    0.7514

    0.4730    0.7474
    0.5500    0.7725

    0.4730    0.7474
    0.4739    0.7933

    0.4730    0.7474
    0.6054    0.7514

    0.5500    0.7725
    0.4739    0.7933

    0.5500    0.7725
    0.6054    0.7514

    0.5500    0.7725
    0.6019    0.7943

    0.4739    0.7933
    0.5365    0.8134

    0.4739    0.7933
    0.4781    0.8298

    0.4739    0.7933
    0.6019    0.7943

    0.5365    0.8134
    0.4781    0.8298

    0.5365    0.8134
    0.6019    0.7943

    0.5365    0.8134
    0.5793    0.8320

    0.4781    0.8298
    0.5091    0.8495

    0.4781    0.8298
    0.4672    0.8635

    0.4781    0.8298
    0.5793    0.8320

    0.5091    0.8495
    0.4672    0.8635

    0.5091    0.8495
    0.5793    0.8320

    0.5091    0.8495
    0.5303    0.8684

    0.4672    0.8635
    0.4827    0.8835

    0.4672    0.8635
    0.4358    0.8986

    0.4672    0.8635
    0.5303    0.8684

    0.4827    0.8835
    0.4358    0.8986

    0.4827    0.8835
    0.5303    0.8684

    0.4827    0.8835
    0.4976    0.9022

    0.4358    0.8986
    0.4479    0.9179

    0.4358    0.8986
    0.3956    0.9313

    0.4358    0.8986
    0.4976    0.9022

    0.4479    0.9179
    0.3956    0.9313

    0.4479    0.9179
    0.4976    0.9022

    0.4479    0.9179
    0.4637    0.9344

    0.3956    0.9313
    0.4052    0.9503

    0.3956    0.9313
    0.3499    0.9666

    0.3956    0.9313
    0.4637    0.9344

    0.4052    0.9503
    0.3499    0.9666

    0.4052    0.9503
    0.4637    0.9344

    0.4052    0.9503
    0.4150    0.9678

    0.3499    0.9666
    0.3624    0.9835

    0.3499    0.9666
    0.3125    1.0000

    0.3499    0.9666
    0.4150    0.9678

    0.3624    0.9835
    0.3125    1.0000

    0.3624    0.9835
    0.4150    0.9678

    0.3624    0.9835
    0.3750    1.0000

    0.3125    1.0000
    0.3750    1.0000

    0.3750    0.0000
    0.4191    0.0378

    0.3750    0.0000
    0.3924    0.0739

    0.3750    0.0000
    0.4375    0.0000

    0.4191    0.0378
    0.3924    0.0739

    0.4191    0.0378
    0.4375    0.0000

    0.4191    0.0378
    0.4656    0.0817

    0.3924    0.0739
    0.4528    0.1044

    0.3924    0.0739
    0.4383    0.1313

    0.3924    0.0739
    0.4656    0.0817

    0.4528    0.1044
    0.4383    0.1313

    0.4528    0.1044
    0.4656    0.0817

    0.4528    0.1044
    0.5151    0.1273

    0.4383    0.1313
    0.4985    0.1562

    0.4383    0.1313
    0.4800    0.1818

    0.4383    0.1313
    0.5151    0.1273

    0.4985    0.1562
    0.4800    0.1818

    0.4985    0.1562
    0.5151    0.1273

    0.4985    0.1562
    0.5830    0.1839

    0.4800    0.1818
    0.5397    0.2176

    0.4800    0.1818
    0.4967    0.2504

    0.4800    0.1818
    0.5830    0.1839

    0.5397    0.2176
    0.4967    0.2504

    0.5397    0.2176
    0.5830    0.1839

    0.5397    0.2176
    0.6003    0.2602

    0.4967    0.2504
    0.5363    0.2973

    0.4967    0.2504
    0.4709    0.3435

    0.4967    0.2504
    0.6003    0.2602

    0.5363    0.2973
    0.4709    0.3435

    0.5363    0.2973
    0.6003    0.2602

    0.5363    0.2973
    0.5766    0.3448

    0.4709    0.3435
    0.5108    0.3885

    0.4709    0.3435
    0.4462    0.4443

    0.4709    0.3435
    0.5766    0.3448

    0.5108    0.3885
    0.4462    0.4443

    0.5108    0.3885
    0.5766    0.3448

    0.5108    0.3885
    0.5519    0.4344

    0.4462    0.4443
    0.4955    0.4939

    0.4462    0.4443
    0.4374    0.5501

    0.4462    0.4443
    0.5519    0.4344

    0.4955    0.4939
    0.4374    0.5501

    0.4955    0.4939
    0.5519    0.4344

    0.4955    0.4939
    0.6412    0.6493

    0.4374    0.5501
    0.6081    0.6688

    0.4374    0.5501
    0.5906    0.6996

    0.4374    0.5501
    0.6412    0.6493

    0.6081    0.6688
    0.5906    0.6996

    0.6081    0.6688
    0.6412    0.6493

    0.6081    0.6688
    0.6611    0.7085

    0.5906    0.6996
    0.6354    0.7306

    0.5906    0.6996
    0.6054    0.7514

    0.5906    0.6996
    0.6611    0.7085

    0.6354    0.7306
    0.6054    0.7514

    0.6354    0.7306
    0.6611    0.7085

    0.6354    0.7306
    0.6737    0.7582

    0.6054    0.7514
    0.6411    0.7765

    0.6054    0.7514
    0.6019    0.7943

    0.6054    0.7514
    0.6737    0.7582

    0.6411    0.7765
    0.6019    0.7943

    0.6411    0.7765
    0.6737    0.7582

    0.6411    0.7765
    0.6719    0.7994

    0.6019    0.7943
    0.6317    0.8164

    0.6019    0.7943
    0.5793    0.8320

    0.6019    0.7943
    0.6719    0.7994

    0.6317    0.8164
    0.5793    0.8320

    0.6317    0.8164
    0.6719    0.7994

    0.6317    0.8164
    0.6574    0.8378

    0.5793    0.8320
    0.6031    0.8516

    0.5793    0.8320
    0.5303    0.8684

    0.5793    0.8320
    0.6574    0.8378

    0.6031    0.8516
    0.5303    0.8684

    0.6031    0.8516
    0.6574    0.8378

    0.6031    0.8516
    0.6185    0.8711

    0.5303    0.8684
    0.5516    0.8865

    0.5303    0.8684
    0.4976    0.9022

    0.5303    0.8684
    0.6185    0.8711

    0.5516    0.8865
    0.4976    0.9022

    0.5516    0.8865
    0.6185    0.8711

    0.5516    0.8865
    0.5721    0.9016

    0.4976    0.9022
    0.5136    0.9184

    0.4976    0.9022
    0.4637    0.9344

    0.4976    0.9022
    0.5721    0.9016

    0.5136    0.9184
    0.4637    0.9344

    0.5136    0.9184
    0.5721    0.9016

    0.5136    0.9184
    0.5264    0.9345

    0.4637    0.9344
    0.4706    0.9525

    0.4637    0.9344
    0.4150    0.9678

    0.4637    0.9344
    0.5264    0.9345

    0.4706    0.9525
    0.4150    0.9678

    0.4706    0.9525
    0.5264    0.9345

    0.4706    0.9525
    0.4776    0.9701

    0.4150    0.9678
    0.4261    0.9848

    0.4150    0.9678
    0.3750    1.0000

    0.4150    0.9678
    0.4776    0.9701

    0.4261    0.9848
    0.3750    1.0000

    0.4261    0.9848
    0.4776    0.9701

    0.4261    0.9848
    0.4375    1.0000

    0.3750    1.0000
    0.4375    1.0000

    0.4375    0.0000
    0.4842    0.0423

    0.4375    0.0000
    0.4656    0.0817

    0.4375    0.0000
    0.5000    0.0000

    0.4842    0.0423
    0.4656    0.0817

    0.4842    0.0423
    0.5000    0.0000

    0.4842    0.0423
    0.5316    0.1045

    0.4656    0.0817
    0.5238    0.1170

    0.4656    0.0817
    0.5151    0.1273

    0.4656    0.0817
    0.5316    0.1045

    0.5238    0.1170
    0.5151    0.1273

    0.5238    0.1170
    0.5316    0.1045

    0.5238    0.1170
    0.6485    0.1700

    0.5151    0.1273
    0.6158    0.1760

    0.5151    0.1273
    0.5830    0.1839

    0.5151    0.1273
    0.6485    0.1700

    0.6158    0.1760
    0.5830    0.1839

    0.6158    0.1760
    0.6485    0.1700

    0.6158    0.1760
    0.7073    0.2515

    0.5830    0.1839
    0.6526    0.2477

    0.5830    0.1839
    0.6003    0.2602

    0.5830    0.1839
    0.7073    0.2515

    0.6526    0.2477
    0.6003    0.2602

    0.6526    0.2477
    0.7073    0.2515

    0.6526    0.2477
    0.6995    0.3203

    0.6003    0.2602
    0.6393    0.3268

    0.6003    0.2602
    0.5766    0.3448

    0.6003    0.2602
    0.6995    0.3203

    0.6393    0.3268
    0.5766    0.3448

    0.6393    0.3268
    0.6995    0.3203

    0.6393    0.3268
    0.6777    0.4048

    0.5766    0.3448
    0.6166    0.4122

    0.5766    0.3448
    0.5519    0.4344

    0.5766    0.3448
    0.6777    0.4048

    0.6166    0.4122
    0.5519    0.4344

    0.6166    0.4122
    0.6777    0.4048

    0.6166    0.4122
    0.6948    0.5984

    0.5519    0.4344
    0.6632    0.6146

    0.5519    0.4344
    0.6412    0.6493

    0.5519    0.4344
    0.6948    0.5984

    0.6632    0.6146
    0.6412    0.6493

    0.6632    0.6146
    0.6948    0.5984

    0.6632    0.6146
    0.7044    0.6657

    0.6412    0.6493
    0.6834    0.6877

    0.6412    0.6493
    0.6611    0.7085

    0.6412    0.6493
    0.7044    0.6657

    0.6834    0.6877
    0.6611    0.7085

    0.6834    0.6877
    0.7044    0.6657

    0.6834    0.6877
    0.7186    0.7205

    0.6611    0.7085
    0.6963    0.7397

    0.6611    0.7085
    0.6737    0.7582

    0.6611    0.7085
    0.7186    0.7205

    0.6963    0.7397
    0.6737    0.7582

    0.6963    0.7397
    0.7186    0.7205

    0.6963    0.7397
    0.7260    0.7660

    0.6737    0.7582
    0.7011    0.7838

    0.6737    0.7582
    0.6719    0.7994

    0.6737    0.7582
    0.7260    0.7660

    0.7011    0.7838
    0.6719    0.7994

    0.7011    0.7838
    0.7260    0.7660

    0.7011    0.7838
    0.7277    0.8081

    0.6719    0.7994
    0.6957    0.8223

    0.6719    0.7994
    0.6574    0.8378

    0.6719    0.7994
    0.7277    0.8081

    0.6957    0.8223
    0.6574    0.8378

    0.6957    0.8223
    0.7277    0.8081

    0.6957    0.8223
    0.7173    0.8439

    0.6574    0.8378
    0.6729    0.8580

    0.6574    0.8378
    0.6185    0.8711

    0.6574    0.8378
    0.7173    0.8439

    0.6729    0.8580
    0.6185    0.8711

    0.6729    0.8580
    0.7173    0.8439

    0.6729    0.8580
    0.6898    0.8779

    0.6185    0.8711
    0.6328    0.8893

    0.6185    0.8711
    0.5721    0.9016

    0.6185    0.8711
    0.6898    0.8779

    0.6328    0.8893
    0.5721    0.9016

    0.6328    0.8893
    0.6898    0.8779

    0.6328    0.8893
    0.6399    0.9075

    0.5721    0.9016
    0.5795    0.9198

    0.5721    0.9016
    0.5264    0.9345

    0.5721    0.9016
    0.6399    0.9075

    0.5795    0.9198
    0.5264    0.9345

    0.5795    0.9198
    0.6399    0.9075

    0.5795    0.9198
    0.5833    0.9371

    0.5264    0.9345
    0.5324    0.9524

    0.5264    0.9345
    0.4776    0.9701

    0.5264    0.9345
    0.5833    0.9371

    0.5324    0.9524
    0.4776    0.9701

    0.5324    0.9524
    0.5833    0.9371

    0.5324    0.9524
    0.5404    0.9689

    0.4776    0.9701
    0.4889    0.9853

    0.4776    0.9701
    0.4375    1.0000

    0.4776    0.9701
    0.5404    0.9689

    0.4889    0.9853
    0.4375    1.0000

    0.4889    0.9853
    0.5404    0.9689

    0.4889    0.9853
    0.5000    1.0000

    0.4375    1.0000
    0.5000    1.0000

    0.5000    0.0000
    0.5429    0.0519

    0.5000    0.0000
    0.5316    0.1045

    0.5000    0.0000
    0.5625    0.0000

    0.5429    0.0519
    0.5316    0.1045

    0.5429    0.0519
    0.5625    0.0000

    0.5429    0.0519
    0.5793    0.0914

    0.5316    0.1045
    0.6123    0.1269

    0.5316    0.1045
    0.6485    0.1700

    0.5316    0.1045
    0.5793    0.0914

    0.6123    0.1269
    0.6485    0.1700

    0.6123    0.1269
    0.5793    0.0914

    0.6123    0.1269
    0.7117    0.1622

    0.6485    0.1700
    0.7128    0.2050

    0.6485    0.1700
    0.7073    0.2515

    0.6485    0.1700
    0.7117    0.1622

    0.7128    0.2050
    0.7073    0.2515

    0.7128    0.2050
    0.7117    0.1622

    0.7128    0.2050
    0.7629    0.2715

    0.7073    0.2515
    0.7297    0.2960

    0.7073    0.2515
    0.6995    0.3203

    0.7073    0.2515
    0.7629    0.2715

    0.7297    0.2960
    0.6995    0.3203

    0.7297    0.2960
    0.7629    0.2715

    0.7297    0.2960
    0.7539    0.3701

    0.6995    0.3203
    0.7151    0.3799

    0.6995    0.3203
    0.6777    0.4048

    0.6995    0.3203
    0.7539    0.3701

    0.7151    0.3799
    0.6777    0.4048

    0.7151    0.3799
    0.7539    0.3701

    0.7151    0.3799
    0.7440    0.4751

    0.6777    0.4048
    0.7208    0.5283

    0.6777    0.4048
    0.6948    0.5984

    0.6777    0.4048
    0.7440    0.4751

    0.7208    0.5283
    0.6948    0.5984

    0.7208    0.5283
    0.7440    0.4751

    0.7208    0.5283
    0.7486    0.6092

    0.6948    0.5984
    0.7270    0.6402

    0.6948    0.5984
    0.7044    0.6657

    0.6948    0.5984
    0.7486    0.6092

    0.7270    0.6402
    0.7044    0.6657

    0.7270    0.6402
    0.7486    0.6092

    0.7270    0.6402
    0.7566    0.6764

    0.7044    0.6657
    0.7376    0.6991

    0.7044    0.6657
    0.7186    0.7205

    0.7044    0.6657
    0.7566    0.6764

    0.7376    0.6991
    0.7186    0.7205

    0.7376    0.6991
    0.7566    0.6764

    0.7376    0.6991
    0.7650    0.7275

    0.7186    0.7205
    0.7465    0.7472

    0.7186    0.7205
    0.7260    0.7660

    0.7186    0.7205
    0.7650    0.7275

    0.7465    0.7472
    0.7260    0.7660

    0.7465    0.7472
    0.7650    0.7275

    0.7465    0.7472
    0.7738    0.7726

    0.7260    0.7660
    0.7513    0.7905

    0.7260    0.7660
    0.7277    0.8081

    0.7260    0.7660
    0.7738    0.7726

    0.7513    0.7905
    0.7277    0.8081

    0.7513    0.7905
    0.7738    0.7726

    0.7513    0.7905
    0.7741    0.8140

    0.7277    0.8081
    0.7486    0.8293

    0.7277    0.8081
    0.7173    0.8439

    0.7277    0.8081
    0.7741    0.8140

    0.7486    0.8293
    0.7173    0.8439

    0.7486    0.8293
    0.7741    0.8140

    0.7486    0.8293
    0.7698    0.8503

    0.7173    0.8439
    0.7342    0.8642

    0.7173    0.8439
    0.6898    0.8779

    0.7173    0.8439
    0.7698    0.8503

    0.7342    0.8642
    0.6898    0.8779

    0.7342    0.8642
    0.7698    0.8503

    0.7342    0.8642
    0.7508    0.8838

    0.6898    0.8779
    0.6998    0.8960

    0.6898    0.8779
    0.6399    0.9075

    0.6898    0.8779
    0.7508    0.8838

    0.6998    0.8960
    0.6399    0.9075

    0.6998    0.8960
    0.7508    0.8838

    0.6998    0.8960
    0.7101    0.9135

    0.6399    0.9075
    0.6478    0.9245

    0.6399    0.9075
    0.5833    0.9371

    0.6399    0.9075
    0.7101    0.9135

    0.6478    0.9245
    0.5833    0.9371

    0.6478    0.9245
    0.7101    0.9135

    0.6478    0.9245
    0.6550    0.9404

    0.5833    0.9371
    0.5924    0.9537

    0.5833    0.9371
    0.5404    0.9689

    0.5833    0.9371
    0.6550    0.9404

    0.5924    0.9537
    0.5404    0.9689

    0.5924    0.9537
    0.6550    0.9404

    0.5924    0.9537
    0.5964    0.9709

    0.5404    0.9689
    0.5490    0.9857

    0.5404    0.9689
    0.5000    1.0000

    0.5404    0.9689
    0.5964    0.9709

    0.5490    0.9857
    0.5000    1.0000

    0.5490    0.9857
    0.5964    0.9709

    0.5490    0.9857
    0.5625    1.0000

    0.5000    1.0000
    0.5625    1.0000

    0.5625    0.0000
    0.6005    0.0437

    0.5625    0.0000
    0.5793    0.0914

    0.5625    0.0000
    0.6250    0.0000

    0.6005    0.0437
    0.5793    0.0914

    0.6005    0.0437
    0.6250    0.0000

    0.6005    0.0437
    0.6471    0.0732

    0.5793    0.0914
    0.6831    0.1166

    0.5793    0.0914
    0.7117    0.1622

    0.5793    0.0914
    0.6471    0.0732

    0.6831    0.1166
    0.7117    0.1622

    0.6831    0.1166
    0.6471    0.0732

    0.6831    0.1166
    0.7668    0.1689

    0.7117    0.1622
    0.7653    0.2230

    0.7117    0.1622
    0.7629    0.2715

    0.7117    0.1622
    0.7668    0.1689

    0.7653    0.2230
    0.7629    0.2715

    0.7653    0.2230
    0.7668    0.1689

    0.7653    0.2230
    0.7991    0.2758

    0.7629    0.2715
    0.7790    0.3278

    0.7629    0.2715
    0.7539    0.3701

    0.7629    0.2715
    0.7991    0.2758

    0.7790    0.3278
    0.7539    0.3701

    0.7790    0.3278
    0.7991    0.2758

    0.7790    0.3278
    0.7978    0.3716

    0.7539    0.3701
    0.7722    0.4302

    0.7539    0.3701
    0.7440    0.4751

    0.7539    0.3701
    0.7978    0.3716

    0.7722    0.4302
    0.7440    0.4751

    0.7722    0.4302
    0.7978    0.3716

    0.7722    0.4302
    0.7913    0.4737

    0.7440    0.4751
    0.7708    0.5514

    0.7440    0.4751
    0.7486    0.6092

    0.7440    0.4751
    0.7913    0.4737

    0.7708    0.5514
    0.7486    0.6092

    0.7708    0.5514
    0.7913    0.4737

    0.7708    0.5514
    0.7940    0.6030

    0.7486    0.6092
    0.7750    0.6426

    0.7486    0.6092
    0.7566    0.6764

    0.7486    0.6092
    0.7940    0.6030

    0.7750    0.6426
    0.7566    0.6764

    0.7750    0.6426
    0.7940    0.6030

    0.7750    0.6426
    0.7988    0.6722

    0.7566    0.6764
    0.7825    0.7019

    0.7566    0.6764
    0.7650    0.7275

    0.7566    0.6764
    0.7988    0.6722

    0.7825    0.7019
    0.7650    0.7275

    0.7825    0.7019
    0.7988    0.6722

    0.7825    0.7019
    0.8084    0.7270

    0.7650    0.7275
    0.7908    0.7514

    0.7650    0.7275
    0.7738    0.7726

    0.7650    0.7275
    0.8084    0.7270

    0.7908    0.7514
    0.7738    0.7726

    0.7908    0.7514
    0.8084    0.7270

    0.7908    0.7514
    0.8137    0.7747

    0.7738    0.7726
    0.7955    0.7949

    0.7738    0.7726
    0.7741    0.8140

    0.7738    0.7726
    0.8137    0.7747

    0.7955    0.7949
    0.7741    0.8140

    0.7955    0.7949
    0.8137    0.7747

    0.7955    0.7949
    0.8192    0.8174

    0.7741    0.8140
    0.7962    0.8351

    0.7741    0.8140
    0.7698    0.8503

    0.7741    0.8140
    0.8192    0.8174

    0.7962    0.8351
    0.7698    0.8503

    0.7962    0.8351
    0.8192    0.8174

    0.7962    0.8351
    0.8175    0.8579

    0.7698    0.8503
    0.7886    0.8710

    0.7698    0.8503
    0.7508    0.8838

    0.7698    0.8503
    0.8175    0.8579

    0.7886    0.8710
    0.7508    0.8838

    0.7886    0.8710
    0.8175    0.8579

    0.7886    0.8710
    0.8076    0.8913

    0.7508    0.8838
    0.7616    0.9022

    0.7508    0.8838
    0.7101    0.9135

    0.7508    0.8838
    0.8076    0.8913

    0.7616    0.9022
    0.7101    0.9135

    0.7616    0.9022
    0.8076    0.8913

    0.7616    0.9022
    0.7714    0.9190

    0.7101    0.9135
    0.7190    0.9300

    0.7101    0.9135
    0.6550    0.9404

    0.7101    0.9135
    0.7714    0.9190

    0.7190    0.9300
    0.6550    0.9404

    0.7190    0.9300
    0.7714    0.9190

    0.7190    0.9300
    0.7252    0.9456

    0.6550    0.9404
    0.6614    0.9566

    0.6550    0.9404
    0.5964    0.9709

    0.6550    0.9404
    0.7252    0.9456

    0.6614    0.9566
    0.5964    0.9709

    0.6614    0.9566
    0.7252    0.9456

    0.6614    0.9566
    0.6680    0.9716

    0.5964    0.9709
    0.6128    0.9851

    0.5964    0.9709
    0.5625    1.0000

    0.5964    0.9709
    0.6680    0.9716

    0.6128    0.9851
    0.5625    1.0000

    0.6128    0.9851
    0.6680    0.9716

    0.6128    0.9851
    0.6250    1.0000

    0.5625    1.0000
    0.6250    1.0000

    0.6250    0.0000
    0.6720    0.0369

    0.6250    0.0000
    0.6471    0.0732

    0.6250    0.0000
    0.6875    0.0000

    0.6720    0.0369
    0.6471    0.0732

    0.6720    0.0369
    0.6875    0.0000

    0.6720    0.0369
    0.7506    0.0726

    0.6471    0.0732
    0.7620    0.1219

    0.6471    0.0732
    0.7668    0.1689

    0.6471    0.0732
    0.7506    0.0726

    0.7620    0.1219
    0.7668    0.1689

    0.7620    0.1219
    0.7506    0.0726

    0.7620    0.1219
    0.8098    0.1868

    0.7668    0.1689
    0.8037    0.2339

    0.7668    0.1689
    0.7991    0.2758

    0.7668    0.1689
    0.8098    0.1868

    0.8037    0.2339
    0.7991    0.2758

    0.8037    0.2339
    0.8098    0.1868

    0.8037    0.2339
    0.8309    0.2845

    0.7991    0.2758
    0.8151    0.3336

    0.7991    0.2758
    0.7978    0.3716

    0.7991    0.2758
    0.8309    0.2845

    0.8151    0.3336
    0.7978    0.3716

    0.8151    0.3336
    0.8309    0.2845

    0.8151    0.3336
    0.8337    0.3783

    0.7978    0.3716
    0.8109    0.4359

    0.7978    0.3716
    0.7913    0.4737

    0.7978    0.3716
    0.8337    0.3783

    0.8109    0.4359
    0.7913    0.4737

    0.8109    0.4359
    0.8337    0.3783

    0.8109    0.4359
    0.8289    0.4783

    0.7913    0.4737
    0.8127    0.5363

    0.7913    0.4737
    0.7940    0.6030

    0.7913    0.4737
    0.8289    0.4783

    0.8127    0.5363
    0.7940    0.6030

    0.8127    0.5363
    0.8289    0.4783

    0.8127    0.5363
    0.8317    0.5786

    0.7940    0.6030
    0.8161    0.6310

    0.7940    0.6030
    0.7988    0.6722

    0.7940    0.6030
    0.8317    0.5786

    0.8161    0.6310
    0.7988    0.6722

    0.8161    0.6310
    0.8317    0.5786

    0.8161    0.6310
    0.8375    0.6572

    0.7988    0.6722
    0.8218    0.6961

    0.7988    0.6722
    0.8084    0.7270

    0.7988    0.6722
    0.8375    0.6572

    0.8218    0.6961
    0.8084    0.7270

    0.8218    0.6961
    0.8375    0.6572

    0.8218    0.6961
    0.8438    0.7172

    0.8084    0.7270
    0.8293    0.7485

    0.8084    0.7270
    0.8137    0.7747

    0.8084    0.7270
    0.8438    0.7172

    0.8293    0.7485
    0.8137    0.7747

    0.8293    0.7485
    0.8438    0.7172

    0.8293    0.7485
    0.8503    0.7694

    0.8137    0.7747
    0.8358    0.7956

    0.8137    0.7747
    0.8192    0.8174

    0.8137    0.7747
    0.8503    0.7694

    0.8358    0.7956
    0.8192    0.8174

    0.8358    0.7956
    0.8503    0.7694

    0.8358    0.7956
    0.8582    0.8176

    0.8192    0.8174
    0.8403    0.8394

    0.8192    0.8174
    0.8175    0.8579

    0.8192    0.8174
    0.8582    0.8176

    0.8403    0.8394
    0.8175    0.8579

    0.8403    0.8394
    0.8582    0.8176

    0.8403    0.8394
    0.8652    0.8629

    0.8175    0.8579
    0.8391    0.8793

    0.8175    0.8579
    0.8076    0.8913

    0.8175    0.8579
    0.8652    0.8629

    0.8391    0.8793
    0.8076    0.8913

    0.8391    0.8793
    0.8652    0.8629

    0.8391    0.8793
    0.8648    0.9042

    0.8076    0.8913
    0.8187    0.9102

    0.8076    0.8913
    0.7714    0.9190

    0.8076    0.8913
    0.8648    0.9042

    0.8187    0.9102
    0.7714    0.9190

    0.8187    0.9102
    0.8648    0.9042

    0.8187    0.9102
    0.8293    0.9267

    0.7714    0.9190
    0.7795    0.9345

    0.7714    0.9190
    0.7252    0.9456

    0.7714    0.9190
    0.8293    0.9267

    0.7795    0.9345
    0.7252    0.9456

    0.7795    0.9345
    0.8293    0.9267

    0.7795    0.9345
    0.7881    0.9493

    0.7252    0.9456
    0.7356    0.9601

    0.7252    0.9456
    0.6680    0.9716

    0.7252    0.9456
    0.7881    0.9493

    0.7356    0.9601
    0.6680    0.9716

    0.7356    0.9601
    0.7881    0.9493

    0.7356    0.9601
    0.7439    0.9742

    0.6680    0.9716
    0.6785    0.9861

    0.6680    0.9716
    0.6250    1.0000

    0.6680    0.9716
    0.7439    0.9742

    0.6785    0.9861
    0.6250    1.0000

    0.6785    0.9861
    0.7439    0.9742

    0.6785    0.9861
    0.6875    1.0000

    0.6250    1.0000
    0.6875    1.0000

    0.6875    0.0000
    0.7574    0.0374

    0.6875    0.0000
    0.7506    0.0726

    0.6875    0.0000
    0.7500    0.0000

    0.7574    0.0374
    0.7506    0.0726

    0.7574    0.0374
    0.7500    0.0000

    0.7574    0.0374
    0.8180    0.1005

    0.7506    0.0726
    0.8133    0.1461

    0.7506    0.0726
    0.8098    0.1868

    0.7506    0.0726
    0.8180    0.1005

    0.8133    0.1461
    0.8098    0.1868

    0.8133    0.1461
    0.8180    0.1005

    0.8133    0.1461
    0.8448    0.2051

    0.8098    0.1868
    0.8378    0.2453

    0.8098    0.1868
    0.8309    0.2845

    0.8098    0.1868
    0.8448    0.2051

    0.8378    0.2453
    0.8309    0.2845

    0.8378    0.2453
    0.8448    0.2051

    0.8378    0.2453
    0.8601    0.2958

    0.8309    0.2845
    0.8470    0.3393

    0.8309    0.2845
    0.8337    0.3783

    0.8309    0.2845
    0.8601    0.2958

    0.8470    0.3393
    0.8337    0.3783

    0.8470    0.3393
    0.8601    0.2958

    0.8470    0.3393
    0.8634    0.3854

    0.8337    0.3783
    0.8498    0.4227

    0.8337    0.3783
    0.8289    0.4783

    0.8337    0.3783
    0.8634    0.3854

    0.8498    0.4227
    0.8289    0.4783

    0.8498    0.4227
    0.8634    0.3854

    0.8498    0.4227
    0.8629    0.4672

    0.8289    0.4783
    0.8489    0.5092

    0.8289    0.4783
    0.8317    0.5786

    0.8289    0.4783
    0.8629    0.4672

    0.8489    0.5092
    0.8317    0.5786

    0.8489    0.5092
    0.8629    0.4672

    0.8489    0.5092
    0.8682    0.5302

    0.8317    0.5786
    0.8514    0.6025

    0.8317    0.5786
    0.8375    0.6572

    0.8317    0.5786
    0.8682    0.5302

    0.8514    0.6025
    0.8375    0.6572

    0.8514    0.6025
    0.8682    0.5302

    0.8514    0.6025
    0.8710    0.6180

    0.8375    0.6572
    0.8578    0.6728

    0.8375    0.6572
    0.8438    0.7172

    0.8375    0.6572
    0.8710    0.6180

    0.8578    0.6728
    0.8438    0.7172

    0.8578    0.6728
    0.8710    0.6180

    0.8578    0.6728
    0.8776    0.6899

    0.8438    0.7172
    0.8641    0.7343

    0.8438    0.7172
    0.8503    0.7694

    0.8438    0.7172
    0.8776    0.6899

    0.8641    0.7343
    0.8503    0.7694

    0.8641    0.7343
    0.8776    0.6899

    0.8641    0.7343
    0.8838    0.7510

    0.8503    0.7694
    0.8712    0.7882

    0.8503    0.7694
    0.8582    0.8176

    0.8503    0.7694
    0.8838    0.7510

    0.8712    0.7882
    0.8582    0.8176

    0.8712    0.7882
    0.8838    0.7510

    0.8712    0.7882
    0.8924    0.8073

    0.8582    0.8176
    0.8807    0.8384

    0.8582    0.8176
    0.8652    0.8629

    0.8582    0.8176
    0.8924    0.8073

    0.8807    0.8384
    0.8652    0.8629

    0.8807    0.8384
    0.8924    0.8073

    0.8807    0.8384
    0.9066    0.8627

    0.8652    0.8629
    0.8928    0.8916

    0.8652    0.8629
    0.8648    0.9042

    0.8652    0.8629
    0.9066    0.8627

    0.8928    0.8916
    0.8648    0.9042

    0.8928    0.8916
    0.9066    0.8627

    0.8928    0.8916
    0.9268    0.9274

    0.8648    0.9042
    0.8823    0.9305

    0.8648    0.9042
    0.8293    0.9267

    0.8648    0.9042
    0.9268    0.9274

    0.8823    0.9305
    0.8293    0.9267

    0.8823    0.9305
    0.9268    0.9274

    0.8823    0.9305
    0.9020    0.9594

    0.8293    0.9267
    0.8394    0.9485

    0.8293    0.9267
    0.7881    0.9493

    0.8293    0.9267
    0.9020    0.9594

    0.8394    0.9485
    0.7881    0.9493

    0.8394    0.9485
    0.9020    0.9594

    0.8394    0.9485
    0.8502    0.9681

    0.7881    0.9493
    0.7944    0.9658

    0.7881    0.9493
    0.7439    0.9742

    0.7881    0.9493
    0.8502    0.9681

    0.7944    0.9658
    0.7439    0.9742

    0.7944    0.9658
    0.8502    0.9681

    0.7944    0.9658
    0.8026    0.9816

    0.7439    0.9742
    0.7468    0.9877

    0.7439    0.9742
    0.6875    1.0000

    0.7439    0.9742
    0.8026    0.9816

    0.7468    0.9877
    0.6875    1.0000

    0.7468    0.9877
    0.8026    0.9816

    0.7468    0.9877
    0.7500    1.0000

    0.6875    1.0000
    0.7500    1.0000

    0.7500    0.0000
    0.8218    0.0524

    0.7500    0.0000
    0.8180    0.1005

    0.7500    0.0000
    0.8125    0.0000

    0.8218    0.0524
    0.8180    0.1005

    0.8218    0.0524
    0.8125    0.0000

    0.8218    0.0524
    0.8596    0.1303

    0.8180    0.1005
    0.8518    0.1670

    0.8180    0.1005
    0.8448    0.2051

    0.8180    0.1005
    0.8596    0.1303

    0.8518    0.1670
    0.8448    0.2051

    0.8518    0.1670
    0.8596    0.1303

    0.8518    0.1670
    0.8796    0.2186

    0.8448    0.2051
    0.8698    0.2562

    0.8448    0.2051
    0.8601    0.2958

    0.8448    0.2051
    0.8796    0.2186

    0.8698    0.2562
    0.8601    0.2958

    0.8698    0.2562
    0.8796    0.2186

    0.8698    0.2562
    0.8885    0.3014

    0.8601    0.2958
    0.8763    0.3390

    0.8601    0.2958
    0.8634    0.3854

    0.8601    0.2958
    0.8885    0.3014

    0.8763    0.3390
    0.8634    0.3854

    0.8763    0.3390
    0.8885    0.3014

    0.8763    0.3390
    0.8915    0.3748

    0.8634    0.3854
    0.8812    0.4122

    0.8634    0.3854
    0.8629    0.4672

    0.8634    0.3854
    0.8915    0.3748

    0.8812    0.4122
    0.8629    0.4672

    0.8812    0.4122
    0.8915    0.3748

    0.8812    0.4122
    0.8979    0.4361

    0.8629    0.4672
    0.8830    0.4827

    0.8629    0.4672
    0.8682    0.5302

    0.8629    0.4672
    0.8979    0.4361

    0.8830    0.4827
    0.8682    0.5302

    0.8830    0.4827
    0.8979    0.4361

    0.8830    0.4827
    0.9018    0.4978

    0.8682    0.5302
    0.8864    0.5516

    0.8682    0.5302
    0.8710    0.6180

    0.8682    0.5302
    0.9018    0.4978

    0.8864    0.5516
    0.8710    0.6180

    0.8864    0.5516
    0.9018    0.4978

    0.8864    0.5516
    0.9016    0.5719

    0.8710    0.6180
    0.8892    0.6325

    0.8710    0.6180
    0.8776    0.6899

    0.8710    0.6180
    0.9016    0.5719

    0.8892    0.6325
    0.8776    0.6899

    0.8892    0.6325
    0.9016    0.5719

    0.8892    0.6325
    0.9074    0.6397

    0.8776    0.6899
    0.8958    0.6998

    0.8776    0.6899
    0.8838    0.7510

    0.8776    0.6899
    0.9074    0.6397

    0.8958    0.6998
    0.8838    0.7510

    0.8958    0.6998
    0.9074    0.6397

    0.8958    0.6998
    0.9132    0.7101

    0.8838    0.7510
    0.9024    0.7615

    0.8838    0.7510
    0.8924    0.8073

    0.8838    0.7510
    0.9132    0.7101

    0.9024    0.7615
    0.8924    0.8073

    0.9024    0.7615
    0.9132    0.7101

    0.9024    0.7615
    0.9189    0.7712

    0.8924    0.8073
    0.9111    0.8181

    0.8924    0.8073
    0.9066    0.8627

    0.8924    0.8073
    0.9189    0.7712

    0.9111    0.8181
    0.9066    0.8627

    0.9111    0.8181
    0.9189    0.7712

    0.9111    0.8181
    0.9280    0.8286

    0.9066    0.8627
    0.9305    0.8803

    0.9066    0.8627
    0.9268    0.9274

    0.9066    0.8627
    0.9280    0.8286

    0.9305    0.8803
    0.9268    0.9274

    0.9305    0.8803
    0.9280    0.8286

    0.9305    0.8803
    0.9587    0.9015

    0.9268    0.9274
    0.9405    0.9408

    0.9268    0.9274
    0.9020    0.9594

    0.9268    0.9274
    0.9587    0.9015

    0.9405    0.9408
    0.9020    0.9594

    0.9405    0.9408
    0.9587    0.9015

    0.9405    0.9408
    0.9590    0.9590

    0.9020    0.9594
    0.9071    0.9674

    0.9020    0.9594
    0.8502    0.9681

    0.9020    0.9594
    0.9590    0.9590

    0.9071    0.9674
    0.8502    0.9681

    0.9071    0.9674
    0.9590    0.9590

    0.9071    0.9674
    0.9144    0.9782

    0.8502    0.9681
    0.8559    0.9794

    0.8502    0.9681
    0.8026    0.9816

    0.8502    0.9681
    0.9144    0.9782

    0.8559    0.9794
    0.8026    0.9816

    0.8559    0.9794
    0.9144    0.9782

    0.8559    0.9794
    0.8615    0.9895

    0.8026    0.9816
    0.8066    0.9911

    0.8026    0.9816
    0.7500    1.0000

    0.8026    0.9816
    0.8615    0.9895

    0.8066    0.9911
    0.7500    1.0000

    0.8066    0.9911
    0.8615    0.9895

    0.8066    0.9911
    0.8125    1.0000

    0.7500    1.0000
    0.8125    1.0000

    0.8125    0.0000
    0.8618    0.0593

    0.8125    0.0000
    0.8596    0.1303

    0.8125    0.0000
    0.8750    0.0000

    0.8618    0.0593
    0.8596    0.1303

    0.8618    0.0593
    0.8750    0.0000

    0.8618    0.0593
    0.9027    0.0955

    0.8596    0.1303
    0.8906    0.1552

    0.8596    0.1303
    0.8796    0.2186

    0.8596    0.1303
    0.9027    0.0955

    0.8906    0.1552
    0.8796    0.2186

    0.8906    0.1552
    0.9027    0.0955

    0.8906    0.1552
    0.9183    0.1793

    0.8796    0.2186
    0.9042    0.2374

    0.8796    0.2186
    0.8885    0.3014

    0.8796    0.2186
    0.9183    0.1793

    0.9042    0.2374
    0.8885    0.3014

    0.9042    0.2374
    0.9183    0.1793

    0.9042    0.2374
    0.9266    0.2555

    0.8885    0.3014
    0.9098    0.3135

    0.8885    0.3014
    0.8915    0.3748

    0.8885    0.3014
    0.9266    0.2555

    0.9098    0.3135
    0.8915    0.3748

    0.9098    0.3135
    0.9266    0.2555

    0.9098    0.3135
    0.9293    0.3270

    0.8915    0.3748
    0.9122    0.3847

    0.8915    0.3748
    0.8979    0.4361

    0.8915    0.3748
    0.9293    0.3270

    0.9122    0.3847
    0.8979    0.4361

    0.9122    0.3847
    0.9293    0.3270

    0.9122    0.3847
    0.9312    0.3956

    0.8979    0.4361
    0.9174    0.4481

    0.8979    0.4361
    0.9018    0.4978

    0.8979    0.4361
    0.9312    0.3956

    0.9174    0.4481
    0.9018    0.4978

    0.9174    0.4481
    0.9312    0.3956

    0.9174    0.4481
    0.9341    0.4638

    0.9018    0.4978
    0.9181    0.5137

    0.9018    0.4978
    0.9016    0.5719

    0.9018    0.4978
    0.9341    0.4638

    0.9181    0.5137
    0.9016    0.5719

    0.9181    0.5137
    0.9341    0.4638

    0.9181    0.5137
    0.9343    0.5264

    0.9016    0.5719
    0.9196    0.5795

    0.9016    0.5719
    0.9074    0.6397

    0.9016    0.5719
    0.9343    0.5264

    0.9196    0.5795
    0.9074    0.6397

    0.9196    0.5795
    0.9343    0.5264

    0.9196    0.5795
    0.9371    0.5830

    0.9074    0.6397
    0.9244    0.6475

    0.9074    0.6397
    0.9132    0.7101

    0.9074    0.6397
    0.9371    0.5830

    0.9244    0.6475
    0.9132    0.7101

    0.9244    0.6475
    0.9371    0.5830

    0.9244    0.6475
    0.9403    0.6547

    0.9132    0.7101
    0.9297    0.7190

    0.9132    0.7101
    0.9189    0.7712

    0.9132    0.7101
    0.9403    0.6547

    0.9297    0.7190
    0.9189    0.7712

    0.9297    0.7190
    0.9403    0.6547

    0.9297    0.7190
    0.9453    0.7252

    0.9189    0.7712
    0.9342    0.7793

    0.9189    0.7712
    0.9280    0.8286

    0.9189    0.7712
    0.9453    0.7252

    0.9342    0.7793
    0.9280    0.8286

    0.9342    0.7793
    0.9453    0.7252

    0.9342    0.7793
    0.9490    0.7878

    0.9280    0.8286
    0.9487    0.8389

    0.9280    0.8286
    0.9587    0.9015

    0.9280    0.8286
    0.9490    0.7878

    0.9487    0.8389
    0.9587    0.9015

    0.9487    0.8389
    0.9490    0.7878

    0.9487    0.8389
    0.9676    0.8499

    0.9587    0.9015
    0.9668    0.9068

    0.9587    0.9015
    0.9590    0.9590

    0.9587    0.9015
    0.9676    0.8499

    0.9668    0.9068
    0.9590    0.9590

    0.9668    0.9068
    0.9676    0.8499

    0.9668    0.9068
    0.9779    0.9143

    0.9590    0.9590
    0.9629    0.9628

    0.9590    0.9590
    0.9144    0.9782

    0.9590    0.9590
    0.9779    0.9143

    0.9629    0.9628
    0.9144    0.9782

    0.9629    0.9628
    0.9779    0.9143

    0.9629    0.9628
    0.9683    0.9682

    0.9144    0.9782
    0.9188    0.9825

    0.9144    0.9782
    0.8615    0.9895

    0.9144    0.9782
    0.9683    0.9682

    0.9188    0.9825
    0.8615    0.9895

    0.9188    0.9825
    0.9683    0.9682

    0.9188    0.9825
    0.9233    0.9868

    0.8615    0.9895
    0.8683    0.9949

    0.8615    0.9895
    0.8125    1.0000

    0.8615    0.9895
    0.9233    0.9868

    0.8683    0.9949
    0.8125    1.0000

    0.8683    0.9949
    0.9233    0.9868

    0.8683    0.9949
    0.8750    1.0000

    0.8125    1.0000
    0.8750    1.0000

    0.8750    0.0000
    0.9165    0.0437

    0.8750    0.0000
    0.9027    0.0955

    0.8750    0.0000
    0.9375    0.0000

    0.9165    0.0437
    0.9027    0.0955

    0.9165    0.0437
    0.9375    0.0000

    0.9165    0.0437
    0.9510    0.0745

    0.9027    0.0955
    0.9334    0.1250

    0.9027    0.0955
    0.9183    0.1793

    0.9027    0.0955
    0.9510    0.0745

    0.9334    0.1250
    0.9183    0.1793

    0.9334    0.1250
    0.9510    0.0745

    0.9334    0.1250
    0.9600    0.1489

    0.9183    0.1793
    0.9420    0.1993

    0.9183    0.1793
    0.9266    0.2555

    0.9183    0.1793
    0.9600    0.1489

    0.9420    0.1993
    0.9266    0.2555

    0.9420    0.1993
    0.9600    0.1489

    0.9420    0.1993
    0.9635    0.2175

    0.9266    0.2555
    0.9473    0.2705

    0.9266    0.2555
    0.9293    0.3270

    0.9266    0.2555
    0.9635    0.2175

    0.9473    0.2705
    0.9293    0.3270

    0.9473    0.2705
    0.9635    0.2175

    0.9473    0.2705
    0.9675    0.2850

    0.9293    0.3270
    0.9489    0.3383

    0.9293    0.3270
    0.9312    0.3956

    0.9293    0.3270
    0.9675    0.2850

    0.9489    0.3383
    0.9312    0.3956

    0.9489    0.3383
    0.9675    0.2850

    0.9489    0.3383
    0.9668    0.3500

    0.9312    0.3956
    0.9502    0.4051

    0.9312    0.3956
    0.9341    0.4638

    0.9312    0.3956
    0.9668    0.3500

    0.9502    0.4051
    0.9341    0.4638

    0.9502    0.4051
    0.9668    0.3500

    0.9502    0.4051
    0.9677    0.4149

    0.9341    0.4638
    0.9523    0.4705

    0.9341    0.4638
    0.9343    0.5264

    0.9341    0.4638
    0.9677    0.4149

    0.9523    0.4705
    0.9343    0.5264

    0.9523    0.4705
    0.9677    0.4149

    0.9523    0.4705
    0.9700    0.4775

    0.9343    0.5264
    0.9524    0.5322

    0.9343    0.5264
    0.9371    0.5830

    0.9343    0.5264
    0.9700    0.4775

    0.9524    0.5322
    0.9371    0.5830

    0.9524    0.5322
    0.9700    0.4775

    0.9524    0.5322
    0.9689    0.5402

    0.9371    0.5830
    0.9538    0.5922

    0.9371    0.5830
    0.9403    0.6547

    0.9371    0.5830
    0.9689    0.5402

    0.9538    0.5922
    0.9403    0.6547

    0.9538    0.5922
    0.9689    0.5402

    0.9538    0.5922
    0.9709    0.5962

    0.9403    0.6547
    0.9565    0.6613

    0.9403    0.6547
    0.9453    0.7252

    0.9403    0.6547
    0.9709    0.5962

    0.9565    0.6613
    0.9453    0.7252

    0.9565    0.6613
    0.9709    0.5962

    0.9565    0.6613
    0.9715    0.6677

    0.9453    0.7252
    0.9598    0.7356

    0.9453    0.7252
    0.9490    0.7878

    0.9453    0.7252
    0.9715    0.6677

    0.9598    0.7356
    0.9490    0.7878

    0.9598    0.7356
    0.9715    0.6677

    0.9598    0.7356
    0.9739    0.7440

    0.9490    0.7878
    0.9658    0.7945

    0.9490    0.7878
    0.9676    0.8499

    0.9490    0.7878
    0.9739    0.7440

    0.9658    0.7945
    0.9676    0.8499

    0.9658    0.7945
    0.9739    0.7440

    0.9658    0.7945
    0.9813    0.8031

    0.9676    0.8499
    0.9790    0.8555

    0.9676    0.8499
    0.9779    0.9143

    0.9676    0.8499
    0.9813    0.8031

    0.9790    0.8555
    0.9779    0.9143

    0.9790    0.8555
    0.9813    0.8031

    0.9790    0.8555
    0.9892    0.8612

    0.9779    0.9143
    0.9822    0.9188

    0.9779    0.9143
    0.9683    0.9682

    0.9779    0.9143
    0.9892    0.8612

    0.9822    0.9188
    0.9683    0.9682

    0.9822    0.9188
    0.9892    0.8612

    0.9822    0.9188
    0.9864    0.9233

    0.9683    0.9682
    0.9718    0.9718

    0.9683    0.9682
    0.9233    0.9868

    0.9683    0.9682
    0.9864    0.9233

    0.9718    0.9718
    0.9233    0.9868

    0.9718    0.9718
    0.9864    0.9233

    0.9718    0.9718
    0.9760    0.9761

    0.9233    0.9868
    0.9309    0.9941

    0.9233    0.9868
    0.8750    1.0000

    0.9233    0.9868
    0.9760    0.9761

    0.9309    0.9941
    0.8750    1.0000

    0.9309    0.9941
    0.9760    0.9761

    0.9309    0.9941
    0.9375    1.0000

    0.8750    1.0000
    0.9375    1.0000

    0.9375    0.0000
    0.9725    0.0350

    0.9375    0.0000
    0.9510    0.0745

    0.9375    0.0000
    1.0000    0.0000

    0.9725    0.0350
    0.9510    0.0745

    0.9725    0.0350
    1.0000    0.0000

    0.9725    0.0350
    1.0000    0.0625

    0.9510    0.0745
    0.9770    0.1028

    0.9510    0.0745
    0.9600    0.1489

    0.9510    0.0745
    1.0000    0.0625

    0.9770    0.1028
    0.9600    0.1489

    0.9770    0.1028
    1.0000    0.0625

    0.9770    0.1028
    1.0000    0.1250

    0.9600    0.1489
    0.9803    0.1697

    0.9600    0.1489
    0.9635    0.2175

    0.9600    0.1489
    1.0000    0.1250

    0.9803    0.1697
    0.9635    0.2175

    0.9803    0.1697
    1.0000    0.1250

    0.9803    0.1697
    1.0000    0.1875

    0.9635    0.2175
    0.9825    0.2344

    0.9635    0.2175
    0.9675    0.2850

    0.9635    0.2175
    1.0000    0.1875

    0.9825    0.2344
    0.9675    0.2850

    0.9825    0.2344
    1.0000    0.1875

    0.9825    0.2344
    1.0000    0.2500

    0.9675    0.2850
    0.9843    0.2991

    0.9675    0.2850
    0.9668    0.3500

    0.9675    0.2850
    1.0000    0.2500

    0.9843    0.2991
    0.9668    0.3500

    0.9843    0.2991
    1.0000    0.2500

    0.9843    0.2991
    1.0000    0.3125

    0.9668    0.3500
    0.9836    0.3624

    0.9668    0.3500
    0.9677    0.4149

    0.9668    0.3500
    1.0000    0.3125

    0.9836    0.3624
    0.9677    0.4149

    0.9836    0.3624
    1.0000    0.3125

    0.9836    0.3624
    1.0000    0.3750

    0.9677    0.4149
    0.9846    0.4261

    0.9677    0.4149
    0.9700    0.4775

    0.9677    0.4149
    1.0000    0.3750

    0.9846    0.4261
    0.9700    0.4775

    0.9846    0.4261
    1.0000    0.3750

    0.9846    0.4261
    1.0000    0.4375

    0.9700    0.4775
    0.9853    0.4888

    0.9700    0.4775
    0.9689    0.5402

    0.9700    0.4775
    1.0000    0.4375

    0.9853    0.4888
    0.9689    0.5402

    0.9853    0.4888
    1.0000    0.4375

    0.9853    0.4888
    1.0000    0.5000

    0.9689    0.5402
    0.9857    0.5489

    0.9689    0.5402
    0.9709    0.5962

    0.9689    0.5402
    1.0000    0.5000

    0.9857    0.5489
    0.9709    0.5962

    0.9857    0.5489
    1.0000    0.5000

    0.9857    0.5489
    1.0000    0.5625

    0.9709    0.5962
    0.9852    0.6127

    0.9709    0.5962
    0.9715    0.6677

    0.9709    0.5962
    1.0000    0.5625

    0.9852    0.6127
    0.9715    0.6677

    0.9852    0.6127
    1.0000    0.5625

    0.9852    0.6127
    1.0000    0.6250

    0.9715    0.6677
    0.9860    0.6785

    0.9715    0.6677
    0.9739    0.7440

    0.9715    0.6677
    1.0000    0.6250

    0.9860    0.6785
    0.9739    0.7440

    0.9860    0.6785
    1.0000    0.6250

    0.9860    0.6785
    1.0000    0.6875

    0.9739    0.7440
    0.9875    0.7468

    0.9739    0.7440
    0.9813    0.8031

    0.9739    0.7440
    1.0000    0.6875

    0.9875    0.7468
    0.9813    0.8031

    0.9875    0.7468
    1.0000    0.6875

    0.9875    0.7468
    1.0000    0.7500

    0.9813    0.8031
    0.9908    0.8068

    0.9813    0.8031
    0.9892    0.8612

    0.9813    0.8031
    1.0000    0.7500

    0.9908    0.8068
    0.9892    0.8612

    0.9908    0.8068
    1.0000    0.7500

    0.9908    0.8068
    1.0000    0.8125

    0.9892    0.8612
    0.9948    0.8681

    0.9892    0.8612
    0.9864    0.9233

    0.9892    0.8612
    1.0000    0.8125

    0.9948    0.8681
    0.9864    0.9233

    0.9948    0.8681
    1.0000    0.8125

    0.9948    0.8681
    1.0000    0.8750

    0.9864    0.9233
    0.9933    0.9307

    0.9864    0.9233
    0.9760    0.9761

    0.9864    0.9233
    1.0000    0.8750

    0.9933    0.9307
    0.9760    0.9761

    0.9933    0.9307
    1.0000    0.8750

    0.9933    0.9307
    1.0000    0.9375

    0.9760    0.9761
    0.9865    0.9862

    0.9760    0.9761
    0.9375    1.0000

    0.9760    0.9761
    1.0000    0.9375

    0.9865    0.9862
    0.9375    1.0000

    0.9865    0.9862
    1.0000    0.9375

    0.9865    0.9862
    1.0000    1.0000

    0.9375    1.0000
    1.0000    1.0000

    1.0000    0.0000
    1.0000    0.0625

    1.0000    0.0625
    1.0000    0.1250

    1.0000    0.1250
    1.0000    0.1875

    1.0000    0.1875
    1.0000    0.2500

    1.0000    0.2500
    1.0000    0.3125

    1.0000    0.3125
    1.0000    0.3750

    1.0000    0.3750
    1.0000    0.4375

    1.0000    0.4375
    1.0000    0.5000

    1.0000    0.5000
    1.0000    0.5625

    1.0000    0.5625
    1.0000    0.6250

    1.0000    0.6250
    1.0000    0.6875

    1.0000    0.6875
    1.0000    0.7500

    1.0000    0.7500
    1.0000    0.8125

    1.0000    0.8125
    1.0000    0.8750

    1.0000    0.8750
    1.0000    0.9375

    1.0000    0.9375
    1.0000    1.0000
};


==> tikz/r_ref/twoD/ref_4/rRefinementinit_mesh.tikz <==
\addplot[] table{
    0.0000    0.0000
    0.0312    0.0312

    0.0000    0.0000
    0.0000    0.0625

    0.0000    0.0000
    0.0625    0.0000

    0.0312    0.0312
    0.0000    0.0625

    0.0312    0.0312
    0.0625    0.0000

    0.0312    0.0312
    0.0625    0.0625

    0.0000    0.0625
    0.0312    0.0938

    0.0000    0.0625
    0.0000    0.1250

    0.0000    0.0625
    0.0625    0.0625

    0.0312    0.0938
    0.0000    0.1250

    0.0312    0.0938
    0.0625    0.0625

    0.0312    0.0938
    0.0625    0.1250

    0.0000    0.1250
    0.0312    0.1562

    0.0000    0.1250
    0.0000    0.1875

    0.0000    0.1250
    0.0625    0.1250

    0.0312    0.1562
    0.0000    0.1875

    0.0312    0.1562
    0.0625    0.1250

    0.0312    0.1562
    0.0625    0.1875

    0.0000    0.1875
    0.0312    0.2188

    0.0000    0.1875
    0.0000    0.2500

    0.0000    0.1875
    0.0625    0.1875

    0.0312    0.2188
    0.0000    0.2500

    0.0312    0.2188
    0.0625    0.1875

    0.0312    0.2188
    0.0625    0.2500

    0.0000    0.2500
    0.0312    0.2812

    0.0000    0.2500
    0.0000    0.3125

    0.0000    0.2500
    0.0625    0.2500

    0.0312    0.2812
    0.0000    0.3125

    0.0312    0.2812
    0.0625    0.2500

    0.0312    0.2812
    0.0625    0.3125

    0.0000    0.3125
    0.0312    0.3438

    0.0000    0.3125
    0.0000    0.3750

    0.0000    0.3125
    0.0625    0.3125

    0.0312    0.3438
    0.0000    0.3750

    0.0312    0.3438
    0.0625    0.3125

    0.0312    0.3438
    0.0625    0.3750

    0.0000    0.3750
    0.0312    0.4062

    0.0000    0.3750
    0.0000    0.4375

    0.0000    0.3750
    0.0625    0.3750

    0.0312    0.4062
    0.0000    0.4375

    0.0312    0.4062
    0.0625    0.3750

    0.0312    0.4062
    0.0625    0.4375

    0.0000    0.4375
    0.0312    0.4688

    0.0000    0.4375
    0.0000    0.5000

    0.0000    0.4375
    0.0625    0.4375

    0.0312    0.4688
    0.0000    0.5000

    0.0312    0.4688
    0.0625    0.4375

    0.0312    0.4688
    0.0625    0.5000

    0.0000    0.5000
    0.0312    0.5312

    0.0000    0.5000
    0.0000    0.5625

    0.0000    0.5000
    0.0625    0.5000

    0.0312    0.5312
    0.0000    0.5625

    0.0312    0.5312
    0.0625    0.5000

    0.0312    0.5312
    0.0625    0.5625

    0.0000    0.5625
    0.0312    0.5938

    0.0000    0.5625
    0.0000    0.6250

    0.0000    0.5625
    0.0625    0.5625

    0.0312    0.5938
    0.0000    0.6250

    0.0312    0.5938
    0.0625    0.5625

    0.0312    0.5938
    0.0625    0.6250

    0.0000    0.6250
    0.0312    0.6562

    0.0000    0.6250
    0.0000    0.6875

    0.0000    0.6250
    0.0625    0.6250

    0.0312    0.6562
    0.0000    0.6875

    0.0312    0.6562
    0.0625    0.6250

    0.0312    0.6562
    0.0625    0.6875

    0.0000    0.6875
    0.0312    0.7188

    0.0000    0.6875
    0.0000    0.7500

    0.0000    0.6875
    0.0625    0.6875

    0.0312    0.7188
    0.0000    0.7500

    0.0312    0.7188
    0.0625    0.6875

    0.0312    0.7188
    0.0625    0.7500

    0.0000    0.7500
    0.0312    0.7812

    0.0000    0.7500
    0.0000    0.8125

    0.0000    0.7500
    0.0625    0.7500

    0.0312    0.7812
    0.0000    0.8125

    0.0312    0.7812
    0.0625    0.7500

    0.0312    0.7812
    0.0625    0.8125

    0.0000    0.8125
    0.0312    0.8438

    0.0000    0.8125
    0.0000    0.8750

    0.0000    0.8125
    0.0625    0.8125

    0.0312    0.8438
    0.0000    0.8750

    0.0312    0.8438
    0.0625    0.8125

    0.0312    0.8438
    0.0625    0.8750

    0.0000    0.8750
    0.0312    0.9062

    0.0000    0.8750
    0.0000    0.9375

    0.0000    0.8750
    0.0625    0.8750

    0.0312    0.9062
    0.0000    0.9375

    0.0312    0.9062
    0.0625    0.8750

    0.0312    0.9062
    0.0625    0.9375

    0.0000    0.9375
    0.0312    0.9688

    0.0000    0.9375
    0.0000    1.0000

    0.0000    0.9375
    0.0625    0.9375

    0.0312    0.9688
    0.0000    1.0000

    0.0312    0.9688
    0.0625    0.9375

    0.0312    0.9688
    0.0625    1.0000

    0.0000    1.0000
    0.0625    1.0000

    0.0625    0.0000
    0.0938    0.0312

    0.0625    0.0000
    0.0625    0.0625

    0.0625    0.0000
    0.1250    0.0000

    0.0938    0.0312
    0.0625    0.0625

    0.0938    0.0312
    0.1250    0.0000

    0.0938    0.0312
    0.1250    0.0625

    0.0625    0.0625
    0.0938    0.0938

    0.0625    0.0625
    0.0625    0.1250

    0.0625    0.0625
    0.1250    0.0625

    0.0938    0.0938
    0.0625    0.1250

    0.0938    0.0938
    0.1250    0.0625

    0.0938    0.0938
    0.1250    0.1250

    0.0625    0.1250
    0.0938    0.1562

    0.0625    0.1250
    0.0625    0.1875

    0.0625    0.1250
    0.1250    0.1250

    0.0938    0.1562
    0.0625    0.1875

    0.0938    0.1562
    0.1250    0.1250

    0.0938    0.1562
    0.1250    0.1875

    0.0625    0.1875
    0.0938    0.2188

    0.0625    0.1875
    0.0625    0.2500

    0.0625    0.1875
    0.1250    0.1875

    0.0938    0.2188
    0.0625    0.2500

    0.0938    0.2188
    0.1250    0.1875

    0.0938    0.2188
    0.1250    0.2500

    0.0625    0.2500
    0.0938    0.2812

    0.0625    0.2500
    0.0625    0.3125

    0.0625    0.2500
    0.1250    0.2500

    0.0938    0.2812
    0.0625    0.3125

    0.0938    0.2812
    0.1250    0.2500

    0.0938    0.2812
    0.1250    0.3125

    0.0625    0.3125
    0.0938    0.3438

    0.0625    0.3125
    0.0625    0.3750

    0.0625    0.3125
    0.1250    0.3125

    0.0938    0.3438
    0.0625    0.3750

    0.0938    0.3438
    0.1250    0.3125

    0.0938    0.3438
    0.1250    0.3750

    0.0625    0.3750
    0.0938    0.4062

    0.0625    0.3750
    0.0625    0.4375

    0.0625    0.3750
    0.1250    0.3750

    0.0938    0.4062
    0.0625    0.4375

    0.0938    0.4062
    0.1250    0.3750

    0.0938    0.4062
    0.1250    0.4375

    0.0625    0.4375
    0.0938    0.4688

    0.0625    0.4375
    0.0625    0.5000

    0.0625    0.4375
    0.1250    0.4375

    0.0938    0.4688
    0.0625    0.5000

    0.0938    0.4688
    0.1250    0.4375

    0.0938    0.4688
    0.1250    0.5000

    0.0625    0.5000
    0.0938    0.5312

    0.0625    0.5000
    0.0625    0.5625

    0.0625    0.5000
    0.1250    0.5000

    0.0938    0.5312
    0.0625    0.5625

    0.0938    0.5312
    0.1250    0.5000

    0.0938    0.5312
    0.1250    0.5625

    0.0625    0.5625
    0.0938    0.5938

    0.0625    0.5625
    0.0625    0.6250

    0.0625    0.5625
    0.1250    0.5625

    0.0938    0.5938
    0.0625    0.6250

    0.0938    0.5938
    0.1250    0.5625

    0.0938    0.5938
    0.1250    0.6250

    0.0625    0.6250
    0.0938    0.6562

    0.0625    0.6250
    0.0625    0.6875

    0.0625    0.6250
    0.1250    0.6250

    0.0938    0.6562
    0.0625    0.6875

    0.0938    0.6562
    0.1250    0.6250

    0.0938    0.6562
    0.1250    0.6875

    0.0625    0.6875
    0.0938    0.7188

    0.0625    0.6875
    0.0625    0.7500

    0.0625    0.6875
    0.1250    0.6875

    0.0938    0.7188
    0.0625    0.7500

    0.0938    0.7188
    0.1250    0.6875

    0.0938    0.7188
    0.1250    0.7500

    0.0625    0.7500
    0.0938    0.7812

    0.0625    0.7500
    0.0625    0.8125

    0.0625    0.7500
    0.1250    0.7500

    0.0938    0.7812
    0.0625    0.8125

    0.0938    0.7812
    0.1250    0.7500

    0.0938    0.7812
    0.1250    0.8125

    0.0625    0.8125
    0.0938    0.8438

    0.0625    0.8125
    0.0625    0.8750

    0.0625    0.8125
    0.1250    0.8125

    0.0938    0.8438
    0.0625    0.8750

    0.0938    0.8438
    0.1250    0.8125

    0.0938    0.8438
    0.1250    0.8750

    0.0625    0.8750
    0.0938    0.9062

    0.0625    0.8750
    0.0625    0.9375

    0.0625    0.8750
    0.1250    0.8750

    0.0938    0.9062
    0.0625    0.9375

    0.0938    0.9062
    0.1250    0.8750

    0.0938    0.9062
    0.1250    0.9375

    0.0625    0.9375
    0.0938    0.9688

    0.0625    0.9375
    0.0625    1.0000

    0.0625    0.9375
    0.1250    0.9375

    0.0938    0.9688
    0.0625    1.0000

    0.0938    0.9688
    0.1250    0.9375

    0.0938    0.9688
    0.1250    1.0000

    0.0625    1.0000
    0.1250    1.0000

    0.1250    0.0000
    0.1562    0.0312

    0.1250    0.0000
    0.1250    0.0625

    0.1250    0.0000
    0.1875    0.0000

    0.1562    0.0312
    0.1250    0.0625

    0.1562    0.0312
    0.1875    0.0000

    0.1562    0.0312
    0.1875    0.0625

    0.1250    0.0625
    0.1562    0.0938

    0.1250    0.0625
    0.1250    0.1250

    0.1250    0.0625
    0.1875    0.0625

    0.1562    0.0938
    0.1250    0.1250

    0.1562    0.0938
    0.1875    0.0625

    0.1562    0.0938
    0.1875    0.1250

    0.1250    0.1250
    0.1562    0.1562

    0.1250    0.1250
    0.1250    0.1875

    0.1250    0.1250
    0.1875    0.1250

    0.1562    0.1562
    0.1250    0.1875

    0.1562    0.1562
    0.1875    0.1250

    0.1562    0.1562
    0.1875    0.1875

    0.1250    0.1875
    0.1562    0.2188

    0.1250    0.1875
    0.1250    0.2500

    0.1250    0.1875
    0.1875    0.1875

    0.1562    0.2188
    0.1250    0.2500

    0.1562    0.2188
    0.1875    0.1875

    0.1562    0.2188
    0.1875    0.2500

    0.1250    0.2500
    0.1562    0.2812

    0.1250    0.2500
    0.1250    0.3125

    0.1250    0.2500
    0.1875    0.2500

    0.1562    0.2812
    0.1250    0.3125

    0.1562    0.2812
    0.1875    0.2500

    0.1562    0.2812
    0.1875    0.3125

    0.1250    0.3125
    0.1562    0.3438

    0.1250    0.3125
    0.1250    0.3750

    0.1250    0.3125
    0.1875    0.3125

    0.1562    0.3438
    0.1250    0.3750

    0.1562    0.3438
    0.1875    0.3125

    0.1562    0.3438
    0.1875    0.3750

    0.1250    0.3750
    0.1562    0.4062

    0.1250    0.3750
    0.1250    0.4375

    0.1250    0.3750
    0.1875    0.3750

    0.1562    0.4062
    0.1250    0.4375

    0.1562    0.4062
    0.1875    0.3750

    0.1562    0.4062
    0.1875    0.4375

    0.1250    0.4375
    0.1562    0.4688

    0.1250    0.4375
    0.1250    0.5000

    0.1250    0.4375
    0.1875    0.4375

    0.1562    0.4688
    0.1250    0.5000

    0.1562    0.4688
    0.1875    0.4375

    0.1562    0.4688
    0.1875    0.5000

    0.1250    0.5000
    0.1562    0.5312

    0.1250    0.5000
    0.1250    0.5625

    0.1250    0.5000
    0.1875    0.5000

    0.1562    0.5312
    0.1250    0.5625

    0.1562    0.5312
    0.1875    0.5000

    0.1562    0.5312
    0.1875    0.5625

    0.1250    0.5625
    0.1562    0.5938

    0.1250    0.5625
    0.1250    0.6250

    0.1250    0.5625
    0.1875    0.5625

    0.1562    0.5938
    0.1250    0.6250

    0.1562    0.5938
    0.1875    0.5625

    0.1562    0.5938
    0.1875    0.6250

    0.1250    0.6250
    0.1562    0.6562

    0.1250    0.6250
    0.1250    0.6875

    0.1250    0.6250
    0.1875    0.6250

    0.1562    0.6562
    0.1250    0.6875

    0.1562    0.6562
    0.1875    0.6250

    0.1562    0.6562
    0.1875    0.6875

    0.1250    0.6875
    0.1562    0.7188

    0.1250    0.6875
    0.1250    0.7500

    0.1250    0.6875
    0.1875    0.6875

    0.1562    0.7188
    0.1250    0.7500

    0.1562    0.7188
    0.1875    0.6875

    0.1562    0.7188
    0.1875    0.7500

    0.1250    0.7500
    0.1562    0.7812

    0.1250    0.7500
    0.1250    0.8125

    0.1250    0.7500
    0.1875    0.7500

    0.1562    0.7812
    0.1250    0.8125

    0.1562    0.7812
    0.1875    0.7500

    0.1562    0.7812
    0.1875    0.8125

    0.1250    0.8125
    0.1562    0.8438

    0.1250    0.8125
    0.1250    0.8750

    0.1250    0.8125
    0.1875    0.8125

    0.1562    0.8438
    0.1250    0.8750

    0.1562    0.8438
    0.1875    0.8125

    0.1562    0.8438
    0.1875    0.8750

    0.1250    0.8750
    0.1562    0.9062

    0.1250    0.8750
    0.1250    0.9375

    0.1250    0.8750
    0.1875    0.8750

    0.1562    0.9062
    0.1250    0.9375

    0.1562    0.9062
    0.1875    0.8750

    0.1562    0.9062
    0.1875    0.9375

    0.1250    0.9375
    0.1562    0.9688

    0.1250    0.9375
    0.1250    1.0000

    0.1250    0.9375
    0.1875    0.9375

    0.1562    0.9688
    0.1250    1.0000

    0.1562    0.9688
    0.1875    0.9375

    0.1562    0.9688
    0.1875    1.0000

    0.1250    1.0000
    0.1875    1.0000

    0.1875    0.0000
    0.2188    0.0312

    0.1875    0.0000
    0.1875    0.0625

    0.1875    0.0000
    0.2500    0.0000

    0.2188    0.0312
    0.1875    0.0625

    0.2188    0.0312
    0.2500    0.0000

    0.2188    0.0312
    0.2500    0.0625

    0.1875    0.0625
    0.2188    0.0938

    0.1875    0.0625
    0.1875    0.1250

    0.1875    0.0625
    0.2500    0.0625

    0.2188    0.0938
    0.1875    0.1250

    0.2188    0.0938
    0.2500    0.0625

    0.2188    0.0938
    0.2500    0.1250

    0.1875    0.1250
    0.2188    0.1562

    0.1875    0.1250
    0.1875    0.1875

    0.1875    0.1250
    0.2500    0.1250

    0.2188    0.1562
    0.1875    0.1875

    0.2188    0.1562
    0.2500    0.1250

    0.2188    0.1562
    0.2500    0.1875

    0.1875    0.1875
    0.2188    0.2188

    0.1875    0.1875
    0.1875    0.2500

    0.1875    0.1875
    0.2500    0.1875

    0.2188    0.2188
    0.1875    0.2500

    0.2188    0.2188
    0.2500    0.1875

    0.2188    0.2188
    0.2500    0.2500

    0.1875    0.2500
    0.2188    0.2812

    0.1875    0.2500
    0.1875    0.3125

    0.1875    0.2500
    0.2500    0.2500

    0.2188    0.2812
    0.1875    0.3125

    0.2188    0.2812
    0.2500    0.2500

    0.2188    0.2812
    0.2500    0.3125

    0.1875    0.3125
    0.2188    0.3438

    0.1875    0.3125
    0.1875    0.3750

    0.1875    0.3125
    0.2500    0.3125

    0.2188    0.3438
    0.1875    0.3750

    0.2188    0.3438
    0.2500    0.3125

    0.2188    0.3438
    0.2500    0.3750

    0.1875    0.3750
    0.2188    0.4062

    0.1875    0.3750
    0.1875    0.4375

    0.1875    0.3750
    0.2500    0.3750

    0.2188    0.4062
    0.1875    0.4375

    0.2188    0.4062
    0.2500    0.3750

    0.2188    0.4062
    0.2500    0.4375

    0.1875    0.4375
    0.2188    0.4688

    0.1875    0.4375
    0.1875    0.5000

    0.1875    0.4375
    0.2500    0.4375

    0.2188    0.4688
    0.1875    0.5000

    0.2188    0.4688
    0.2500    0.4375

    0.2188    0.4688
    0.2500    0.5000

    0.1875    0.5000
    0.2188    0.5312

    0.1875    0.5000
    0.1875    0.5625

    0.1875    0.5000
    0.2500    0.5000

    0.2188    0.5312
    0.1875    0.5625

    0.2188    0.5312
    0.2500    0.5000

    0.2188    0.5312
    0.2500    0.5625

    0.1875    0.5625
    0.2188    0.5938

    0.1875    0.5625
    0.1875    0.6250

    0.1875    0.5625
    0.2500    0.5625

    0.2188    0.5938
    0.1875    0.6250

    0.2188    0.5938
    0.2500    0.5625

    0.2188    0.5938
    0.2500    0.6250

    0.1875    0.6250
    0.2188    0.6562

    0.1875    0.6250
    0.1875    0.6875

    0.1875    0.6250
    0.2500    0.6250

    0.2188    0.6562
    0.1875    0.6875

    0.2188    0.6562
    0.2500    0.6250

    0.2188    0.6562
    0.2500    0.6875

    0.1875    0.6875
    0.2188    0.7188

    0.1875    0.6875
    0.1875    0.7500

    0.1875    0.6875
    0.2500    0.6875

    0.2188    0.7188
    0.1875    0.7500

    0.2188    0.7188
    0.2500    0.6875

    0.2188    0.7188
    0.2500    0.7500

    0.1875    0.7500
    0.2188    0.7812

    0.1875    0.7500
    0.1875    0.8125

    0.1875    0.7500
    0.2500    0.7500

    0.2188    0.7812
    0.1875    0.8125

    0.2188    0.7812
    0.2500    0.7500

    0.2188    0.7812
    0.2500    0.8125

    0.1875    0.8125
    0.2188    0.8438

    0.1875    0.8125
    0.1875    0.8750

    0.1875    0.8125
    0.2500    0.8125

    0.2188    0.8438
    0.1875    0.8750

    0.2188    0.8438
    0.2500    0.8125

    0.2188    0.8438
    0.2500    0.8750

    0.1875    0.8750
    0.2188    0.9062

    0.1875    0.8750
    0.1875    0.9375

    0.1875    0.8750
    0.2500    0.8750

    0.2188    0.9062
    0.1875    0.9375

    0.2188    0.9062
    0.2500    0.8750

    0.2188    0.9062
    0.2500    0.9375

    0.1875    0.9375
    0.2188    0.9688

    0.1875    0.9375
    0.1875    1.0000

    0.1875    0.9375
    0.2500    0.9375

    0.2188    0.9688
    0.1875    1.0000

    0.2188    0.9688
    0.2500    0.9375

    0.2188    0.9688
    0.2500    1.0000

    0.1875    1.0000
    0.2500    1.0000

    0.2500    0.0000
    0.2812    0.0312

    0.2500    0.0000
    0.2500    0.0625

    0.2500    0.0000
    0.3125    0.0000

    0.2812    0.0312
    0.2500    0.0625

    0.2812    0.0312
    0.3125    0.0000

    0.2812    0.0312
    0.3125    0.0625

    0.2500    0.0625
    0.2812    0.0938

    0.2500    0.0625
    0.2500    0.1250

    0.2500    0.0625
    0.3125    0.0625

    0.2812    0.0938
    0.2500    0.1250

    0.2812    0.0938
    0.3125    0.0625

    0.2812    0.0938
    0.3125    0.1250

    0.2500    0.1250
    0.2812    0.1562

    0.2500    0.1250
    0.2500    0.1875

    0.2500    0.1250
    0.3125    0.1250

    0.2812    0.1562
    0.2500    0.1875

    0.2812    0.1562
    0.3125    0.1250

    0.2812    0.1562
    0.3125    0.1875

    0.2500    0.1875
    0.2812    0.2188

    0.2500    0.1875
    0.2500    0.2500

    0.2500    0.1875
    0.3125    0.1875

    0.2812    0.2188
    0.2500    0.2500

    0.2812    0.2188
    0.3125    0.1875

    0.2812    0.2188
    0.3125    0.2500

    0.2500    0.2500
    0.2812    0.2812

    0.2500    0.2500
    0.2500    0.3125

    0.2500    0.2500
    0.3125    0.2500

    0.2812    0.2812
    0.2500    0.3125

    0.2812    0.2812
    0.3125    0.2500

    0.2812    0.2812
    0.3125    0.3125

    0.2500    0.3125
    0.2812    0.3438

    0.2500    0.3125
    0.2500    0.3750

    0.2500    0.3125
    0.3125    0.3125

    0.2812    0.3438
    0.2500    0.3750

    0.2812    0.3438
    0.3125    0.3125

    0.2812    0.3438
    0.3125    0.3750

    0.2500    0.3750
    0.2812    0.4062

    0.2500    0.3750
    0.2500    0.4375

    0.2500    0.3750
    0.3125    0.3750

    0.2812    0.4062
    0.2500    0.4375

    0.2812    0.4062
    0.3125    0.3750

    0.2812    0.4062
    0.3125    0.4375

    0.2500    0.4375
    0.2812    0.4688

    0.2500    0.4375
    0.2500    0.5000

    0.2500    0.4375
    0.3125    0.4375

    0.2812    0.4688
    0.2500    0.5000

    0.2812    0.4688
    0.3125    0.4375

    0.2812    0.4688
    0.3125    0.5000

    0.2500    0.5000
    0.2812    0.5312

    0.2500    0.5000
    0.2500    0.5625

    0.2500    0.5000
    0.3125    0.5000

    0.2812    0.5312
    0.2500    0.5625

    0.2812    0.5312
    0.3125    0.5000

    0.2812    0.5312
    0.3125    0.5625

    0.2500    0.5625
    0.2812    0.5938

    0.2500    0.5625
    0.2500    0.6250

    0.2500    0.5625
    0.3125    0.5625

    0.2812    0.5938
    0.2500    0.6250

    0.2812    0.5938
    0.3125    0.5625

    0.2812    0.5938
    0.3125    0.6250

    0.2500    0.6250
    0.2812    0.6562

    0.2500    0.6250
    0.2500    0.6875

    0.2500    0.6250
    0.3125    0.6250

    0.2812    0.6562
    0.2500    0.6875

    0.2812    0.6562
    0.3125    0.6250

    0.2812    0.6562
    0.3125    0.6875

    0.2500    0.6875
    0.2812    0.7188

    0.2500    0.6875
    0.2500    0.7500

    0.2500    0.6875
    0.3125    0.6875

    0.2812    0.7188
    0.2500    0.7500

    0.2812    0.7188
    0.3125    0.6875

    0.2812    0.7188
    0.3125    0.7500

    0.2500    0.7500
    0.2812    0.7812

    0.2500    0.7500
    0.2500    0.8125

    0.2500    0.7500
    0.3125    0.7500

    0.2812    0.7812
    0.2500    0.8125

    0.2812    0.7812
    0.3125    0.7500

    0.2812    0.7812
    0.3125    0.8125

    0.2500    0.8125
    0.2812    0.8438

    0.2500    0.8125
    0.2500    0.8750

    0.2500    0.8125
    0.3125    0.8125

    0.2812    0.8438
    0.2500    0.8750

    0.2812    0.8438
    0.3125    0.8125

    0.2812    0.8438
    0.3125    0.8750

    0.2500    0.8750
    0.2812    0.9062

    0.2500    0.8750
    0.2500    0.9375

    0.2500    0.8750
    0.3125    0.8750

    0.2812    0.9062
    0.2500    0.9375

    0.2812    0.9062
    0.3125    0.8750

    0.2812    0.9062
    0.3125    0.9375

    0.2500    0.9375
    0.2812    0.9688

    0.2500    0.9375
    0.2500    1.0000

    0.2500    0.9375
    0.3125    0.9375

    0.2812    0.9688
    0.2500    1.0000

    0.2812    0.9688
    0.3125    0.9375

    0.2812    0.9688
    0.3125    1.0000

    0.2500    1.0000
    0.3125    1.0000

    0.3125    0.0000
    0.3438    0.0312

    0.3125    0.0000
    0.3125    0.0625

    0.3125    0.0000
    0.3750    0.0000

    0.3438    0.0312
    0.3125    0.0625

    0.3438    0.0312
    0.3750    0.0000

    0.3438    0.0312
    0.3750    0.0625

    0.3125    0.0625
    0.3438    0.0938

    0.3125    0.0625
    0.3125    0.1250

    0.3125    0.0625
    0.3750    0.0625

    0.3438    0.0938
    0.3125    0.1250

    0.3438    0.0938
    0.3750    0.0625

    0.3438    0.0938
    0.3750    0.1250

    0.3125    0.1250
    0.3438    0.1562

    0.3125    0.1250
    0.3125    0.1875

    0.3125    0.1250
    0.3750    0.1250

    0.3438    0.1562
    0.3125    0.1875

    0.3438    0.1562
    0.3750    0.1250

    0.3438    0.1562
    0.3750    0.1875

    0.3125    0.1875
    0.3438    0.2188

    0.3125    0.1875
    0.3125    0.2500

    0.3125    0.1875
    0.3750    0.1875

    0.3438    0.2188
    0.3125    0.2500

    0.3438    0.2188
    0.3750    0.1875

    0.3438    0.2188
    0.3750    0.2500

    0.3125    0.2500
    0.3438    0.2812

    0.3125    0.2500
    0.3125    0.3125

    0.3125    0.2500
    0.3750    0.2500

    0.3438    0.2812
    0.3125    0.3125

    0.3438    0.2812
    0.3750    0.2500

    0.3438    0.2812
    0.3750    0.3125

    0.3125    0.3125
    0.3438    0.3438

    0.3125    0.3125
    0.3125    0.3750

    0.3125    0.3125
    0.3750    0.3125

    0.3438    0.3438
    0.3125    0.3750

    0.3438    0.3438
    0.3750    0.3125

    0.3438    0.3438
    0.3750    0.3750

    0.3125    0.3750
    0.3438    0.4062

    0.3125    0.3750
    0.3125    0.4375

    0.3125    0.3750
    0.3750    0.3750

    0.3438    0.4062
    0.3125    0.4375

    0.3438    0.4062
    0.3750    0.3750

    0.3438    0.4062
    0.3750    0.4375

    0.3125    0.4375
    0.3438    0.4688

    0.3125    0.4375
    0.3125    0.5000

    0.3125    0.4375
    0.3750    0.4375

    0.3438    0.4688
    0.3125    0.5000

    0.3438    0.4688
    0.3750    0.4375

    0.3438    0.4688
    0.3750    0.5000

    0.3125    0.5000
    0.3438    0.5312

    0.3125    0.5000
    0.3125    0.5625

    0.3125    0.5000
    0.3750    0.5000

    0.3438    0.5312
    0.3125    0.5625

    0.3438    0.5312
    0.3750    0.5000

    0.3438    0.5312
    0.3750    0.5625

    0.3125    0.5625
    0.3438    0.5938

    0.3125    0.5625
    0.3125    0.6250

    0.3125    0.5625
    0.3750    0.5625

    0.3438    0.5938
    0.3125    0.6250

    0.3438    0.5938
    0.3750    0.5625

    0.3438    0.5938
    0.3750    0.6250

    0.3125    0.6250
    0.3438    0.6562

    0.3125    0.6250
    0.3125    0.6875

    0.3125    0.6250
    0.3750    0.6250

    0.3438    0.6562
    0.3125    0.6875

    0.3438    0.6562
    0.3750    0.6250

    0.3438    0.6562
    0.3750    0.6875

    0.3125    0.6875
    0.3438    0.7188

    0.3125    0.6875
    0.3125    0.7500

    0.3125    0.6875
    0.3750    0.6875

    0.3438    0.7188
    0.3125    0.7500

    0.3438    0.7188
    0.3750    0.6875

    0.3438    0.7188
    0.3750    0.7500

    0.3125    0.7500
    0.3438    0.7812

    0.3125    0.7500
    0.3125    0.8125

    0.3125    0.7500
    0.3750    0.7500

    0.3438    0.7812
    0.3125    0.8125

    0.3438    0.7812
    0.3750    0.7500

    0.3438    0.7812
    0.3750    0.8125

    0.3125    0.8125
    0.3438    0.8438

    0.3125    0.8125
    0.3125    0.8750

    0.3125    0.8125
    0.3750    0.8125

    0.3438    0.8438
    0.3125    0.8750

    0.3438    0.8438
    0.3750    0.8125

    0.3438    0.8438
    0.3750    0.8750

    0.3125    0.8750
    0.3438    0.9062

    0.3125    0.8750
    0.3125    0.9375

    0.3125    0.8750
    0.3750    0.8750

    0.3438    0.9062
    0.3125    0.9375

    0.3438    0.9062
    0.3750    0.8750

    0.3438    0.9062
    0.3750    0.9375

    0.3125    0.9375
    0.3438    0.9688

    0.3125    0.9375
    0.3125    1.0000

    0.3125    0.9375
    0.3750    0.9375

    0.3438    0.9688
    0.3125    1.0000

    0.3438    0.9688
    0.3750    0.9375

    0.3438    0.9688
    0.3750    1.0000

    0.3125    1.0000
    0.3750    1.0000

    0.3750    0.0000
    0.4062    0.0312

    0.3750    0.0000
    0.3750    0.0625

    0.3750    0.0000
    0.4375    0.0000

    0.4062    0.0312
    0.3750    0.0625

    0.4062    0.0312
    0.4375    0.0000

    0.4062    0.0312
    0.4375    0.0625

    0.3750    0.0625
    0.4062    0.0938

    0.3750    0.0625
    0.3750    0.1250

    0.3750    0.0625
    0.4375    0.0625

    0.4062    0.0938
    0.3750    0.1250

    0.4062    0.0938
    0.4375    0.0625

    0.4062    0.0938
    0.4375    0.1250

    0.3750    0.1250
    0.4062    0.1562

    0.3750    0.1250
    0.3750    0.1875

    0.3750    0.1250
    0.4375    0.1250

    0.4062    0.1562
    0.3750    0.1875

    0.4062    0.1562
    0.4375    0.1250

    0.4062    0.1562
    0.4375    0.1875

    0.3750    0.1875
    0.4062    0.2188

    0.3750    0.1875
    0.3750    0.2500

    0.3750    0.1875
    0.4375    0.1875

    0.4062    0.2188
    0.3750    0.2500

    0.4062    0.2188
    0.4375    0.1875

    0.4062    0.2188
    0.4375    0.2500

    0.3750    0.2500
    0.4062    0.2812

    0.3750    0.2500
    0.3750    0.3125

    0.3750    0.2500
    0.4375    0.2500

    0.4062    0.2812
    0.3750    0.3125

    0.4062    0.2812
    0.4375    0.2500

    0.4062    0.2812
    0.4375    0.3125

    0.3750    0.3125
    0.4062    0.3438

    0.3750    0.3125
    0.3750    0.3750

    0.3750    0.3125
    0.4375    0.3125

    0.4062    0.3438
    0.3750    0.3750

    0.4062    0.3438
    0.4375    0.3125

    0.4062    0.3438
    0.4375    0.3750

    0.3750    0.3750
    0.4062    0.4062

    0.3750    0.3750
    0.3750    0.4375

    0.3750    0.3750
    0.4375    0.3750

    0.4062    0.4062
    0.3750    0.4375

    0.4062    0.4062
    0.4375    0.3750

    0.4062    0.4062
    0.4375    0.4375

    0.3750    0.4375
    0.4062    0.4688

    0.3750    0.4375
    0.3750    0.5000

    0.3750    0.4375
    0.4375    0.4375

    0.4062    0.4688
    0.3750    0.5000

    0.4062    0.4688
    0.4375    0.4375

    0.4062    0.4688
    0.4375    0.5000

    0.3750    0.5000
    0.4062    0.5312

    0.3750    0.5000
    0.3750    0.5625

    0.3750    0.5000
    0.4375    0.5000

    0.4062    0.5312
    0.3750    0.5625

    0.4062    0.5312
    0.4375    0.5000

    0.4062    0.5312
    0.4375    0.5625

    0.3750    0.5625
    0.4062    0.5938

    0.3750    0.5625
    0.3750    0.6250

    0.3750    0.5625
    0.4375    0.5625

    0.4062    0.5938
    0.3750    0.6250

    0.4062    0.5938
    0.4375    0.5625

    0.4062    0.5938
    0.4375    0.6250

    0.3750    0.6250
    0.4062    0.6562

    0.3750    0.6250
    0.3750    0.6875

    0.3750    0.6250
    0.4375    0.6250

    0.4062    0.6562
    0.3750    0.6875

    0.4062    0.6562
    0.4375    0.6250

    0.4062    0.6562
    0.4375    0.6875

    0.3750    0.6875
    0.4062    0.7188

    0.3750    0.6875
    0.3750    0.7500

    0.3750    0.6875
    0.4375    0.6875

    0.4062    0.7188
    0.3750    0.7500

    0.4062    0.7188
    0.4375    0.6875

    0.4062    0.7188
    0.4375    0.7500

    0.3750    0.7500
    0.4062    0.7812

    0.3750    0.7500
    0.3750    0.8125

    0.3750    0.7500
    0.4375    0.7500

    0.4062    0.7812
    0.3750    0.8125

    0.4062    0.7812
    0.4375    0.7500

    0.4062    0.7812
    0.4375    0.8125

    0.3750    0.8125
    0.4062    0.8438

    0.3750    0.8125
    0.3750    0.8750

    0.3750    0.8125
    0.4375    0.8125

    0.4062    0.8438
    0.3750    0.8750

    0.4062    0.8438
    0.4375    0.8125

    0.4062    0.8438
    0.4375    0.8750

    0.3750    0.8750
    0.4062    0.9062

    0.3750    0.8750
    0.3750    0.9375

    0.3750    0.8750
    0.4375    0.8750

    0.4062    0.9062
    0.3750    0.9375

    0.4062    0.9062
    0.4375    0.8750

    0.4062    0.9062
    0.4375    0.9375

    0.3750    0.9375
    0.4062    0.9688

    0.3750    0.9375
    0.3750    1.0000

    0.3750    0.9375
    0.4375    0.9375

    0.4062    0.9688
    0.3750    1.0000

    0.4062    0.9688
    0.4375    0.9375

    0.4062    0.9688
    0.4375    1.0000

    0.3750    1.0000
    0.4375    1.0000

    0.4375    0.0000
    0.4688    0.0312

    0.4375    0.0000
    0.4375    0.0625

    0.4375    0.0000
    0.5000    0.0000

    0.4688    0.0312
    0.4375    0.0625

    0.4688    0.0312
    0.5000    0.0000

    0.4688    0.0312
    0.5000    0.0625

    0.4375    0.0625
    0.4688    0.0938

    0.4375    0.0625
    0.4375    0.1250

    0.4375    0.0625
    0.5000    0.0625

    0.4688    0.0938
    0.4375    0.1250

    0.4688    0.0938
    0.5000    0.0625

    0.4688    0.0938
    0.5000    0.1250

    0.4375    0.1250
    0.4688    0.1562

    0.4375    0.1250
    0.4375    0.1875

    0.4375    0.1250
    0.5000    0.1250

    0.4688    0.1562
    0.4375    0.1875

    0.4688    0.1562
    0.5000    0.1250

    0.4688    0.1562
    0.5000    0.1875

    0.4375    0.1875
    0.4688    0.2188

    0.4375    0.1875
    0.4375    0.2500

    0.4375    0.1875
    0.5000    0.1875

    0.4688    0.2188
    0.4375    0.2500

    0.4688    0.2188
    0.5000    0.1875

    0.4688    0.2188
    0.5000    0.2500

    0.4375    0.2500
    0.4688    0.2812

    0.4375    0.2500
    0.4375    0.3125

    0.4375    0.2500
    0.5000    0.2500

    0.4688    0.2812
    0.4375    0.3125

    0.4688    0.2812
    0.5000    0.2500

    0.4688    0.2812
    0.5000    0.3125

    0.4375    0.3125
    0.4688    0.3438

    0.4375    0.3125
    0.4375    0.3750

    0.4375    0.3125
    0.5000    0.3125

    0.4688    0.3438
    0.4375    0.3750

    0.4688    0.3438
    0.5000    0.3125

    0.4688    0.3438
    0.5000    0.3750

    0.4375    0.3750
    0.4688    0.4062

    0.4375    0.3750
    0.4375    0.4375

    0.4375    0.3750
    0.5000    0.3750

    0.4688    0.4062
    0.4375    0.4375

    0.4688    0.4062
    0.5000    0.3750

    0.4688    0.4062
    0.5000    0.4375

    0.4375    0.4375
    0.4688    0.4688

    0.4375    0.4375
    0.4375    0.5000

    0.4375    0.4375
    0.5000    0.4375

    0.4688    0.4688
    0.4375    0.5000

    0.4688    0.4688
    0.5000    0.4375

    0.4688    0.4688
    0.5000    0.5000

    0.4375    0.5000
    0.4688    0.5312

    0.4375    0.5000
    0.4375    0.5625

    0.4375    0.5000
    0.5000    0.5000

    0.4688    0.5312
    0.4375    0.5625

    0.4688    0.5312
    0.5000    0.5000

    0.4688    0.5312
    0.5000    0.5625

    0.4375    0.5625
    0.4688    0.5938

    0.4375    0.5625
    0.4375    0.6250

    0.4375    0.5625
    0.5000    0.5625

    0.4688    0.5938
    0.4375    0.6250

    0.4688    0.5938
    0.5000    0.5625

    0.4688    0.5938
    0.5000    0.6250

    0.4375    0.6250
    0.4688    0.6562

    0.4375    0.6250
    0.4375    0.6875

    0.4375    0.6250
    0.5000    0.6250

    0.4688    0.6562
    0.4375    0.6875

    0.4688    0.6562
    0.5000    0.6250

    0.4688    0.6562
    0.5000    0.6875

    0.4375    0.6875
    0.4688    0.7188

    0.4375    0.6875
    0.4375    0.7500

    0.4375    0.6875
    0.5000    0.6875

    0.4688    0.7188
    0.4375    0.7500

    0.4688    0.7188
    0.5000    0.6875

    0.4688    0.7188
    0.5000    0.7500

    0.4375    0.7500
    0.4688    0.7812

    0.4375    0.7500
    0.4375    0.8125

    0.4375    0.7500
    0.5000    0.7500

    0.4688    0.7812
    0.4375    0.8125

    0.4688    0.7812
    0.5000    0.7500

    0.4688    0.7812
    0.5000    0.8125

    0.4375    0.8125
    0.4688    0.8438

    0.4375    0.8125
    0.4375    0.8750

    0.4375    0.8125
    0.5000    0.8125

    0.4688    0.8438
    0.4375    0.8750

    0.4688    0.8438
    0.5000    0.8125

    0.4688    0.8438
    0.5000    0.8750

    0.4375    0.8750
    0.4688    0.9062

    0.4375    0.8750
    0.4375    0.9375

    0.4375    0.8750
    0.5000    0.8750

    0.4688    0.9062
    0.4375    0.9375

    0.4688    0.9062
    0.5000    0.8750

    0.4688    0.9062
    0.5000    0.9375

    0.4375    0.9375
    0.4688    0.9688

    0.4375    0.9375
    0.4375    1.0000

    0.4375    0.9375
    0.5000    0.9375

    0.4688    0.9688
    0.4375    1.0000

    0.4688    0.9688
    0.5000    0.9375

    0.4688    0.9688
    0.5000    1.0000

    0.4375    1.0000
    0.5000    1.0000

    0.5000    0.0000
    0.5312    0.0312

    0.5000    0.0000
    0.5000    0.0625

    0.5000    0.0000
    0.5625    0.0000

    0.5312    0.0312
    0.5000    0.0625

    0.5312    0.0312
    0.5625    0.0000

    0.5312    0.0312
    0.5625    0.0625

    0.5000    0.0625
    0.5312    0.0938

    0.5000    0.0625
    0.5000    0.1250

    0.5000    0.0625
    0.5625    0.0625

    0.5312    0.0938
    0.5000    0.1250

    0.5312    0.0938
    0.5625    0.0625

    0.5312    0.0938
    0.5625    0.1250

    0.5000    0.1250
    0.5312    0.1562

    0.5000    0.1250
    0.5000    0.1875

    0.5000    0.1250
    0.5625    0.1250

    0.5312    0.1562
    0.5000    0.1875

    0.5312    0.1562
    0.5625    0.1250

    0.5312    0.1562
    0.5625    0.1875

    0.5000    0.1875
    0.5312    0.2188

    0.5000    0.1875
    0.5000    0.2500

    0.5000    0.1875
    0.5625    0.1875

    0.5312    0.2188
    0.5000    0.2500

    0.5312    0.2188
    0.5625    0.1875

    0.5312    0.2188
    0.5625    0.2500

    0.5000    0.2500
    0.5312    0.2812

    0.5000    0.2500
    0.5000    0.3125

    0.5000    0.2500
    0.5625    0.2500

    0.5312    0.2812
    0.5000    0.3125

    0.5312    0.2812
    0.5625    0.2500

    0.5312    0.2812
    0.5625    0.3125

    0.5000    0.3125
    0.5312    0.3438

    0.5000    0.3125
    0.5000    0.3750

    0.5000    0.3125
    0.5625    0.3125

    0.5312    0.3438
    0.5000    0.3750

    0.5312    0.3438
    0.5625    0.3125

    0.5312    0.3438
    0.5625    0.3750

    0.5000    0.3750
    0.5312    0.4062

    0.5000    0.3750
    0.5000    0.4375

    0.5000    0.3750
    0.5625    0.3750

    0.5312    0.4062
    0.5000    0.4375

    0.5312    0.4062
    0.5625    0.3750

    0.5312    0.4062
    0.5625    0.4375

    0.5000    0.4375
    0.5312    0.4688

    0.5000    0.4375
    0.5000    0.5000

    0.5000    0.4375
    0.5625    0.4375

    0.5312    0.4688
    0.5000    0.5000

    0.5312    0.4688
    0.5625    0.4375

    0.5312    0.4688
    0.5625    0.5000

    0.5000    0.5000
    0.5312    0.5312

    0.5000    0.5000
    0.5000    0.5625

    0.5000    0.5000
    0.5625    0.5000

    0.5312    0.5312
    0.5000    0.5625

    0.5312    0.5312
    0.5625    0.5000

    0.5312    0.5312
    0.5625    0.5625

    0.5000    0.5625
    0.5312    0.5938

    0.5000    0.5625
    0.5000    0.6250

    0.5000    0.5625
    0.5625    0.5625

    0.5312    0.5938
    0.5000    0.6250

    0.5312    0.5938
    0.5625    0.5625

    0.5312    0.5938
    0.5625    0.6250

    0.5000    0.6250
    0.5312    0.6562

    0.5000    0.6250
    0.5000    0.6875

    0.5000    0.6250
    0.5625    0.6250

    0.5312    0.6562
    0.5000    0.6875

    0.5312    0.6562
    0.5625    0.6250

    0.5312    0.6562
    0.5625    0.6875

    0.5000    0.6875
    0.5312    0.7188

    0.5000    0.6875
    0.5000    0.7500

    0.5000    0.6875
    0.5625    0.6875

    0.5312    0.7188
    0.5000    0.7500

    0.5312    0.7188
    0.5625    0.6875

    0.5312    0.7188
    0.5625    0.7500

    0.5000    0.7500
    0.5312    0.7812

    0.5000    0.7500
    0.5000    0.8125

    0.5000    0.7500
    0.5625    0.7500

    0.5312    0.7812
    0.5000    0.8125

    0.5312    0.7812
    0.5625    0.7500

    0.5312    0.7812
    0.5625    0.8125

    0.5000    0.8125
    0.5312    0.8438

    0.5000    0.8125
    0.5000    0.8750

    0.5000    0.8125
    0.5625    0.8125

    0.5312    0.8438
    0.5000    0.8750

    0.5312    0.8438
    0.5625    0.8125

    0.5312    0.8438
    0.5625    0.8750

    0.5000    0.8750
    0.5312    0.9062

    0.5000    0.8750
    0.5000    0.9375

    0.5000    0.8750
    0.5625    0.8750

    0.5312    0.9062
    0.5000    0.9375

    0.5312    0.9062
    0.5625    0.8750

    0.5312    0.9062
    0.5625    0.9375

    0.5000    0.9375
    0.5312    0.9688

    0.5000    0.9375
    0.5000    1.0000

    0.5000    0.9375
    0.5625    0.9375

    0.5312    0.9688
    0.5000    1.0000

    0.5312    0.9688
    0.5625    0.9375

    0.5312    0.9688
    0.5625    1.0000

    0.5000    1.0000
    0.5625    1.0000

    0.5625    0.0000
    0.5938    0.0312

    0.5625    0.0000
    0.5625    0.0625

    0.5625    0.0000
    0.6250    0.0000

    0.5938    0.0312
    0.5625    0.0625

    0.5938    0.0312
    0.6250    0.0000

    0.5938    0.0312
    0.6250    0.0625

    0.5625    0.0625
    0.5938    0.0938

    0.5625    0.0625
    0.5625    0.1250

    0.5625    0.0625
    0.6250    0.0625

    0.5938    0.0938
    0.5625    0.1250

    0.5938    0.0938
    0.6250    0.0625

    0.5938    0.0938
    0.6250    0.1250

    0.5625    0.1250
    0.5938    0.1562

    0.5625    0.1250
    0.5625    0.1875

    0.5625    0.1250
    0.6250    0.1250

    0.5938    0.1562
    0.5625    0.1875

    0.5938    0.1562
    0.6250    0.1250

    0.5938    0.1562
    0.6250    0.1875

    0.5625    0.1875
    0.5938    0.2188

    0.5625    0.1875
    0.5625    0.2500

    0.5625    0.1875
    0.6250    0.1875

    0.5938    0.2188
    0.5625    0.2500

    0.5938    0.2188
    0.6250    0.1875

    0.5938    0.2188
    0.6250    0.2500

    0.5625    0.2500
    0.5938    0.2812

    0.5625    0.2500
    0.5625    0.3125

    0.5625    0.2500
    0.6250    0.2500

    0.5938    0.2812
    0.5625    0.3125

    0.5938    0.2812
    0.6250    0.2500

    0.5938    0.2812
    0.6250    0.3125

    0.5625    0.3125
    0.5938    0.3438

    0.5625    0.3125
    0.5625    0.3750

    0.5625    0.3125
    0.6250    0.3125

    0.5938    0.3438
    0.5625    0.3750

    0.5938    0.3438
    0.6250    0.3125

    0.5938    0.3438
    0.6250    0.3750

    0.5625    0.3750
    0.5938    0.4062

    0.5625    0.3750
    0.5625    0.4375

    0.5625    0.3750
    0.6250    0.3750

    0.5938    0.4062
    0.5625    0.4375

    0.5938    0.4062
    0.6250    0.3750

    0.5938    0.4062
    0.6250    0.4375

    0.5625    0.4375
    0.5938    0.4688

    0.5625    0.4375
    0.5625    0.5000

    0.5625    0.4375
    0.6250    0.4375

    0.5938    0.4688
    0.5625    0.5000

    0.5938    0.4688
    0.6250    0.4375

    0.5938    0.4688
    0.6250    0.5000

    0.5625    0.5000
    0.5938    0.5312

    0.5625    0.5000
    0.5625    0.5625

    0.5625    0.5000
    0.6250    0.5000

    0.5938    0.5312
    0.5625    0.5625

    0.5938    0.5312
    0.6250    0.5000

    0.5938    0.5312
    0.6250    0.5625

    0.5625    0.5625
    0.5938    0.5938

    0.5625    0.5625
    0.5625    0.6250

    0.5625    0.5625
    0.6250    0.5625

    0.5938    0.5938
    0.5625    0.6250

    0.5938    0.5938
    0.6250    0.5625

    0.5938    0.5938
    0.6250    0.6250

    0.5625    0.6250
    0.5938    0.6562

    0.5625    0.6250
    0.5625    0.6875

    0.5625    0.6250
    0.6250    0.6250

    0.5938    0.6562
    0.5625    0.6875

    0.5938    0.6562
    0.6250    0.6250

    0.5938    0.6562
    0.6250    0.6875

    0.5625    0.6875
    0.5938    0.7188

    0.5625    0.6875
    0.5625    0.7500

    0.5625    0.6875
    0.6250    0.6875

    0.5938    0.7188
    0.5625    0.7500

    0.5938    0.7188
    0.6250    0.6875

    0.5938    0.7188
    0.6250    0.7500

    0.5625    0.7500
    0.5938    0.7812

    0.5625    0.7500
    0.5625    0.8125

    0.5625    0.7500
    0.6250    0.7500

    0.5938    0.7812
    0.5625    0.8125

    0.5938    0.7812
    0.6250    0.7500

    0.5938    0.7812
    0.6250    0.8125

    0.5625    0.8125
    0.5938    0.8438

    0.5625    0.8125
    0.5625    0.8750

    0.5625    0.8125
    0.6250    0.8125

    0.5938    0.8438
    0.5625    0.8750

    0.5938    0.8438
    0.6250    0.8125

    0.5938    0.8438
    0.6250    0.8750

    0.5625    0.8750
    0.5938    0.9062

    0.5625    0.8750
    0.5625    0.9375

    0.5625    0.8750
    0.6250    0.8750

    0.5938    0.9062
    0.5625    0.9375

    0.5938    0.9062
    0.6250    0.8750

    0.5938    0.9062
    0.6250    0.9375

    0.5625    0.9375
    0.5938    0.9688

    0.5625    0.9375
    0.5625    1.0000

    0.5625    0.9375
    0.6250    0.9375

    0.5938    0.9688
    0.5625    1.0000

    0.5938    0.9688
    0.6250    0.9375

    0.5938    0.9688
    0.6250    1.0000

    0.5625    1.0000
    0.6250    1.0000

    0.6250    0.0000
    0.6562    0.0312

    0.6250    0.0000
    0.6250    0.0625

    0.6250    0.0000
    0.6875    0.0000

    0.6562    0.0312
    0.6250    0.0625

    0.6562    0.0312
    0.6875    0.0000

    0.6562    0.0312
    0.6875    0.0625

    0.6250    0.0625
    0.6562    0.0938

    0.6250    0.0625
    0.6250    0.1250

    0.6250    0.0625
    0.6875    0.0625

    0.6562    0.0938
    0.6250    0.1250

    0.6562    0.0938
    0.6875    0.0625

    0.6562    0.0938
    0.6875    0.1250

    0.6250    0.1250
    0.6562    0.1562

    0.6250    0.1250
    0.6250    0.1875

    0.6250    0.1250
    0.6875    0.1250

    0.6562    0.1562
    0.6250    0.1875

    0.6562    0.1562
    0.6875    0.1250

    0.6562    0.1562
    0.6875    0.1875

    0.6250    0.1875
    0.6562    0.2188

    0.6250    0.1875
    0.6250    0.2500

    0.6250    0.1875
    0.6875    0.1875

    0.6562    0.2188
    0.6250    0.2500

    0.6562    0.2188
    0.6875    0.1875

    0.6562    0.2188
    0.6875    0.2500

    0.6250    0.2500
    0.6562    0.2812

    0.6250    0.2500
    0.6250    0.3125

    0.6250    0.2500
    0.6875    0.2500

    0.6562    0.2812
    0.6250    0.3125

    0.6562    0.2812
    0.6875    0.2500

    0.6562    0.2812
    0.6875    0.3125

    0.6250    0.3125
    0.6562    0.3438

    0.6250    0.3125
    0.6250    0.3750

    0.6250    0.3125
    0.6875    0.3125

    0.6562    0.3438
    0.6250    0.3750

    0.6562    0.3438
    0.6875    0.3125

    0.6562    0.3438
    0.6875    0.3750

    0.6250    0.3750
    0.6562    0.4062

    0.6250    0.3750
    0.6250    0.4375

    0.6250    0.3750
    0.6875    0.3750

    0.6562    0.4062
    0.6250    0.4375

    0.6562    0.4062
    0.6875    0.3750

    0.6562    0.4062
    0.6875    0.4375

    0.6250    0.4375
    0.6562    0.4688

    0.6250    0.4375
    0.6250    0.5000

    0.6250    0.4375
    0.6875    0.4375

    0.6562    0.4688
    0.6250    0.5000

    0.6562    0.4688
    0.6875    0.4375

    0.6562    0.4688
    0.6875    0.5000

    0.6250    0.5000
    0.6562    0.5312

    0.6250    0.5000
    0.6250    0.5625

    0.6250    0.5000
    0.6875    0.5000

    0.6562    0.5312
    0.6250    0.5625

    0.6562    0.5312
    0.6875    0.5000

    0.6562    0.5312
    0.6875    0.5625

    0.6250    0.5625
    0.6562    0.5938

    0.6250    0.5625
    0.6250    0.6250

    0.6250    0.5625
    0.6875    0.5625

    0.6562    0.5938
    0.6250    0.6250

    0.6562    0.5938
    0.6875    0.5625

    0.6562    0.5938
    0.6875    0.6250

    0.6250    0.6250
    0.6562    0.6562

    0.6250    0.6250
    0.6250    0.6875

    0.6250    0.6250
    0.6875    0.6250

    0.6562    0.6562
    0.6250    0.6875

    0.6562    0.6562
    0.6875    0.6250

    0.6562    0.6562
    0.6875    0.6875

    0.6250    0.6875
    0.6562    0.7188

    0.6250    0.6875
    0.6250    0.7500

    0.6250    0.6875
    0.6875    0.6875

    0.6562    0.7188
    0.6250    0.7500

    0.6562    0.7188
    0.6875    0.6875

    0.6562    0.7188
    0.6875    0.7500

    0.6250    0.7500
    0.6562    0.7812

    0.6250    0.7500
    0.6250    0.8125

    0.6250    0.7500
    0.6875    0.7500

    0.6562    0.7812
    0.6250    0.8125

    0.6562    0.7812
    0.6875    0.7500

    0.6562    0.7812
    0.6875    0.8125

    0.6250    0.8125
    0.6562    0.8438

    0.6250    0.8125
    0.6250    0.8750

    0.6250    0.8125
    0.6875    0.8125

    0.6562    0.8438
    0.6250    0.8750

    0.6562    0.8438
    0.6875    0.8125

    0.6562    0.8438
    0.6875    0.8750

    0.6250    0.8750
    0.6562    0.9062

    0.6250    0.8750
    0.6250    0.9375

    0.6250    0.8750
    0.6875    0.8750

    0.6562    0.9062
    0.6250    0.9375

    0.6562    0.9062
    0.6875    0.8750

    0.6562    0.9062
    0.6875    0.9375

    0.6250    0.9375
    0.6562    0.9688

    0.6250    0.9375
    0.6250    1.0000

    0.6250    0.9375
    0.6875    0.9375

    0.6562    0.9688
    0.6250    1.0000

    0.6562    0.9688
    0.6875    0.9375

    0.6562    0.9688
    0.6875    1.0000

    0.6250    1.0000
    0.6875    1.0000

    0.6875    0.0000
    0.7188    0.0312

    0.6875    0.0000
    0.6875    0.0625

    0.6875    0.0000
    0.7500    0.0000

    0.7188    0.0312
    0.6875    0.0625

    0.7188    0.0312
    0.7500    0.0000

    0.7188    0.0312
    0.7500    0.0625

    0.6875    0.0625
    0.7188    0.0938

    0.6875    0.0625
    0.6875    0.1250

    0.6875    0.0625
    0.7500    0.0625

    0.7188    0.0938
    0.6875    0.1250

    0.7188    0.0938
    0.7500    0.0625

    0.7188    0.0938
    0.7500    0.1250

    0.6875    0.1250
    0.7188    0.1562

    0.6875    0.1250
    0.6875    0.1875

    0.6875    0.1250
    0.7500    0.1250

    0.7188    0.1562
    0.6875    0.1875

    0.7188    0.1562
    0.7500    0.1250

    0.7188    0.1562
    0.7500    0.1875

    0.6875    0.1875
    0.7188    0.2188

    0.6875    0.1875
    0.6875    0.2500

    0.6875    0.1875
    0.7500    0.1875

    0.7188    0.2188
    0.6875    0.2500

    0.7188    0.2188
    0.7500    0.1875

    0.7188    0.2188
    0.7500    0.2500

    0.6875    0.2500
    0.7188    0.2812

    0.6875    0.2500
    0.6875    0.3125

    0.6875    0.2500
    0.7500    0.2500

    0.7188    0.2812
    0.6875    0.3125

    0.7188    0.2812
    0.7500    0.2500

    0.7188    0.2812
    0.7500    0.3125

    0.6875    0.3125
    0.7188    0.3438

    0.6875    0.3125
    0.6875    0.3750

    0.6875    0.3125
    0.7500    0.3125

    0.7188    0.3438
    0.6875    0.3750

    0.7188    0.3438
    0.7500    0.3125

    0.7188    0.3438
    0.7500    0.3750

    0.6875    0.3750
    0.7188    0.4062

    0.6875    0.3750
    0.6875    0.4375

    0.6875    0.3750
    0.7500    0.3750

    0.7188    0.4062
    0.6875    0.4375

    0.7188    0.4062
    0.7500    0.3750

    0.7188    0.4062
    0.7500    0.4375

    0.6875    0.4375
    0.7188    0.4688

    0.6875    0.4375
    0.6875    0.5000

    0.6875    0.4375
    0.7500    0.4375

    0.7188    0.4688
    0.6875    0.5000

    0.7188    0.4688
    0.7500    0.4375

    0.7188    0.4688
    0.7500    0.5000

    0.6875    0.5000
    0.7188    0.5312

    0.6875    0.5000
    0.6875    0.5625

    0.6875    0.5000
    0.7500    0.5000

    0.7188    0.5312
    0.6875    0.5625

    0.7188    0.5312
    0.7500    0.5000

    0.7188    0.5312
    0.7500    0.5625

    0.6875    0.5625
    0.7188    0.5938

    0.6875    0.5625
    0.6875    0.6250

    0.6875    0.5625
    0.7500    0.5625

    0.7188    0.5938
    0.6875    0.6250

    0.7188    0.5938
    0.7500    0.5625

    0.7188    0.5938
    0.7500    0.6250

    0.6875    0.6250
    0.7188    0.6562

    0.6875    0.6250
    0.6875    0.6875

    0.6875    0.6250
    0.7500    0.6250

    0.7188    0.6562
    0.6875    0.6875

    0.7188    0.6562
    0.7500    0.6250

    0.7188    0.6562
    0.7500    0.6875

    0.6875    0.6875
    0.7188    0.7188

    0.6875    0.6875
    0.6875    0.7500

    0.6875    0.6875
    0.7500    0.6875

    0.7188    0.7188
    0.6875    0.7500

    0.7188    0.7188
    0.7500    0.6875

    0.7188    0.7188
    0.7500    0.7500

    0.6875    0.7500
    0.7188    0.7812

    0.6875    0.7500
    0.6875    0.8125

    0.6875    0.7500
    0.7500    0.7500

    0.7188    0.7812
    0.6875    0.8125

    0.7188    0.7812
    0.7500    0.7500

    0.7188    0.7812
    0.7500    0.8125

    0.6875    0.8125
    0.7188    0.8438

    0.6875    0.8125
    0.6875    0.8750

    0.6875    0.8125
    0.7500    0.8125

    0.7188    0.8438
    0.6875    0.8750

    0.7188    0.8438
    0.7500    0.8125

    0.7188    0.8438
    0.7500    0.8750

    0.6875    0.8750
    0.7188    0.9062

    0.6875    0.8750
    0.6875    0.9375

    0.6875    0.8750
    0.7500    0.8750

    0.7188    0.9062
    0.6875    0.9375

    0.7188    0.9062
    0.7500    0.8750

    0.7188    0.9062
    0.7500    0.9375

    0.6875    0.9375
    0.7188    0.9688

    0.6875    0.9375
    0.6875    1.0000

    0.6875    0.9375
    0.7500    0.9375

    0.7188    0.9688
    0.6875    1.0000

    0.7188    0.9688
    0.7500    0.9375

    0.7188    0.9688
    0.7500    1.0000

    0.6875    1.0000
    0.7500    1.0000

    0.7500    0.0000
    0.7812    0.0312

    0.7500    0.0000
    0.7500    0.0625

    0.7500    0.0000
    0.8125    0.0000

    0.7812    0.0312
    0.7500    0.0625

    0.7812    0.0312
    0.8125    0.0000

    0.7812    0.0312
    0.8125    0.0625

    0.7500    0.0625
    0.7812    0.0938

    0.7500    0.0625
    0.7500    0.1250

    0.7500    0.0625
    0.8125    0.0625

    0.7812    0.0938
    0.7500    0.1250

    0.7812    0.0938
    0.8125    0.0625

    0.7812    0.0938
    0.8125    0.1250

    0.7500    0.1250
    0.7812    0.1562

    0.7500    0.1250
    0.7500    0.1875

    0.7500    0.1250
    0.8125    0.1250

    0.7812    0.1562
    0.7500    0.1875

    0.7812    0.1562
    0.8125    0.1250

    0.7812    0.1562
    0.8125    0.1875

    0.7500    0.1875
    0.7812    0.2188

    0.7500    0.1875
    0.7500    0.2500

    0.7500    0.1875
    0.8125    0.1875

    0.7812    0.2188
    0.7500    0.2500

    0.7812    0.2188
    0.8125    0.1875

    0.7812    0.2188
    0.8125    0.2500

    0.7500    0.2500
    0.7812    0.2812

    0.7500    0.2500
    0.7500    0.3125

    0.7500    0.2500
    0.8125    0.2500

    0.7812    0.2812
    0.7500    0.3125

    0.7812    0.2812
    0.8125    0.2500

    0.7812    0.2812
    0.8125    0.3125

    0.7500    0.3125
    0.7812    0.3438

    0.7500    0.3125
    0.7500    0.3750

    0.7500    0.3125
    0.8125    0.3125

    0.7812    0.3438
    0.7500    0.3750

    0.7812    0.3438
    0.8125    0.3125

    0.7812    0.3438
    0.8125    0.3750

    0.7500    0.3750
    0.7812    0.4062

    0.7500    0.3750
    0.7500    0.4375

    0.7500    0.3750
    0.8125    0.3750

    0.7812    0.4062
    0.7500    0.4375

    0.7812    0.4062
    0.8125    0.3750

    0.7812    0.4062
    0.8125    0.4375

    0.7500    0.4375
    0.7812    0.4688

    0.7500    0.4375
    0.7500    0.5000

    0.7500    0.4375
    0.8125    0.4375

    0.7812    0.4688
    0.7500    0.5000

    0.7812    0.4688
    0.8125    0.4375

    0.7812    0.4688
    0.8125    0.5000

    0.7500    0.5000
    0.7812    0.5312

    0.7500    0.5000
    0.7500    0.5625

    0.7500    0.5000
    0.8125    0.5000

    0.7812    0.5312
    0.7500    0.5625

    0.7812    0.5312
    0.8125    0.5000

    0.7812    0.5312
    0.8125    0.5625

    0.7500    0.5625
    0.7812    0.5938

    0.7500    0.5625
    0.7500    0.6250

    0.7500    0.5625
    0.8125    0.5625

    0.7812    0.5938
    0.7500    0.6250

    0.7812    0.5938
    0.8125    0.5625

    0.7812    0.5938
    0.8125    0.6250

    0.7500    0.6250
    0.7812    0.6562

    0.7500    0.6250
    0.7500    0.6875

    0.7500    0.6250
    0.8125    0.6250

    0.7812    0.6562
    0.7500    0.6875

    0.7812    0.6562
    0.8125    0.6250

    0.7812    0.6562
    0.8125    0.6875

    0.7500    0.6875
    0.7812    0.7188

    0.7500    0.6875
    0.7500    0.7500

    0.7500    0.6875
    0.8125    0.6875

    0.7812    0.7188
    0.7500    0.7500

    0.7812    0.7188
    0.8125    0.6875

    0.7812    0.7188
    0.8125    0.7500

    0.7500    0.7500
    0.7812    0.7812

    0.7500    0.7500
    0.7500    0.8125

    0.7500    0.7500
    0.8125    0.7500

    0.7812    0.7812
    0.7500    0.8125

    0.7812    0.7812
    0.8125    0.7500

    0.7812    0.7812
    0.8125    0.8125

    0.7500    0.8125
    0.7812    0.8438

    0.7500    0.8125
    0.7500    0.8750

    0.7500    0.8125
    0.8125    0.8125

    0.7812    0.8438
    0.7500    0.8750

    0.7812    0.8438
    0.8125    0.8125

    0.7812    0.8438
    0.8125    0.8750

    0.7500    0.8750
    0.7812    0.9062

    0.7500    0.8750
    0.7500    0.9375

    0.7500    0.8750
    0.8125    0.8750

    0.7812    0.9062
    0.7500    0.9375

    0.7812    0.9062
    0.8125    0.8750

    0.7812    0.9062
    0.8125    0.9375

    0.7500    0.9375
    0.7812    0.9688

    0.7500    0.9375
    0.7500    1.0000

    0.7500    0.9375
    0.8125    0.9375

    0.7812    0.9688
    0.7500    1.0000

    0.7812    0.9688
    0.8125    0.9375

    0.7812    0.9688
    0.8125    1.0000

    0.7500    1.0000
    0.8125    1.0000

    0.8125    0.0000
    0.8438    0.0312

    0.8125    0.0000
    0.8125    0.0625

    0.8125    0.0000
    0.8750    0.0000

    0.8438    0.0312
    0.8125    0.0625

    0.8438    0.0312
    0.8750    0.0000

    0.8438    0.0312
    0.8750    0.0625

    0.8125    0.0625
    0.8438    0.0938

    0.8125    0.0625
    0.8125    0.1250

    0.8125    0.0625
    0.8750    0.0625

    0.8438    0.0938
    0.8125    0.1250

    0.8438    0.0938
    0.8750    0.0625

    0.8438    0.0938
    0.8750    0.1250

    0.8125    0.1250
    0.8438    0.1562

    0.8125    0.1250
    0.8125    0.1875

    0.8125    0.1250
    0.8750    0.1250

    0.8438    0.1562
    0.8125    0.1875

    0.8438    0.1562
    0.8750    0.1250

    0.8438    0.1562
    0.8750    0.1875

    0.8125    0.1875
    0.8438    0.2188

    0.8125    0.1875
    0.8125    0.2500

    0.8125    0.1875
    0.8750    0.1875

    0.8438    0.2188
    0.8125    0.2500

    0.8438    0.2188
    0.8750    0.1875

    0.8438    0.2188
    0.8750    0.2500

    0.8125    0.2500
    0.8438    0.2812

    0.8125    0.2500
    0.8125    0.3125

    0.8125    0.2500
    0.8750    0.2500

    0.8438    0.2812
    0.8125    0.3125

    0.8438    0.2812
    0.8750    0.2500

    0.8438    0.2812
    0.8750    0.3125

    0.8125    0.3125
    0.8438    0.3438

    0.8125    0.3125
    0.8125    0.3750

    0.8125    0.3125
    0.8750    0.3125

    0.8438    0.3438
    0.8125    0.3750

    0.8438    0.3438
    0.8750    0.3125

    0.8438    0.3438
    0.8750    0.3750

    0.8125    0.3750
    0.8438    0.4062

    0.8125    0.3750
    0.8125    0.4375

    0.8125    0.3750
    0.8750    0.3750

    0.8438    0.4062
    0.8125    0.4375

    0.8438    0.4062
    0.8750    0.3750

    0.8438    0.4062
    0.8750    0.4375

    0.8125    0.4375
    0.8438    0.4688

    0.8125    0.4375
    0.8125    0.5000

    0.8125    0.4375
    0.8750    0.4375

    0.8438    0.4688
    0.8125    0.5000

    0.8438    0.4688
    0.8750    0.4375

    0.8438    0.4688
    0.8750    0.5000

    0.8125    0.5000
    0.8438    0.5312

    0.8125    0.5000
    0.8125    0.5625

    0.8125    0.5000
    0.8750    0.5000

    0.8438    0.5312
    0.8125    0.5625

    0.8438    0.5312
    0.8750    0.5000

    0.8438    0.5312
    0.8750    0.5625

    0.8125    0.5625
    0.8438    0.5938

    0.8125    0.5625
    0.8125    0.6250

    0.8125    0.5625
    0.8750    0.5625

    0.8438    0.5938
    0.8125    0.6250

    0.8438    0.5938
    0.8750    0.5625

    0.8438    0.5938
    0.8750    0.6250

    0.8125    0.6250
    0.8438    0.6562

    0.8125    0.6250
    0.8125    0.6875

    0.8125    0.6250
    0.8750    0.6250

    0.8438    0.6562
    0.8125    0.6875

    0.8438    0.6562
    0.8750    0.6250

    0.8438    0.6562
    0.8750    0.6875

    0.8125    0.6875
    0.8438    0.7188

    0.8125    0.6875
    0.8125    0.7500

    0.8125    0.6875
    0.8750    0.6875

    0.8438    0.7188
    0.8125    0.7500

    0.8438    0.7188
    0.8750    0.6875

    0.8438    0.7188
    0.8750    0.7500

    0.8125    0.7500
    0.8438    0.7812

    0.8125    0.7500
    0.8125    0.8125

    0.8125    0.7500
    0.8750    0.7500

    0.8438    0.7812
    0.8125    0.8125

    0.8438    0.7812
    0.8750    0.7500

    0.8438    0.7812
    0.8750    0.8125

    0.8125    0.8125
    0.8438    0.8438

    0.8125    0.8125
    0.8125    0.8750

    0.8125    0.8125
    0.8750    0.8125

    0.8438    0.8438
    0.8125    0.8750

    0.8438    0.8438
    0.8750    0.8125

    0.8438    0.8438
    0.8750    0.8750

    0.8125    0.8750
    0.8438    0.9062

    0.8125    0.8750
    0.8125    0.9375

    0.8125    0.8750
    0.8750    0.8750

    0.8438    0.9062
    0.8125    0.9375

    0.8438    0.9062
    0.8750    0.8750

    0.8438    0.9062
    0.8750    0.9375

    0.8125    0.9375
    0.8438    0.9688

    0.8125    0.9375
    0.8125    1.0000

    0.8125    0.9375
    0.8750    0.9375

    0.8438    0.9688
    0.8125    1.0000

    0.8438    0.9688
    0.8750    0.9375

    0.8438    0.9688
    0.8750    1.0000

    0.8125    1.0000
    0.8750    1.0000

    0.8750    0.0000
    0.9062    0.0312

    0.8750    0.0000
    0.8750    0.0625

    0.8750    0.0000
    0.9375    0.0000

    0.9062    0.0312
    0.8750    0.0625

    0.9062    0.0312
    0.9375    0.0000

    0.9062    0.0312
    0.9375    0.0625

    0.8750    0.0625
    0.9062    0.0938

    0.8750    0.0625
    0.8750    0.1250

    0.8750    0.0625
    0.9375    0.0625

    0.9062    0.0938
    0.8750    0.1250

    0.9062    0.0938
    0.9375    0.0625

    0.9062    0.0938
    0.9375    0.1250

    0.8750    0.1250
    0.9062    0.1562

    0.8750    0.1250
    0.8750    0.1875

    0.8750    0.1250
    0.9375    0.1250

    0.9062    0.1562
    0.8750    0.1875

    0.9062    0.1562
    0.9375    0.1250

    0.9062    0.1562
    0.9375    0.1875

    0.8750    0.1875
    0.9062    0.2188

    0.8750    0.1875
    0.8750    0.2500

    0.8750    0.1875
    0.9375    0.1875

    0.9062    0.2188
    0.8750    0.2500

    0.9062    0.2188
    0.9375    0.1875

    0.9062    0.2188
    0.9375    0.2500

    0.8750    0.2500
    0.9062    0.2812

    0.8750    0.2500
    0.8750    0.3125

    0.8750    0.2500
    0.9375    0.2500

    0.9062    0.2812
    0.8750    0.3125

    0.9062    0.2812
    0.9375    0.2500

    0.9062    0.2812
    0.9375    0.3125

    0.8750    0.3125
    0.9062    0.3438

    0.8750    0.3125
    0.8750    0.3750

    0.8750    0.3125
    0.9375    0.3125

    0.9062    0.3438
    0.8750    0.3750

    0.9062    0.3438
    0.9375    0.3125

    0.9062    0.3438
    0.9375    0.3750

    0.8750    0.3750
    0.9062    0.4062

    0.8750    0.3750
    0.8750    0.4375

    0.8750    0.3750
    0.9375    0.3750

    0.9062    0.4062
    0.8750    0.4375

    0.9062    0.4062
    0.9375    0.3750

    0.9062    0.4062
    0.9375    0.4375

    0.8750    0.4375
    0.9062    0.4688

    0.8750    0.4375
    0.8750    0.5000

    0.8750    0.4375
    0.9375    0.4375

    0.9062    0.4688
    0.8750    0.5000

    0.9062    0.4688
    0.9375    0.4375

    0.9062    0.4688
    0.9375    0.5000

    0.8750    0.5000
    0.9062    0.5312

    0.8750    0.5000
    0.8750    0.5625

    0.8750    0.5000
    0.9375    0.5000

    0.9062    0.5312
    0.8750    0.5625

    0.9062    0.5312
    0.9375    0.5000

    0.9062    0.5312
    0.9375    0.5625

    0.8750    0.5625
    0.9062    0.5938

    0.8750    0.5625
    0.8750    0.6250

    0.8750    0.5625
    0.9375    0.5625

    0.9062    0.5938
    0.8750    0.6250

    0.9062    0.5938
    0.9375    0.5625

    0.9062    0.5938
    0.9375    0.6250

    0.8750    0.6250
    0.9062    0.6562

    0.8750    0.6250
    0.8750    0.6875

    0.8750    0.6250
    0.9375    0.6250

    0.9062    0.6562
    0.8750    0.6875

    0.9062    0.6562
    0.9375    0.6250

    0.9062    0.6562
    0.9375    0.6875

    0.8750    0.6875
    0.9062    0.7188

    0.8750    0.6875
    0.8750    0.7500

    0.8750    0.6875
    0.9375    0.6875

    0.9062    0.7188
    0.8750    0.7500

    0.9062    0.7188
    0.9375    0.6875

    0.9062    0.7188
    0.9375    0.7500

    0.8750    0.7500
    0.9062    0.7812

    0.8750    0.7500
    0.8750    0.8125

    0.8750    0.7500
    0.9375    0.7500

    0.9062    0.7812
    0.8750    0.8125

    0.9062    0.7812
    0.9375    0.7500

    0.9062    0.7812
    0.9375    0.8125

    0.8750    0.8125
    0.9062    0.8438

    0.8750    0.8125
    0.8750    0.8750

    0.8750    0.8125
    0.9375    0.8125

    0.9062    0.8438
    0.8750    0.8750

    0.9062    0.8438
    0.9375    0.8125

    0.9062    0.8438
    0.9375    0.8750

    0.8750    0.8750
    0.9062    0.9062

    0.8750    0.8750
    0.8750    0.9375

    0.8750    0.8750
    0.9375    0.8750

    0.9062    0.9062
    0.8750    0.9375

    0.9062    0.9062
    0.9375    0.8750

    0.9062    0.9062
    0.9375    0.9375

    0.8750    0.9375
    0.9062    0.9688

    0.8750    0.9375
    0.8750    1.0000

    0.8750    0.9375
    0.9375    0.9375

    0.9062    0.9688
    0.8750    1.0000

    0.9062    0.9688
    0.9375    0.9375

    0.9062    0.9688
    0.9375    1.0000

    0.8750    1.0000
    0.9375    1.0000

    0.9375    0.0000
    0.9688    0.0312

    0.9375    0.0000
    0.9375    0.0625

    0.9375    0.0000
    1.0000    0.0000

    0.9688    0.0312
    0.9375    0.0625

    0.9688    0.0312
    1.0000    0.0000

    0.9688    0.0312
    1.0000    0.0625

    0.9375    0.0625
    0.9688    0.0938

    0.9375    0.0625
    0.9375    0.1250

    0.9375    0.0625
    1.0000    0.0625

    0.9688    0.0938
    0.9375    0.1250

    0.9688    0.0938
    1.0000    0.0625

    0.9688    0.0938
    1.0000    0.1250

    0.9375    0.1250
    0.9688    0.1562

    0.9375    0.1250
    0.9375    0.1875

    0.9375    0.1250
    1.0000    0.1250

    0.9688    0.1562
    0.9375    0.1875

    0.9688    0.1562
    1.0000    0.1250

    0.9688    0.1562
    1.0000    0.1875

    0.9375    0.1875
    0.9688    0.2188

    0.9375    0.1875
    0.9375    0.2500

    0.9375    0.1875
    1.0000    0.1875

    0.9688    0.2188
    0.9375    0.2500

    0.9688    0.2188
    1.0000    0.1875

    0.9688    0.2188
    1.0000    0.2500

    0.9375    0.2500
    0.9688    0.2812

    0.9375    0.2500
    0.9375    0.3125

    0.9375    0.2500
    1.0000    0.2500

    0.9688    0.2812
    0.9375    0.3125

    0.9688    0.2812
    1.0000    0.2500

    0.9688    0.2812
    1.0000    0.3125

    0.9375    0.3125
    0.9688    0.3438

    0.9375    0.3125
    0.9375    0.3750

    0.9375    0.3125
    1.0000    0.3125

    0.9688    0.3438
    0.9375    0.3750

    0.9688    0.3438
    1.0000    0.3125

    0.9688    0.3438
    1.0000    0.3750

    0.9375    0.3750
    0.9688    0.4062

    0.9375    0.3750
    0.9375    0.4375

    0.9375    0.3750
    1.0000    0.3750

    0.9688    0.4062
    0.9375    0.4375

    0.9688    0.4062
    1.0000    0.3750

    0.9688    0.4062
    1.0000    0.4375

    0.9375    0.4375
    0.9688    0.4688

    0.9375    0.4375
    0.9375    0.5000

    0.9375    0.4375
    1.0000    0.4375

    0.9688    0.4688
    0.9375    0.5000

    0.9688    0.4688
    1.0000    0.4375

    0.9688    0.4688
    1.0000    0.5000

    0.9375    0.5000
    0.9688    0.5312

    0.9375    0.5000
    0.9375    0.5625

    0.9375    0.5000
    1.0000    0.5000

    0.9688    0.5312
    0.9375    0.5625

    0.9688    0.5312
    1.0000    0.5000

    0.9688    0.5312
    1.0000    0.5625

    0.9375    0.5625
    0.9688    0.5938

    0.9375    0.5625
    0.9375    0.6250

    0.9375    0.5625
    1.0000    0.5625

    0.9688    0.5938
    0.9375    0.6250

    0.9688    0.5938
    1.0000    0.5625

    0.9688    0.5938
    1.0000    0.6250

    0.9375    0.6250
    0.9688    0.6562

    0.9375    0.6250
    0.9375    0.6875

    0.9375    0.6250
    1.0000    0.6250

    0.9688    0.6562
    0.9375    0.6875

    0.9688    0.6562
    1.0000    0.6250

    0.9688    0.6562
    1.0000    0.6875

    0.9375    0.6875
    0.9688    0.7188

    0.9375    0.6875
    0.9375    0.7500

    0.9375    0.6875
    1.0000    0.6875

    0.9688    0.7188
    0.9375    0.7500

    0.9688    0.7188
    1.0000    0.6875

    0.9688    0.7188
    1.0000    0.7500

    0.9375    0.7500
    0.9688    0.7812

    0.9375    0.7500
    0.9375    0.8125

    0.9375    0.7500
    1.0000    0.7500

    0.9688    0.7812
    0.9375    0.8125

    0.9688    0.7812
    1.0000    0.7500

    0.9688    0.7812
    1.0000    0.8125

    0.9375    0.8125
    0.9688    0.8438

    0.9375    0.8125
    0.9375    0.8750

    0.9375    0.8125
    1.0000    0.8125

    0.9688    0.8438
    0.9375    0.8750

    0.9688    0.8438
    1.0000    0.8125

    0.9688    0.8438
    1.0000    0.8750

    0.9375    0.8750
    0.9688    0.9062

    0.9375    0.8750
    0.9375    0.9375

    0.9375    0.8750
    1.0000    0.8750

    0.9688    0.9062
    0.9375    0.9375

    0.9688    0.9062
    1.0000    0.8750

    0.9688    0.9062
    1.0000    0.9375

    0.9375    0.9375
    0.9688    0.9688

    0.9375    0.9375
    0.9375    1.0000

    0.9375    0.9375
    1.0000    0.9375

    0.9688    0.9688
    0.9375    1.0000

    0.9688    0.9688
    1.0000    0.9375

    0.9688    0.9688
    1.0000    1.0000

    0.9375    1.0000
    1.0000    1.0000

    1.0000    0.0000
    1.0000    0.0625

    1.0000    0.0625
    1.0000    0.1250

    1.0000    0.1250
    1.0000    0.1875

    1.0000    0.1875
    1.0000    0.2500

    1.0000    0.2500
    1.0000    0.3125

    1.0000    0.3125
    1.0000    0.3750

    1.0000    0.3750
    1.0000    0.4375

    1.0000    0.4375
    1.0000    0.5000

    1.0000    0.5000
    1.0000    0.5625

    1.0000    0.5625
    1.0000    0.6250

    1.0000    0.6250
    1.0000    0.6875

    1.0000    0.6875
    1.0000    0.7500

    1.0000    0.7500
    1.0000    0.8125

    1.0000    0.8125
    1.0000    0.8750

    1.0000    0.8750
    1.0000    0.9375

    1.0000    0.9375
    1.0000    1.0000
};


==> tikz/r_ref/twoD/ref_5/data.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.00428500518696308,1.0000000000000002,0.9999999999999998,-0.007583291306429462,1.1785645562435603,14,0.5
1,0.0026184245906089,1.5643118005600576,2.434264194979386,-0.0034938341814946005,1.2338391615121564,16,0.5
2,0.0022222428223210543,1.9506257009218946,2.4931579250621216,-0.0020275980257743152,1.3722526519347582,16,0.25
3,0.002001862294883206,2.1425308000071555,2.4416061768168547,-0.0016467478650825553,1.5112028556021249,16,0.25
4,0.0018598867142636027,2.513522528900725,2.6913054167466806,-0.00153262333214158,1.3969508672222621,15,0.25
5,0.0017948351950210647,2.910387541653181,3.0432442015285512,-0.0017765886609861876,1.50242651897253,14,0.25
6,0.0017081388773072528,3.028995909519937,3.4863886058867193,-0.0016452398494905384,1.3529038438676453,15,0.25
7,0.0016890405019476973,3.3607323536636082,4.191056050742465,-0.0019464682036353454,1.4686570580344818,14,0.25
8,0.0016153022133217078,3.3969359189331776,4.8200802557644575,-0.001593993022397256,1.3356076493003648,15,0.25
9,0.001517151957512973,3.5024578340748773,5.234619371728073,-0.000546371879399141,1.6481499072888741,14,0.125
10,0.0015118766155640792,3.528013086857163,5.700137685120483,-0.001027784579268749,1.5264776509243536,14,0.125
11,0.0014820824701673064,3.8479245183043846,6.214076083484843,-0.000912144377447302,1.4674439036687412,14,0.125
12,0.0014682626021900408,3.574997077267127,6.748638349272194,-0.0010158009804684448,1.493123040637168,14,0.125
13,0.0014555882753242272,3.7319733956682284,7.114204603484652,-0.0010606343364398438,1.4768489940296519,15,0.125
14,0.0014378777169736779,3.4834968362423293,7.392669006010721,-0.0009804527404805663,1.4976790747272675,15,0.125
15,0.0014322045253201674,3.721633662503842,7.536334722037527,-0.0010899285723012537,1.6474010217769908,15,0.125
16,0.0014134788723426542,3.8331397031680186,7.966995969187455,-0.000945406446288793,1.668240089387132,14,0.125
17,0.0014132145693545324,3.9654968185398065,8.542206958856887,-0.00111408008066786,1.4863251692369575,15,0.125
18,0.0013927823111694506,4.1339017663664555,9.0693535634837,-0.0009396535944236543,1.4633326806375109,15,0.125
19,0.0013629156639630414,4.207716504776907,9.350630858988367,-0.0003274760823112115,1.6102425680156478,15,0.0625
20,0.0013600997778417786,4.360180965846087,9.831419221168451,nan,nan,nan,nan


==> tikz/r_ref/twoD/ref_6/data.csv <==
iter,energy,dPhi,dPhiInv,derivative,DV,iterationsTaken,stepSize
0,0.0010726472436464567,1.0000000000000002,0.9999999999999998,-0.001997930248913831,1.2191176417994571,14,0.5
1,0.0006715205008841198,1.521193717059954,2.54778850547965,-0.0009751775340028012,1.3746084762359108,18,0.5
2,0.0006599074951686636,1.9045698857000117,3.6149793639773544,-0.0010077355008787856,1.4802767964339134,19,0.5
3,0.0005277853909170455,2.2959151702670106,3.9998136372585975,-0.0007392553907979947,1.5193288054629133,19,0.5
4,0.0004451694195549367,2.6241055425783184,3.35842073887827,-0.0003537460400257854,1.5377107563314127,16,0.25
5,0.0004265264626212299,3.2237980017921917,4.290665507210748,-0.00038846472322731087,1.7411679888767178,14,0.25
6,0.00041662027067028087,3.399043772739394,4.054024929513229,-0.0004043054554674139,1.5562262102019209,14,0.25
7,0.00040924499359240406,4.022707258585676,5.15710898108307,-0.0004322455057001203,1.8393924538525401,14,0.25
8,0.00040187166290088234,4.615940630666021,5.370494315310326,-0.00042741823855586543,1.7722209287651718,15,0.25
9,0.0003961416925914358,4.996540277205643,6.300428050648567,-0.00044159714836513095,1.987625926980346,15,0.25
10,0.0003925333019956323,4.852591511645022,7.411375841122534,-0.000446369763232674,1.7709880881656037,14,0.25
11,0.0003882525331913535,4.8970096622169805,7.933718661624948,-0.0004654491647364889,1.7182518013904888,15,0.25
12,0.00038462945075746276,4.953266383752366,7.5892769730570375,-0.00046356494941279087,1.6059553481776887,15,0.25
13,0.0003802347794849091,5.091975760693997,9.652615145578702,-0.0004629704171734983,1.8936729831056631,14,0.25
14,0.0003517211914132228,5.0740141005786406,9.96834010126095,-0.0001230297213611092,1.7383260518428538,15,0.125
15,0.0003491783051288142,5.159645930567871,10.71180764319817,-0.00014486651927680112,1.6441799575308882,15,0.0625
16,0.0003455984693123795,5.165287435916688,11.05610180499811,-0.00011550180388735775,1.8733604674667639,15,0.0625
17,0.0003436957470229597,5.188678298200808,11.767404047758147,-0.00011624764711224577,1.9092623811759761,15,0.0625
18,0.0003422022173667914,5.34909903401567,12.390298840636126,-0.00012410205882663268,1.7476287548412464,15,0.0625
19,0.0003401830551428292,5.349341046843357,13.21477544812253,-0.00010639400396810968,1.8549924178923867,15,0.0625
20,0.00033952408761735273,5.418897022343903,14.218407342880433,nan,nan,nan,nan


==> tikz/twoD.csv <==
refine,uniform,r_ref
2,0.2370087802410166,0.05855734400563976
3,0.06663412358255696,0.0200484182527709
4,0.017048939598668416,0.005428807759314731
5,0.00428500518696308,0.0013600997778417786
6,0.0010726472436464567,0.00033952408761735273

